ARACDE: Retrofitting Databases with ABAC using External Authorization Engines

This paper proposes a methodology for decoupling the authorization logic of a relational database from its core data management engine, enabling specification of advanced access control policies with minimal changes to the code base. Our decoupled authorization architecture, which we call ARCADE, externalizes access request resolution to a formally verifiable policy engine (e.g., Cedar), while the database itself enforces those decisions. We showcase the capabilities of ARCADE on two widely popular open-source databases, namely MySQL and PostgreSQL. Purpose built lightweight plugins add an Attribute-based Access Control (ABAC) layer that augments the native discretionary and role-based access control capabilities of these databases. ARCADE supports highly expressive policies using attributes of subjects, objects, and the environment, and the use of Cedar enables easy auditing and verification of the specified policies. It follows a design principle that mitigates potential risks in segregating authorization from the database core through low footprint, network isolation, and a policy composition methodology that does not negate any native authorization. Experiments on TPC-C, TPC-B, and a custom workload show that ARCADE incurs negligible performance overhead, for instance, less than 3.9% throughput penalty for MySQL (1.3% for PostgreSQL) on industry standard TPC-C benchmark.

==> figures/data/concurrency_comparison.csv <==
threads,baseline_qps,baseline_qps_std,cedar_qps,cedar_qps_std,baseline_p50_ms,cedar_p50_ms,baseline_p95_ms,cedar_p95_ms,baseline_p99_ms,cedar_p99_ms
1,2700.52,53.73,2591.80,33.58,7.40,7.71,8.82,9.06,0.00,0.00
2,5451.99,119.67,5187.02,115.33,7.33,7.71,9.14,9.48,0.00,0.00
4,10230.90,127.63,9677.75,141.73,7.81,8.26,10.27,10.65,0.00,0.00
8,16573.35,317.89,15583.44,147.23,9.65,10.27,13.46,14.21,0.00,0.00
12,21804.21,247.18,19897.40,266.92,11.00,12.05,15.55,17.32,0.00,0.00
16,26628.99,242.50,22467.08,161.51,12.01,14.23,17.95,21.30,0.00,0.00


==> figures/data/concurrency_comparison_str.csv <==
threads_str,baseline_qps,baseline_qps_std,cedar_qps,cedar_qps_std,baseline_p50_ms,cedar_p50_ms,baseline_p95_ms,cedar_p95_ms
1,2700.52,53.73,2591.80,33.58,7.40,7.71,8.82,9.06
2,5451.99,119.67,5187.02,115.33,7.33,7.71,9.14,9.48
4,10230.90,127.63,9677.75,141.73,7.81,8.26,10.27,10.65
8,16573.35,317.89,15583.44,147.23,9.65,10.27,13.46,14.21
12,21804.21,247.18,19897.40,266.92,11.00,12.05,15.55,17.32
16,26628.99,242.50,22467.08,161.51,12.01,14.23,17.95,21.30


==> figures/data/policy_scaling_boxplot_outliers_sample.csv <==
policy_count,system,latency_ms
1,baseline,32.63722360134125
1,baseline,4.9194395542144775
1,baseline,35.435110330581665
1,baseline,2.48149037361145
1,baseline,2.9554814100265503
1,baseline,45.767784118652344
1,baseline,3.3726394176483154
1,baseline,34.31989252567291
1,baseline,51.96622014045715
1,baseline,2.639085054397583
1,baseline,43.030619621276855
1,baseline,18.960580229759216
1,baseline,2.3805201053619385
1,baseline,3.246411681175232
1,baseline,37.67797350883484
1,baseline,36.79518401622772
1,baseline,2.8808116912841797
1,baseline,25.453045964241028
1,baseline,3.3245980739593506
1,baseline,47.591179609298706
1,baseline,37.11184859275818
1,baseline,2.659246325492859
1,baseline,49.53974485397339
1,baseline,3.75579297542572
1,baseline,20.917892456054688
1,baseline,51.98904871940613
1,baseline,2.685725688934326
1,baseline,51.27401649951935
1,baseline,52.758365869522095
1,baseline,35.53685545921326
1,baseline,2.505466341972351
1,baseline,20.380303263664246
1,baseline,2.465978264808655
1,baseline,48.321232199668884
1,baseline,3.9661526679992676
1,baseline,30.48737347126007
1,baseline,36.86495125293732
1,baseline,4.310920834541321
1,baseline,46.36840522289276
1,baseline,3.6804527044296265
1,baseline,50.21348595619202
1,baseline,31.695306301116943
1,baseline,48.75180125236511
1,baseline,11.9486004114151
1,baseline,3.492310643196106
1,baseline,51.719337701797485
1,baseline,50.2757728099823
1,baseline,14.005303382873535
1,baseline,34.44132208824158
1,baseline,3.4109950065612793
1,baseline,47.172725200653076
1,baseline,2.700790762901306
1,baseline,49.27106201648712
1,baseline,2.661466598510742
1,baseline,17.663821578025818
1,baseline,42.071714997291565
1,baseline,45.050814747810364
1,baseline,37.26842999458313
1,baseline,32.04666078090668
1,baseline,39.78189826011658
1,cedar,0.8918941020965576
1,cedar,2.1376460790634155
1,cedar,0.8902251720428467
1,cedar,1.8301308155059814
1,cedar,0.8890926837921143
1,cedar,0.8894950151443481
1,cedar,0.8820444345474243
1,cedar,1.8778294324874878
1,cedar,0.8884817361831665
1,cedar,0.8807927370071411
1,cedar,0.8883625268936157
1,cedar,0.8872896432876587
1,cedar,0.8756518363952637
1,cedar,0.8920729160308838
1,cedar,2.20566987991333
1,cedar,0.8809566497802734
1,cedar,1.8021613359451294
1,cedar,0.8633285760879517
1,cedar,1.8435269594192505
1,cedar,0.8887648582458496
1,cedar,1.9460320472717285
1,cedar,1.9802898168563843
1,cedar,0.8868575096130371
1,cedar,7.8076571226119995
1,cedar,0.867202877998352
1,cedar,8.35081934928894
1,cedar,1.8962621688842773
1,cedar,0.8572787046432495
1,cedar,0.8673816919326782
1,cedar,0.8460581302642822
1,cedar,1.9046515226364136
1,cedar,1.8835067749023438
1,cedar,1.8301904201507568
1,cedar,0.8582323789596558
1,cedar,0.8938759565353394
1,cedar,0.8872151374816895
1,cedar,0.8704662322998047
1,cedar,0.8599162101745605
1,cedar,0.8810311555862427
1,cedar,2.4859756231307983
1,cedar,2.252623438835144
1,cedar,0.8815377950668335
1,cedar,0.8644461631774902
1,cedar,1.9508898258209229
1,cedar,0.8800625801086426
1,cedar,2.5308430194854736
1,cedar,17.881274223327637
1,cedar,0.8467435836791992
1,cedar,0.8688569068908691
1,cedar,5.30773401260376
1,cedar,2.4192333221435547
1,cedar,2.9552578926086426
1,cedar,1.8159747123718262
1,cedar,0.8843988180160522
1,cedar,0.8578598499298096
1,cedar,1.827433705329895
1,cedar,1.8115341663360596
1,cedar,0.8741915225982666
1,cedar,0.8587092161178589
1,cedar,0.8830130100250244
10,baseline,34.15831923484802
10,baseline,29.75083887577057
10,baseline,30.191153287887573
10,baseline,40.246933698654175
10,baseline,15.315115451812744
10,baseline,3.4914761781692505
10,baseline,32.0046991109848
10,baseline,11.911347508430481
10,baseline,13.431310653686523
10,baseline,30.774295330047607
10,baseline,61.29743158817291
10,baseline,47.91036248207092
10,baseline,35.30573844909668
10,baseline,53.742170333862305
10,baseline,4.065364599227905
10,baseline,55.73222041130066
10,baseline,72.96721637248993
10,baseline,46.186819672584534
10,baseline,37.50242292881012
10,baseline,20.635738968849182
10,baseline,26.484549045562744
10,baseline,33.363282680511475
10,baseline,3.69088351726532
10,baseline,38.382381200790405
10,baseline,44.13941502571106
10,baseline,21.73660695552826
10,baseline,28.848186135292053
10,baseline,2.753213047981262
10,baseline,37.70391643047333
10,baseline,43.65362226963043
10,baseline,55.89775741100311
10,baseline,4.141658544540405
10,baseline,54.27937209606171
10,baseline,35.83712875843048
10,baseline,3.7589222192764282
10,baseline,26.321396231651306
10,baseline,38.5737419128418
10,baseline,50.838902592659
10,baseline,29.437348246574402
10,baseline,51.08632147312164
10,baseline,34.13720428943634
10,baseline,45.382604002952576
10,baseline,48.717573285102844
10,baseline,20.874276757240295
10,baseline,19.0497487783432
10,baseline,23.441150784492493
10,baseline,19.5009708404541
10,baseline,4.225730895996094
10,baseline,18.277674913406372
10,baseline,32.149478793144226
10,baseline,36.31773591041565
10,baseline,36.08010709285736
10,baseline,38.86154294013977
10,baseline,50.19561946392059
10,baseline,14.036968350410461
10,baseline,27.96626091003418
10,baseline,3.5245567560195923
10,baseline,47.003865242004395
10,baseline,36.96663677692413
10,baseline,5.292534828186035
10,cedar,2.1480023860931396
10,cedar,41.10302031040192
10,cedar,45.694500207901
10,cedar,8.259192109107971
10,cedar,17.748549580574036
10,cedar,35.96661984920502
10,cedar,1.0227560997009277
10,cedar,2.137109637260437
10,cedar,51.95927619934082
10,cedar,39.90402817726135
10,cedar,3.6027133464813232
10,cedar,30.80335259437561
10,cedar,2.2194236516952515
10,cedar,2.176448702812195
10,cedar,53.67666482925415
10,cedar,39.49819505214691
10,cedar,34.22020375728607
10,cedar,2.192854881286621
10,cedar,40.993183851242065
10,cedar,1.0778158903121948
10,cedar,5.1430463790893555
10,cedar,4.108861088752747
10,cedar,36.4215224981308
10,cedar,31.49479627609253
10,cedar,1.0415762662887573
10,cedar,41.44209623336792
10,cedar,34.5165878534317
10,cedar,9.316965937614441
10,cedar,44.22807693481445
10,cedar,2.275988459587097
10,cedar,33.26632082462311
10,cedar,55.4988831281662
10,cedar,43.367862701416016
10,cedar,40.10555148124695
10,cedar,3.860563039779663
10,cedar,37.978142499923706
10,cedar,2.257898449897766
10,cedar,2.1885931491851807
10,cedar,33.799171447753906
10,cedar,31.54808282852173
10,cedar,39.48020935058594
10,cedar,35.614728927612305
10,cedar,45.87388038635254
10,cedar,3.427177667617798
10,cedar,31.729459762573242
10,cedar,34.34649109840393
10,cedar,2.129673957824707
10,cedar,7.851257920265198
10,cedar,18.8891738653183
10,cedar,42.053431272506714
10,cedar,2.276375889778137
10,cedar,3.715202212333679
10,cedar,35.917729139328
10,cedar,39.05153274536133
10,cedar,35.1453423500061
10,cedar,793.080061674118
10,cedar,25.472253561019897
10,cedar,41.265010833740234
10,cedar,37.55985200405121
10,cedar,28.86657416820526
100,baseline,3.900200128555298
100,baseline,33.23078155517578
100,baseline,49.553751945495605
100,baseline,5.510076880455017
100,baseline,3.180176019668579
100,baseline,50.671666860580444
100,baseline,29.633745551109314
100,baseline,30.760273337364197
100,baseline,31.256943941116333
100,baseline,55.13262748718262
100,baseline,43.96331310272217
100,baseline,2.386048436164856
100,baseline,31.366750597953796
100,baseline,2.6342272758483887
100,baseline,56.67555332183838
100,baseline,34.8837673664093
100,baseline,3.597825765609741
100,baseline,2.2300630807876587
100,baseline,29.425859451293945
100,baseline,21.413490176200867
100,baseline,33.80560874938965
100,baseline,35.09792685508728
100,baseline,3.1674355268478394
100,baseline,40.676385164260864
100,baseline,53.49096655845642
100,baseline,24.618208408355713
100,baseline,2.12252140045166
100,baseline,34.28453207015991
100,baseline,38.22183609008789
100,baseline,38.013756275177
100,baseline,2.190813422203064
100,baseline,3.3442676067352295
100,baseline,31.322211027145386
100,baseline,15.451177954673767
100,baseline,43.91993582248688
100,baseline,18.82241666316986
100,baseline,16.01913571357727
100,baseline,35.18272936344147
100,baseline,13.044893741607666
100,baseline,28.474733233451843
100,baseline,27.85871922969818
100,baseline,29.837310314178467
100,baseline,34.64962542057037
100,baseline,2.47761607170105
100,baseline,2.103477716445923
100,baseline,41.70820116996765
100,baseline,2.2155940532684326
100,baseline,42.884886264801025
100,baseline,44.81285810470581
100,baseline,34.58821773529053
100,baseline,2.5120675563812256
100,baseline,59.62887406349182
100,baseline,2.3974180221557617
100,baseline,27.920007705688477
100,baseline,2.286657691001892
100,baseline,36.100372672080994
100,baseline,38.182854652404785
100,baseline,3.4422874450683594
100,baseline,35.39933264255524
100,baseline,51.52137577533722
100,cedar,2.4831295013427734
100,cedar,21.658658981323242
100,cedar,4.09853458404541
100,cedar,3.581985831260681
100,cedar,34.33652222156525
100,cedar,2.503529191017151
100,cedar,41.914746165275574
100,cedar,31.98099136352539
100,cedar,24.236083030700684
100,cedar,40.39625823497772
100,cedar,47.27640748023987
100,cedar,3.276646137237549
100,cedar,35.8094722032547
100,cedar,15.986263751983643
100,cedar,39.57134485244751
100,cedar,41.951537132263184
100,cedar,47.74230718612671
100,cedar,31.2996506690979
100,cedar,41.27052426338196
100,cedar,44.59349811077118
100,cedar,5.620196461677551
100,cedar,35.173773765563965
100,cedar,2.523675560951233
100,cedar,48.53002727031708
100,cedar,17.112404108047485
100,cedar,45.718759298324585
100,cedar,32.308027148246765
100,cedar,4.245340824127197
100,cedar,17.406120896339417
100,cedar,14.996618032455444
100,cedar,33.994853496551514
100,cedar,30.932113528251648
100,cedar,41.38502478599548
100,cedar,17.629370093345642
100,cedar,2.5042444467544556
100,cedar,2.3982077836990356
100,cedar,55.66638708114624
100,cedar,37.28929162025452
100,cedar,10.388597846031189
100,cedar,27.444928884506226
100,cedar,2.2245198488235474
100,cedar,35.71419417858124
100,cedar,37.52650320529938
100,cedar,28.57840061187744
100,cedar,4.214942455291748
100,cedar,36.89597547054291
100,cedar,27.068480849266052
100,cedar,14.294534921646118
100,cedar,34.87399220466614
100,cedar,2.5960952043533325
100,cedar,9.362950921058655
100,cedar,43.10254752635956
100,cedar,33.865511417388916
100,cedar,33.36751461029053
100,cedar,3.531813621520996
100,cedar,14.261230826377869
100,cedar,31.418070197105408
100,cedar,30.408740043640137
100,cedar,32.17370808124542
100,cedar,38.96069526672363
1000,baseline,12.356474995613098
1000,baseline,33.00110995769501
1000,baseline,42.7822470664978
1000,baseline,48.49077761173248
1000,baseline,49.64599013328552
1000,baseline,3.195628523826599
1000,baseline,47.839149832725525
1000,baseline,42.326703667640686
1000,baseline,37.017643451690674
1000,baseline,39.88270461559296
1000,baseline,46.03664577007294
1000,baseline,2.2491365671157837
1000,baseline,2.437591552734375
1000,baseline,28.83651852607727
1000,baseline,37.460118532180786
1000,baseline,5.806729197502136
1000,baseline,28.860896825790405
1000,baseline,2.220034599304199
1000,baseline,29.28498387336731
1000,baseline,34.58057343959808
1000,baseline,29.23382818698883
1000,baseline,3.1064748764038086
1000,baseline,40.836334228515625
1000,baseline,51.65347456932068
1000,baseline,35.79650819301605
1000,baseline,37.87265717983246
1000,baseline,34.07154977321625
1000,baseline,40.76485335826874
1000,baseline,2.3573189973831177
1000,baseline,27.592897415161133
1000,baseline,2.4001598358154297
1000,baseline,39.12310302257538
1000,baseline,42.809173464775085
1000,baseline,29.00819480419159
1000,baseline,2.338021993637085
1000,baseline,56.02264404296875
1000,baseline,17.739906907081604
1000,baseline,22.235646843910217
1000,baseline,2.49655544757843
1000,baseline,30.594512820243835
1000,baseline,2.759769558906555
1000,baseline,33.94259512424469
1000,baseline,3.0142515897750854
1000,baseline,34.16283428668976
1000,baseline,2.6478320360183716
1000,baseline,37.52464056015015
1000,baseline,32.95944631099701
1000,baseline,2.5580674409866333
1000,baseline,43.42226684093475
1000,baseline,38.829877972602844
1000,baseline,29.44888174533844
1000,baseline,10.94016432762146
1000,baseline,16.16470515727997
1000,baseline,32.84303843975067
1000,baseline,38.022443652153015
1000,baseline,33.62064063549042
1000,baseline,3.3576637506484985
1000,baseline,43.544769287109375
1000,baseline,37.83051669597626
1000,baseline,14.38768208026886
1000,cedar,48.41049015522003
1000,cedar,31.8911075592041
1000,cedar,2.3805350065231323
1000,cedar,41.902512311935425
1000,cedar,34.275174140930176
1000,cedar,42.38508641719818
1000,cedar,3.348037600517273
1000,cedar,2.3429393768310547
1000,cedar,32.30999410152435
1000,cedar,25.13594925403595
1000,cedar,25.859534740447998
1000,cedar,27.284041047096252
1000,cedar,36.997467279434204
1000,cedar,43.80565881729126
1000,cedar,37.96383738517761
1000,cedar,38.27100992202759
1000,cedar,39.05670344829559
1000,cedar,39.496466517448425
1000,cedar,48.399001359939575
1000,cedar,31.328871846199036
1000,cedar,3.4639090299606323
1000,cedar,75.54985582828522
1000,cedar,10.037422180175781
1000,cedar,3.5253316164016724
1000,cedar,24.076104164123535
1000,cedar,3.7123411893844604
1000,cedar,17.285138368606567
1000,cedar,3.85439395904541
1000,cedar,17.192527651786804
1000,cedar,41.01967811584473
1000,cedar,32.34951198101044
1000,cedar,13.067394495010376
1000,cedar,37.96641528606415
1000,cedar,40.27643799781799
1000,cedar,2.377048134803772
1000,cedar,9.412288665771484
1000,cedar,2.4275481700897217
1000,cedar,9.954527020454407
1000,cedar,37.98492252826691
1000,cedar,2.686440944671631
1000,cedar,2.4999529123306274
1000,cedar,38.43918442726135
1000,cedar,2.318054437637329
1000,cedar,2.2785812616348267
1000,cedar,40.17946124076843
1000,cedar,36.09819710254669
1000,cedar,42.20755398273468
1000,cedar,2.9682517051696777
1000,cedar,36.188915371894836
1000,cedar,20.227253437042236
1000,cedar,3.8753896951675415
1000,cedar,2.391800284385681
1000,cedar,50.726473331451416
1000,cedar,36.03123128414154
1000,cedar,21.409720182418823
1000,cedar,32.62093663215637
1000,cedar,30.309736728668213
1000,cedar,40.947169065475464
1000,cedar,36.323219537734985
1000,cedar,35.1129025220871


==> figures/data/policy_scaling_boxplot_outliers_xy.csv <==
x,y
0.8160,32.637224
0.9110,4.919440
0.8900,35.435110
0.8110,2.481490
0.8345,2.955481
0.8366,45.767784
0.8834,3.372639
0.8156,34.319893
0.8268,51.966220
0.8506,2.639085
0.8079,43.030620
0.8387,18.960580
0.8896,2.380520
0.8507,3.246412
0.7789,37.677974
0.8258,36.795184
0.8612,2.880812
0.8071,25.453046
0.8320,3.324598
0.8595,47.591180
0.8283,37.111849
0.7993,2.659246
0.9100,49.539745
0.7805,3.755793
0.9150,20.917892
0.7852,51.989049
0.8586,2.685726
0.8572,51.274016
0.8355,52.758366
0.8701,35.536855
0.9113,2.505466
0.8210,20.380303
0.7796,2.465978
0.8020,48.321232
0.9105,3.966153
0.8658,30.487373
0.8906,36.864951
0.8323,4.310921
0.8218,46.368405
0.8804,3.680453
0.8609,50.213486
0.9161,31.695306
0.7957,48.751801
0.8249,11.948600
0.8806,3.492311
0.9151,51.719338
0.8447,50.275773
0.8960,14.005303
0.7875,34.441322
0.8723,3.410995
0.8227,47.172725
0.8809,2.700791
0.8176,49.271062
0.7999,2.661467
0.8131,17.663822
0.8858,42.071715
0.8840,45.050815
0.9161,37.268430
0.8362,32.046661
0.7805,39.781898
1.1994,0.891894
1.1110,2.137646
1.1849,0.890225
1.1482,1.830131
1.1411,0.889093
1.0749,0.889495
1.1063,0.882044
1.1897,1.877829
1.1436,0.888482
1.2111,0.880793
1.1991,0.888363
1.1554,0.887290
1.2273,0.875652
1.0704,0.892073
1.1341,2.205670
1.1554,0.880957
1.0786,1.802161
1.2094,0.863329
1.0940,1.843527
1.1629,0.888765
1.1134,1.946032
1.1311,1.980290
1.1445,0.886858
1.1163,7.807657
1.0974,0.867203
1.1767,8.350819
1.1702,1.896262
1.0829,0.857279
1.2257,0.867382
1.0870,0.846058
1.1057,1.904652
1.1150,1.883507
1.1283,1.830190
1.1484,0.858232
1.2145,0.893876
1.0862,0.887215
1.1619,0.870466
1.1699,0.859916
1.1112,0.881031
1.1268,2.485976
1.1412,2.252623
1.2119,0.881538
1.1943,0.864446
1.1468,1.950890
1.0810,0.880063
1.1273,2.530843
1.2007,17.881274
1.1395,0.846744
1.1325,0.868857
1.1722,5.307734
1.0765,2.419233
1.1737,2.955258
1.1797,1.815975
1.0880,0.884399
1.1367,0.857860
1.2070,1.827434
1.1120,1.811534
1.1548,0.874192
1.1253,0.858709
1.1584,0.883013
1.8325,34.158319
1.8251,29.750839
1.9179,30.191153
1.8808,40.246934
1.9298,15.315115
1.8236,3.491476
1.8446,32.004699
1.8285,11.911348
1.9087,13.431311
1.8288,30.774295
1.8788,61.297432
1.7983,47.910362
1.8568,35.305738
1.8131,53.742170
1.9162,4.065365
1.8286,55.732220
1.9224,72.967216
1.8607,46.186820
1.8246,37.502423
1.8582,20.635739
1.9189,26.484549
1.8810,33.363283
1.9019,3.690884
1.8606,38.382381
1.8689,44.139415
1.7924,21.736607
1.9031,28.848186
1.8724,2.753213
1.8737,37.703916
1.8186,43.653622
1.8921,55.897757
1.8543,4.141659
1.8213,54.279372
1.9287,35.837129
1.8936,3.758922
1.8786,26.321396
1.9044,38.573742
1.8814,50.838903
1.8315,29.437348
1.9229,51.086321
1.9149,34.137204
1.8774,45.382604
1.8396,48.717573
1.8501,20.874277
1.7773,19.049749
1.9123,23.441151
1.9029,19.500971
1.8651,4.225731
1.8446,18.277675
1.8986,32.149479
1.7734,36.317736
1.8340,36.080107
1.8101,38.861543
1.8673,50.195619
1.8267,14.036968
1.8671,27.966261
1.9136,3.524557
1.8357,47.003865
1.7884,36.966637
1.7721,5.292535
2.2037,2.148002
2.1449,41.103020
2.1406,45.694500
2.0748,8.259192
2.0865,17.748550
2.0701,35.966620
2.2133,1.022756
2.0776,2.137110
2.1215,51.959276
2.1457,39.904028
2.1617,3.602713
2.1056,30.803353
2.1733,2.219424
2.1723,2.176449
2.2276,53.676665
2.0850,39.498195
2.1173,34.220204
2.0864,2.192855
2.1163,40.993184
2.1041,1.077816
2.0749,5.143046
2.1992,4.108861
2.1141,36.421522
2.1892,31.494796
2.2002,1.041576
2.1974,41.442096
2.0740,34.516588
2.1639,9.316966
2.2062,44.228077
2.1712,2.275988
2.1666,33.266321
2.1381,55.498883
2.2016,43.367863
2.1554,40.105551
2.1263,3.860563
2.1493,37.978142
2.1454,2.257898
2.1000,2.188593
2.1776,33.799171
2.2035,31.548083
2.1746,39.480209
2.0717,35.614729
2.1348,45.873880
2.1926,3.427178
2.0910,31.729460
2.1509,34.346491
2.1793,2.129674
2.1555,7.851258
2.1229,18.889174
2.0727,42.053431
2.1826,2.276376
2.0966,3.715202
2.1662,35.917729
2.1539,39.051533
2.1857,35.145342
2.0879,793.080062
2.2258,25.472254
2.1897,41.265011
2.2096,37.559852
2.0995,28.866574
2.8852,3.900200
2.8306,33.230782
2.8820,49.553752
2.8817,5.510077
2.8354,3.180176
2.9216,50.671667
2.8401,29.633746
2.8447,30.760273
2.8844,31.256944
2.7942,55.132627
2.9133,43.963313
2.8231,2.386048
2.9120,31.366751
2.7932,2.634227
2.7898,56.675553
2.8645,34.883767
2.8085,3.597826
2.8404,2.230063
2.8020,29.425859
2.8859,21.413490
2.8880,33.805609
2.8798,35.097927
2.7915,3.167436
2.7775,40.676385
2.8633,53.490967
2.7830,24.618208
2.8846,2.122521
2.8575,34.284532
2.9192,38.221836
2.9009,38.013756
2.8748,2.190813
2.9024,3.344268
2.8512,31.322211
2.8165,15.451178
2.7798,43.919936
2.8826,18.822417
2.8765,16.019136
2.8712,35.182729
2.8519,13.044894
2.8428,28.474733
2.9171,27.858719
2.8302,29.837310
2.7924,34.649625
2.9222,2.477616
2.8918,2.103478
2.9134,41.708201
2.9277,2.215594
2.8399,42.884886
2.7949,44.812858
2.8488,34.588218
2.8484,2.512068
2.8320,59.628874
2.8958,2.397418
2.8100,27.920008
2.9252,2.286658
2.8039,36.100373
2.8154,38.182855
2.9028,3.442287
2.8074,35.399333
2.8860,51.521376
3.1138,2.483130
3.1355,21.658659
3.1451,4.098535
3.1094,3.581986
3.2017,34.336522
3.2205,2.503529
3.2180,41.914746
3.0954,31.980991
3.0741,24.236083
3.1404,40.396258
3.1884,47.276407
3.1575,3.276646
3.2237,35.809472
3.2280,15.986264
3.1792,39.571345
3.1118,41.951537
3.1343,47.742307
3.0804,31.299651
3.1330,41.270524
3.1902,44.593498
3.1206,5.620196
3.0996,35.173774
3.1562,2.523676
3.2134,48.530027
3.1733,17.112404
3.0876,45.718759
3.1391,32.308027
3.1067,4.245341
3.1999,17.406121
3.1369,14.996618
3.1410,33.994853
3.2104,30.932114
3.1175,41.385025
3.1418,17.629370
3.2269,2.504244
3.1190,2.398208
3.1563,55.666387
3.1737,37.289292
3.1236,10.388598
3.1706,27.444929
3.1374,2.224520
3.2030,35.714194
3.1591,37.526503
3.1863,28.578401
3.1617,4.214942
3.1815,36.895975
3.1324,27.068481
3.0937,14.294535
3.1282,34.873992
3.1221,2.596095
3.0723,9.362951
3.1931,43.102548
3.1540,33.865511
3.1468,33.367515
3.1827,3.531814
3.0806,14.261231
3.0901,31.418070
3.1847,30.408740
3.0765,32.173708
3.2090,38.960695
3.8513,12.356475
3.9247,33.001110
3.9075,42.782247
3.8353,48.490778
3.8250,49.645990
3.8394,3.195629
3.8931,47.839150
3.8439,42.326704
3.8852,37.017643
3.9286,39.882705
3.8898,46.036646
3.8522,2.249137
3.8887,2.437592
3.8490,28.836519
3.8629,37.460119
3.8373,5.806729
3.9197,28.860897
3.9279,2.220035
3.8609,29.284984
3.8594,34.580573
3.7865,29.233828
3.8605,3.106475
3.9187,40.836334
3.8088,51.653475
3.8940,35.796508
3.8107,37.872657
3.8842,34.071550
3.8151,40.764853
3.8653,2.357319
3.8940,27.592897
3.7752,2.400160
3.9044,39.123103
3.8538,42.809173
3.8091,29.008195
3.8192,2.338022
3.8587,56.022644
3.8886,17.739907
3.7985,22.235647
3.7812,2.496555
3.8070,30.594513
3.8715,2.759770
3.8345,33.942595
3.8921,3.014252
3.8863,34.162834
3.8288,2.647832
3.8643,37.524641
3.7933,32.959446
3.8675,2.558067
3.8736,43.422267
3.8078,38.829878
3.8766,29.448882
3.7922,10.940164
3.9255,16.164705
3.8577,32.843038
3.9175,38.022444
3.8770,33.620641
3.8043,3.357664
3.8872,43.544769
3.8683,37.830517
3.8306,14.387682
4.1809,48.410490
4.1916,31.891108
4.1788,2.380535
4.1049,41.902512
4.2245,34.275174
4.2155,42.385086
4.1395,3.348038
4.2183,2.342939
4.2290,32.309994
4.1251,25.135949
4.1006,25.859535
4.1091,27.284041
4.1483,36.997467
4.0931,43.805659
4.1080,37.963837
4.1871,38.271010
4.0730,39.056703
4.1679,39.496467
4.1353,48.399001
4.1836,31.328872
4.1114,3.463909
4.1466,75.549856
4.1041,10.037422
4.0725,3.525332
4.2083,24.076104
4.1286,3.712341
4.1172,17.285138
4.2195,3.854394
4.1292,17.192528
4.1566,41.019678
4.0925,32.349512
4.1359,13.067394
4.2101,37.966415
4.2019,40.276438
4.2009,2.377048
4.2164,9.412289
4.1069,2.427548
4.0784,9.954527
4.0908,37.984923
4.1741,2.686441
4.1573,2.499953
4.1291,38.439184
4.1839,2.318054
4.1052,2.278581
4.1673,40.179461
4.1368,36.098197
4.0923,42.207554
4.1941,2.968252
4.0995,36.188915
4.1980,20.227253
4.1918,3.875390
4.1399,2.391800
4.1426,50.726473
4.1028,36.031231
4.0923,21.409720
4.1814,32.620937
4.1293,30.309737
4.1600,40.947169
4.1289,36.323220
4.1126,35.112903


==> figures/data/policy_scaling_boxplot_points_sample.csv <==
policy_count,system,latency_ms
1,baseline,1.7127841711044312
1,baseline,1.5570074319839478
1,baseline,1.4888197183609009
1,baseline,1.4494359493255615
1,baseline,1.4088302850723267
1,baseline,1.3426095247268677
1,baseline,3.3928006887435913
1,baseline,1.405090093612671
1,baseline,1.2465417385101318
1,baseline,1.695975661277771
1,baseline,1.449689269065857
1,baseline,1.6308724880218506
1,baseline,1.5982836484909058
1,baseline,1.4772862195968628
1,baseline,33.35154056549072
1,baseline,1.5532225370407104
1,baseline,1.4411360025405884
1,baseline,1.7530471086502075
1,baseline,1.2354105710983276
1,baseline,1.2847483158111572
1,baseline,1.6157329082489014
1,baseline,1.527443528175354
1,baseline,1.3279765844345093
1,baseline,49.0107387304306
1,baseline,1.4764964580535889
1,baseline,1.3157576322555542
1,baseline,1.5916228294372559
1,baseline,1.5302151441574097
1,baseline,1.1771619319915771
1,baseline,1.9931942224502563
1,baseline,1.2411922216415405
1,baseline,1.6713738441467285
1,baseline,1.6941726207733154
1,baseline,1.4585554599761963
1,baseline,1.475408673286438
1,baseline,2.7959197759628296
1,baseline,1.4816224575042725
1,baseline,1.7265677452087402
1,baseline,1.5998780727386475
1,baseline,1.7038434743881226
1,baseline,1.5600472688674927
1,baseline,1.2288689613342285
1,baseline,1.2601613998413086
1,baseline,1.4272034168243408
1,baseline,1.5775561332702637
1,baseline,3.15093994140625
1,baseline,1.9628256559371948
1,baseline,1.2234598398208618
1,baseline,1.216784119606018
1,baseline,33.90786051750183
1,baseline,3.666132688522339
1,baseline,1.455843448638916
1,baseline,1.8650442361831665
1,baseline,1.7010420560836792
1,baseline,2.101421356201172
1,baseline,1.5506595373153687
1,baseline,1.4386177062988281
1,baseline,24.889126420021057
1,baseline,1.504272222518921
1,baseline,1.9973665475845337
1,baseline,1.4797598123550415
1,baseline,1.1294931173324585
1,baseline,1.5653371810913086
1,baseline,1.485198736190796
1,baseline,1.3312548398971558
1,baseline,1.7574578523635864
1,baseline,1.2837499380111694
1,baseline,1.5966743230819702
1,baseline,1.2139230966567993
1,baseline,1.379251480102539
1,baseline,1.4408379793167114
1,baseline,1.295149326324463
1,baseline,36.43372654914856
1,baseline,1.408115029335022
1,baseline,1.5127956867218018
1,baseline,1.5079081058502197
1,baseline,1.5997141599655151
1,baseline,1.2450218200683594
1,baseline,1.3293325901031494
1,baseline,1.5534460544586182
1,baseline,1.5152543783187866
1,baseline,1.660764217376709
1,baseline,1.433536410331726
1,baseline,1.301795244216919
1,baseline,1.5376508235931396
1,baseline,1.6615837812423706
1,baseline,1.4339685440063477
1,baseline,5.731120705604553
1,baseline,1.524999737739563
1,baseline,1.4870911836624146
1,baseline,2.120077610015869
1,baseline,1.5009045600891113
1,baseline,1.391485333442688
1,baseline,1.3148188591003418
1,baseline,1.2478530406951904
1,baseline,1.3393908739089966
1,baseline,1.3152509927749634
1,baseline,1.3925880193710327
1,baseline,1.9231736660003662
1,baseline,1.3941526412963867
1,baseline,1.089930534362793
1,baseline,1.5881359577178955
1,baseline,1.7181634902954102
1,baseline,1.3447999954223633
1,baseline,1.4210790395736694
1,baseline,1.4367401599884033
1,baseline,1.035347580909729
1,baseline,1.3095438480377197
1,baseline,1.5281140804290771
1,baseline,1.6421228647232056
1,baseline,1.493707299232483
1,baseline,1.7548203468322754
1,baseline,1.6832351684570312
1,baseline,1.461520791053772
1,baseline,1.2915730476379395
1,baseline,2.335652709007263
1,baseline,1.6194581985473633
1,baseline,1.7733126878738403
1,baseline,1.9026696681976318
1,baseline,2.054065465927124
1,baseline,37.04242408275604
1,baseline,1.2059807777404785
1,baseline,1.5604794025421143
1,baseline,2.094969153404236
1,baseline,1.6729682683944702
1,baseline,1.508861780166626
1,baseline,1.5128999948501587
1,baseline,1.5135705471038818
1,baseline,1.5101581811904907
1,baseline,1.270383596420288
1,baseline,1.5846341848373413
1,baseline,1.8187165260314941
1,baseline,1.5145540237426758
1,baseline,1.2191087007522583
1,baseline,1.3522207736968994
1,baseline,1.2269318103790283
1,baseline,1.3695359230041504
1,baseline,1.5463083982467651
1,baseline,1.3255178928375244
1,baseline,1.2767612934112549
1,baseline,1.4753639698028564
1,baseline,1.7370283603668213
1,baseline,1.203790307044983
1,baseline,1.2690722942352295
1,baseline,0.9035170078277588
1,baseline,1.6838312149047852
1,baseline,1.3152509927749634
1,baseline,1.6443878412246704
1,baseline,1.2684166431427002
1,baseline,1.490175724029541
1,baseline,1.7639696598052979
1,baseline,1.1395663022994995
1,baseline,1.2309551239013672
1,baseline,1.368790864944458
1,baseline,1.7645210027694702
1,baseline,1.4982819557189941
1,baseline,1.3124793767929077
1,baseline,1.8195509910583496
1,baseline,1.41201913356781
1,baseline,1.4799535274505615
1,baseline,1.7394274473190308
1,baseline,1.4904439449310303
1,baseline,1.577615737915039
1,baseline,1.2891143560409546
1,baseline,1.2821108102798462
1,baseline,1.5909075736999512
1,baseline,1.5693455934524536
1,baseline,1.583293080329895
1,baseline,1.587018370628357
1,baseline,1.4573633670806885
1,baseline,1.2511461973190308
1,baseline,1.3082772493362427
1,baseline,1.2689381837844849
1,baseline,42.53403842449188
1,baseline,1.476868987083435
1,baseline,37.25285828113556
1,baseline,1.4229267835617065
1,baseline,1.581534743309021
1,baseline,2.4072378873825073
1,baseline,1.324489712715149
1,baseline,1.620471477508545
1,baseline,1.131400465965271
1,baseline,1.3661980628967285
1,baseline,1.6344040632247925
1,baseline,1.4889836311340332
1,baseline,1.310408115386963
1,baseline,2.31894850730896
1,baseline,1.6522407531738281
1,baseline,1.1444687843322754
1,baseline,50.08511245250702
1,baseline,1.6341805458068848
1,baseline,1.4481395483016968
1,baseline,1.847103238105774
1,baseline,1.2574046850204468
1,baseline,3.004595637321472
1,baseline,1.4197081327438354
1,baseline,1.6228407621383667
1,baseline,1.492127776145935
1,baseline,1.330256462097168
1,baseline,1.4853179454803467
1,baseline,1.3836920261383057
1,baseline,1.6394108533859253
1,baseline,1.649916172027588
1,baseline,1.6058385372161865
1,baseline,1.468554139137268
1,baseline,1.8252134323120117
1,baseline,1.3839304447174072
1,baseline,1.762688159942627
1,baseline,50.2757728099823
1,baseline,1.3566911220550537
1,baseline,1.4003664255142212
1,baseline,1.5146732330322266
1,baseline,37.05798089504242
1,baseline,1.3878196477890015
1,baseline,1.3609826564788818
1,baseline,1.6219615936279297
1,baseline,1.5958994626998901
1,baseline,1.4852583408355713
1,baseline,33.83679687976837
1,baseline,1.1501312255859375
1,baseline,1.1472105979919434
1,baseline,1.4347434043884277
1,baseline,1.5756785869598389
1,baseline,1.4181435108184814
1,baseline,1.3552308082580566
1,baseline,2.4528205394744873
1,baseline,1.7446726560592651
1,baseline,1.4777183532714844
1,baseline,1.5518516302108765
1,baseline,30.48737347126007
1,baseline,1.4812052249908447
1,baseline,1.4907270669937134
1,baseline,1.2450069189071655
1,baseline,1.3815313577651978
1,baseline,1.2689381837844849
1,baseline,1.3878941535949707
1,baseline,1.5736371278762817
1,baseline,1.3580769300460815
1,baseline,1.4740079641342163
1,baseline,1.36527419090271
1,baseline,1.5859156847000122
1,baseline,1.7890632152557373
1,baseline,1.7559826374053955
1,baseline,0.9985119104385376
1,baseline,1.5823692083358765
1,baseline,1.892879605293274
1,baseline,1.4775097370147705
1,baseline,1.8477141857147217
1,baseline,1.2499094009399414
1,baseline,1.936495304107666
1,baseline,1.2865811586380005
1,baseline,1.5061497688293457
1,baseline,15.931248664855957
1,baseline,42.90807247161865
1,baseline,1.360476016998291
1,baseline,1.5809684991836548
1,baseline,1.3414621353149414
1,baseline,1.5407353639602661
1,baseline,1.82342529296875
1,baseline,1.470506191253662
1,baseline,1.2521594762802124
1,baseline,29.6279639005661
1,baseline,1.5113651752471924
1,baseline,1.5667527914047241
1,baseline,1.515120267868042
1,baseline,38.65616023540497
1,baseline,1.2500584125518799
1,baseline,31.391367316246033
1,baseline,1.3217926025390625
1,baseline,1.3334602117538452
1,baseline,1.2928396463394165
1,baseline,1.1463165283203125
1,baseline,1.315101981163025
1,baseline,1.721113920211792
1,baseline,1.568809151649475
1,baseline,1.9076615571975708
1,baseline,1.3100206851959229
1,baseline,1.7589479684829712
1,baseline,1.7287582159042358
1,baseline,1.5777796506881714
1,baseline,1.9150376319885254
1,baseline,1.481771469116211
1,baseline,1.319289207458496
1,baseline,1.6597956418991089
1,baseline,1.659393310546875
1,baseline,1.2965351343154907
1,baseline,1.1257082223892212
1,baseline,1.0989755392074585
1,baseline,32.15482831001282
1,baseline,1.8762201070785522
1,baseline,1.269519329071045
1,baseline,1.6325116157531738
1,baseline,42.39816963672638
1,baseline,1.3038069009780884
1,baseline,1.540645956993103
1,baseline,1.3564079999923706
1,baseline,1.371830701828003
1,baseline,1.147434115409851
1,baseline,1.4116466045379639
1,baseline,1.37367844581604
1,baseline,1.4443844556808472
1,baseline,1.6044080257415771
1,baseline,1.4015287160873413
1,baseline,1.7142891883850098
1,baseline,1.4661997556686401
1,baseline,1.4183372259140015
1,baseline,1.6537904739379883
1,baseline,1.5281438827514648
1,baseline,1.2965947389602661
1,baseline,1.2170076370239258
1,baseline,37.078410387039185
1,baseline,1.484006643295288
1,baseline,1.5618354082107544
1,baseline,1.9495487213134766
1,baseline,1.709267497062683
1,baseline,1.6211122274398804
1,baseline,1.5294849872589111
1,baseline,1.6047507524490356
1,baseline,1.2963712215423584
1,baseline,1.638561487197876
1,baseline,1.3155639171600342
1,baseline,1.6291290521621704
1,baseline,1.614212989807129
1,baseline,1.1155903339385986
1,baseline,1.5459060668945312
1,baseline,1.3454556465148926
1,baseline,1.7520487308502197
1,baseline,1.0333061218261719
1,baseline,1.3138800859451294
1,baseline,1.3358592987060547
1,baseline,1.3059228658676147
1,baseline,1.5770941972732544
1,baseline,1.77706778049469
1,baseline,31.541436910629272
1,baseline,1.2869983911514282
1,baseline,1.6692876815795898
1,baseline,1.2184381484985352
1,baseline,1.4661848545074463
1,baseline,2.1149665117263794
1,baseline,1.6227662563323975
1,baseline,1.6371458768844604
1,baseline,1.667991280555725
1,baseline,1.5857070684432983
1,baseline,1.2731105089187622
1,baseline,1.674458384513855
1,baseline,1.2102723121643066
1,baseline,1.4088749885559082
1,baseline,1.3529211282730103
1,baseline,1.4327913522720337
1,baseline,1.1836886405944824
1,baseline,1.264229416847229
1,baseline,1.611083745956421
1,baseline,1.5561431646347046
1,baseline,1.6766637563705444
1,baseline,1.147150993347168
1,baseline,52.43673920631409
1,baseline,1.2208819389343262
1,baseline,1.5487372875213623
1,baseline,1.4658719301223755
1,baseline,1.7613023519515991
1,baseline,1.60883367061615
1,baseline,1.7468929290771484
1,baseline,1.6160309314727783
1,baseline,1.3605058193206787
1,baseline,2.465665340423584
1,baseline,1.4329701662063599
1,baseline,1.5562772750854492
1,baseline,1.6115307807922363
1,baseline,1.640215516090393
1,baseline,1.611083745956421
1,baseline,1.4081299304962158
1,baseline,3.4346729516983032
1,baseline,1.6288012266159058
1,baseline,1.4185160398483276
1,baseline,1.6732662916183472
1,baseline,1.3632923364639282
1,baseline,1.5521645545959473
1,baseline,1.301884651184082
1,baseline,1.5261471271514893
1,baseline,1.2879669666290283
1,baseline,1.5088468790054321
1,baseline,1.5477091073989868
1,baseline,1.4600157737731934
1,baseline,1.2344419956207275
1,baseline,2.0146816968917847
1,baseline,1.401662826538086
1,baseline,1.535758376121521
1,baseline,1.2353360652923584
1,baseline,1.373574137687683
1,baseline,2.00498104095459
1,baseline,1.451551914215088
1,baseline,1.28859281539917
1,baseline,1.3180077075958252
1,baseline,24.07793700695038
1,baseline,1.8490850925445557
1,baseline,1.9346773624420166
1,baseline,1.491829752922058
1,baseline,1.3072341680526733
1,baseline,1.4127939939498901
1,baseline,1.3019442558288574
1,baseline,1.5712827444076538
1,baseline,1.380622386932373
1,baseline,40.706902742385864
1,baseline,1.2606382369995117
1,baseline,1.5130043029785156
1,baseline,1.590147614479065
1,baseline,1.326039433479309
1,baseline,1.990288496017456
1,baseline,1.3847500085830688
1,baseline,1.3245046138763428
1,baseline,5.703985691070557
1,baseline,1.5386193990707397
1,baseline,1.6195029020309448
1,baseline,1.5168190002441406
1,baseline,1.4749020338058472
1,baseline,1.529887318611145
1,baseline,1.3571828603744507
1,baseline,1.4859437942504883
1,baseline,1.4614611864089966
1,baseline,1.2588202953338623
1,baseline,29.916629195213318
1,baseline,1.4916211366653442
1,baseline,1.118496060371399
1,baseline,1.4742016792297363
1,baseline,1.6663223505020142
1,baseline,1.5623271465301514
1,baseline,1.5462040901184082
1,baseline,3.872200846672058
1,baseline,1.1135786771774292
1,baseline,1.503482460975647
1,baseline,1.4698058366775513
1,baseline,1.6218125820159912
1,baseline,1.7886757850646973
1,baseline,1.4461129903793335
1,baseline,1.616060733795166
1,baseline,1.2224167585372925
1,baseline,1.279771327972412
1,baseline,1.3895779848098755
1,baseline,1.2717992067337036
1,baseline,1.2491345405578613
1,baseline,1.4237165451049805
1,baseline,1.428857445716858
1,baseline,1.1778026819229126
1,baseline,1.3440996408462524
1,baseline,1.427575945854187
1,baseline,47.572627663612366
1,baseline,1.2953579425811768
1,baseline,1.5307217836380005
1,baseline,2.0523518323898315
1,baseline,1.4177709817886353
1,baseline,1.5181303024291992
1,baseline,1.3133883476257324
1,baseline,1.6443729400634766
1,baseline,1.6186237335205078
1,baseline,1.6901642084121704
1,baseline,1.5976577997207642
1,baseline,3.545716404914856
1,baseline,1.4669746160507202
1,baseline,1.255422830581665
1,baseline,1.4343857765197754
1,baseline,1.2115836143493652
1,baseline,2.245381474494934
1,baseline,1.3456642627716064
1,baseline,1.5331357717514038
1,baseline,1.2342482805252075
1,baseline,1.4262497425079346
1,baseline,1.108705997467041
1,baseline,1.8195956945419312
1,baseline,1.2545138597488403
1,baseline,1.4193803071975708
1,baseline,1.248687505722046
1,baseline,1.7513930797576904
1,baseline,1.383364200592041
1,baseline,1.2257546186447144
1,baseline,1.422584056854248
1,baseline,1.2880414724349976
1,baseline,1.5576481819152832
1,baseline,1.087471842765808
1,baseline,1.4749020338058472
1,baseline,1.6651004552841187
1,baseline,1.5270859003067017
1,baseline,1.425415277481079
1,baseline,1.7830580472946167
1,baseline,1.295045018196106
1,baseline,1.1860430240631104
1,baseline,1.6330033540725708
1,baseline,12.016773223876953
1,baseline,1.3993382453918457
1,baseline,1.2762844562530518
1,baseline,1.4202892780303955
1,baseline,1.1995434761047363
1,baseline,1.3437718152999878
1,baseline,1.362621784210205
1,baseline,1.4574676752090454
1,baseline,1.8014460802078247
1,baseline,1.453116536140442
1,baseline,1.637578010559082
1,baseline,51.635369658470154
1,baseline,1.3668090105056763
1,baseline,1.4424622058868408
1,baseline,1.550734043121338
1,baseline,1.603350043296814
1,baseline,2.0236968994140625
1,baseline,1.340821385383606
1,baseline,1.4276504516601562
1,baseline,1.1138319969177246
1,baseline,1.4103949069976807
1,baseline,1.1720359325408936
1,baseline,1.1034011840820312
1,baseline,1.1148601770401
1,baseline,34.385159611701965
1,baseline,1.6088783740997314
1,baseline,1.6627758741378784
1,baseline,1.3512372970581055
1,baseline,1.6181021928787231
1,baseline,1.5780776739120483
1,baseline,1.4065355062484741
1,baseline,1.5516579151153564
1,baseline,1.2733042240142822
1,baseline,1.921921968460083
1,baseline,1.8782764673233032
1,baseline,1.5391111373901367
1,baseline,1.9109845161437988
1,baseline,1.5982240438461304
1,baseline,1.6560405492782593
1,baseline,1.5093833208084106
1,baseline,1.6100257635116577
1,baseline,1.4548152685165405
1,baseline,2.2309422492980957
1,baseline,1.3763755559921265
1,baseline,1.390412449836731
1,baseline,1.4768987894058228
1,baseline,1.359879970550537
1,baseline,6.490975618362427
1,baseline,33.08495879173279
1,baseline,1.823723316192627
1,baseline,1.3042837381362915
1,baseline,1.517370343208313
1,baseline,1.4800280332565308
1,baseline,1.206815242767334
1,baseline,1.2955963611602783
1,baseline,1.0989904403686523
1,baseline,1.2314915657043457
1,baseline,1.7931163311004639
1,baseline,37.583619356155396
1,baseline,1.4150738716125488
1,baseline,1.5378445386886597
1,baseline,1.3263970613479614
1,baseline,1.208275556564331
1,baseline,1.2495815753936768
1,baseline,1.9692480564117432
1,baseline,1.5011578798294067
1,baseline,1.6091465950012207
1,baseline,2.011537551879883
1,baseline,1.734018325805664
1,baseline,1.4031678438186646
1,baseline,2.463594079017639
1,baseline,1.4444738626480103
1,baseline,1.1901557445526123
1,baseline,1.5631765127182007
1,baseline,1.3476461172103882
1,baseline,1.3206303119659424
1,baseline,1.4263540506362915
1,baseline,1.5508085489273071
1,baseline,1.028001308441162
1,baseline,1.4214664697647095
1,baseline,1.4904290437698364
1,baseline,1.4681220054626465
1,baseline,1.6577094793319702
1,baseline,1.4647990465164185
1,baseline,1.405477523803711
1,baseline,1.1659562587738037
1,baseline,1.4557987451553345
1,baseline,1.3789236545562744
1,baseline,1.4859288930892944
1,baseline,1.3453811407089233
1,baseline,0.9644627571105957
1,baseline,1.4726072549819946
1,baseline,1.5016496181488037
1,baseline,1.2489855289459229
1,baseline,1.5779733657836914
1,baseline,1.4343112707138062
1,baseline,1.605898141860962
1,baseline,1.9086748361587524
1,baseline,1.3620108366012573
1,baseline,1.4085173606872559
1,baseline,1.6078799962997437
1,baseline,1.0432004928588867
1,baseline,1.257196068763733
1,baseline,1.4223456382751465
1,baseline,1.2557804584503174
1,baseline,1.3081133365631104
1,baseline,1.5138685703277588
1,baseline,1.7151087522506714
1,baseline,1.182451844215393
1,baseline,1.5099942684173584
1,baseline,1.1293888092041016
1,baseline,1.44939124584198
1,baseline,1.4526844024658203
1,baseline,1.8039494752883911
1,baseline,1.3935863971710205
1,baseline,1.7127841711044312
1,baseline,1.6353577375411987
1,baseline,43.20956766605377
1,baseline,1.3187974691390991
1,baseline,1.916944980621338
1,baseline,23.880094289779663
1,baseline,1.7301887273788452
1,baseline,1.5068203210830688
1,baseline,1.466318964958191
1,baseline,28.87345850467682
1,baseline,1.5972405672073364
1,baseline,1.3134628534317017
1,baseline,1.4382898807525635
1,baseline,31.04199469089508
1,baseline,1.7762184143066406
1,baseline,1.8483400344848633
1,baseline,1.3088732957839966
1,baseline,1.1873245239257812
1,baseline,21.35351300239563
1,baseline,1.6168206930160522
1,baseline,1.7982721328735352
1,baseline,1.5366524457931519
1,baseline,34.538403153419495
1,baseline,3.6205798387527466
1,baseline,1.3038665056228638
1,baseline,1.6293972730636597
1,baseline,44.71875727176666
1,baseline,1.607552170753479
1,baseline,1.6865432262420654
1,baseline,1.105979084968567
1,baseline,2.1933019161224365
1,baseline,1.7105340957641602
1,baseline,15.404179692268372
1,baseline,2.1222084760665894
1,baseline,2.5351345539093018
1,baseline,1.8468648195266724
1,baseline,1.3907700777053833
1,baseline,1.250237226486206
1,baseline,1.1571645736694336
1,baseline,1.1828243732452393
1,baseline,1.2984126806259155
1,baseline,1.8273741006851196
1,baseline,1.4882981777191162
1,baseline,1.2720376253128052
1,baseline,1.4985054731369019
1,baseline,1.5555024147033691
1,baseline,1.6717910766601562
1,baseline,1.2002438306808472
1,baseline,1.7991364002227783
1,baseline,1.116141676902771
1,baseline,1.7951428890228271
1,baseline,1.6380995512008667
1,baseline,2.096429467201233
1,baseline,1.4055222272872925
1,baseline,1.592010259628296
1,baseline,1.4219582080841064
1,baseline,1.02311372756958
1,baseline,1.5607476234436035
1,baseline,1.2307018041610718
1,baseline,41.59343242645264
1,baseline,1.606091856956482
1,baseline,1.6427040100097656
1,baseline,1.2585371732711792
1,baseline,1.9281357526779175
1,baseline,1.6316622495651245
1,baseline,1.2250393629074097
1,baseline,40.11118412017822
1,baseline,35.72477400302887
1,baseline,1.5774071216583252
1,baseline,1.4119893312454224
1,baseline,1.2371093034744263
1,baseline,1.4237016439437866
1,baseline,1.3955533504486084
1,baseline,33.29329192638397
1,baseline,48.263341188430786
1,baseline,1.3661980628967285
1,baseline,1.3914555311203003
1,baseline,37.048354744911194
1,baseline,1.8776357173919678
1,baseline,1.563921570777893
1,baseline,1.596897840499878
1,baseline,1.5023350715637207
1,baseline,1.2401044368743896
1,baseline,1.582026481628418
1,baseline,2.132430672645569
1,baseline,1.4407038688659668
1,baseline,1.1931806802749634
1,baseline,1.771301031112671
1,baseline,1.813828945159912
1,baseline,1.8463134765625
1,baseline,1.3596266508102417
1,baseline,1.241043210029602
1,baseline,1.7355382442474365
1,baseline,1.3112276792526245
1,baseline,1.4699846506118774
1,baseline,1.413583755493164
1,baseline,1.8859654664993286
1,baseline,38.617491722106934
1,baseline,2.4730712175369263
1,baseline,1.4527738094329834
1,baseline,1.7816722393035889
1,baseline,1.6855746507644653
1,baseline,1.2986063957214355
1,baseline,1.091688871383667
1,baseline,1.5856176614761353
1,baseline,1.216784119606018
1,baseline,1.588866114616394
1,baseline,1.4261305332183838
1,baseline,2.022773027420044
1,baseline,1.2662410736083984
1,baseline,2.4223774671554565
1,baseline,1.378759741783142
1,baseline,2.0508021116256714
1,baseline,1.5924274921417236
1,baseline,1.4431178569793701
1,baseline,10.498493909835815
1,baseline,1.6207695007324219
1,baseline,1.4394521713256836
1,baseline,1.5680789947509766
1,baseline,1.5693306922912598
1,baseline,1.569688320159912
1,baseline,1.2852102518081665
1,baseline,1.6602873802185059
1,baseline,1.3604313135147095
1,baseline,1.4572590589523315
1,baseline,1.251116394996643
1,baseline,1.5764683485031128
1,baseline,1.110658049583435
1,baseline,1.4422833919525146
1,baseline,1.5627145767211914
1,baseline,1.239866018295288
1,baseline,1.6099661588668823
1,baseline,1.553863286972046
1,baseline,1.4260560274124146
1,baseline,1.504942774772644
1,baseline,1.3706684112548828
1,baseline,1.3715773820877075
1,baseline,1.2374073266983032
1,baseline,1.7060786485671997
1,baseline,1.2566298246383667
1,baseline,1.3060569763183594
1,baseline,41.164323687553406
1,baseline,1.629665493965149
1,baseline,1.4201998710632324
1,baseline,1.4876127243041992
1,baseline,1.2979507446289062
1,baseline,1.741155982017517
1,baseline,1.8108189105987549
1,baseline,1.6121864318847656
1,baseline,1.4348626136779785
1,baseline,1.2795478105545044
1,baseline,3.899306058883667
1,baseline,1.491054892539978
1,baseline,1.3920366764068604
1,baseline,1.601099967956543
1,baseline,1.5891790390014648
1,baseline,1.510128378868103
1,baseline,1.137763261795044
1,baseline,1.3221502304077148
1,baseline,1.027911901473999
1,baseline,1.5945881605148315
1,baseline,2.104833722114563
1,baseline,1.554831862449646
1,baseline,1.51786208152771
1,baseline,1.4509111642837524
1,baseline,32.53912925720215
1,baseline,1.3051629066467285
1,baseline,1.5257149934768677
1,baseline,1.4775097370147705
1,baseline,1.498207449913025
1,baseline,1.460045576095581
1,baseline,1.287311315536499
1,baseline,1.4697015285491943
1,baseline,0.9942948818206787
1,baseline,1.4653056859970093
1,baseline,43.31390559673309
1,baseline,1.4743655920028687
1,baseline,1.2867450714111328
1,baseline,18.036603927612305
1,baseline,1.0882467031478882
1,baseline,37.06564009189606
1,baseline,1.4424026012420654
1,baseline,1.412898302078247
1,baseline,1.4957189559936523
1,baseline,1.2234300374984741
1,baseline,1.509249210357666
1,baseline,1.5072673559188843
1,baseline,1.7182379961013794
1,baseline,1.239776611328125
1,baseline,1.535460352897644
1,baseline,47.41838574409485
1,baseline,1.4314055442810059
1,baseline,1.1958181858062744
1,baseline,1.4357417821884155
1,baseline,1.2685805559158325
1,baseline,1.2017935514450073
1,baseline,1.9461214542388916
1,baseline,1.4394968748092651
1,baseline,1.820981502532959
1,baseline,1.3129711151123047
1,baseline,1.4095604419708252
1,baseline,1.4238059520721436
1,baseline,1.5426576137542725
1,baseline,1.6148239374160767
1,baseline,1.4597326517105103
1,baseline,1.3516098260879517
1,baseline,1.4964640140533447
1,baseline,1.5351921319961548
1,baseline,1.1502206325531006
1,baseline,60.75698137283325
1,baseline,1.808658242225647
1,baseline,1.5142560005187988
1,baseline,1.6664117574691772
1,baseline,1.6605108976364136
1,baseline,1.3642311096191406
1,baseline,27.989178895950317
1,baseline,1.19820237159729
1,baseline,34.25435721874237
1,baseline,1.5216320753097534
1,baseline,1.555025577545166
1,baseline,1.7664283514022827
1,baseline,44.59106922149658
1,baseline,1.303255558013916
1,baseline,1.8534958362579346
1,baseline,1.4399141073226929
1,baseline,1.5886425971984863
1,baseline,1.1972635984420776
1,baseline,1.661345362663269
1,baseline,1.2930184602737427
1,baseline,1.3343393802642822
1,baseline,1.5756338834762573
1,baseline,1.5246868133544922
1,baseline,1.4773458242416382
1,baseline,1.4366209506988525
1,baseline,1.447930932044983
1,baseline,1.4152079820632935
1,baseline,36.752864718437195
1,baseline,36.61330044269562
1,baseline,1.8922388553619385
1,baseline,1.4190524816513062
1,baseline,1.518338918685913
1,baseline,1.908630132675171
1,baseline,1.399606466293335
1,baseline,1.450076699256897
1,baseline,1.58652663230896
1,baseline,1.6703307628631592
1,baseline,1.9993335008621216
1,baseline,1.5102773904800415
1,baseline,1.2864619493484497
1,baseline,1.3306140899658203
1,baseline,1.8481910228729248
1,baseline,1.3246983289718628
1,baseline,1.238107681274414
1,baseline,1.368701457977295
1,baseline,1.6038864850997925
1,baseline,1.600220799446106
1,baseline,1.6618669033050537
1,baseline,1.3810694217681885
1,baseline,1.55678391456604
1,baseline,1.4707744121551514
1,baseline,51.427170634269714
1,baseline,1.5543103218078613
1,baseline,1.534968614578247
1,baseline,1.3041943311691284
1,baseline,1.6586482524871826
1,baseline,1.3540089130401611
1,baseline,1.405075192451477
1,baseline,1.2570321559906006
1,baseline,1.3378262519836426
1,baseline,1.4764219522476196
1,baseline,1.6685724258422852
1,baseline,1.2575238943099976
1,baseline,1.4619529247283936
1,baseline,1.4000684022903442
1,baseline,1.4930665493011475
1,baseline,1.4175623655319214
1,baseline,1.688241958618164
1,baseline,1.3629496097564697
1,baseline,1.1209547519683838
1,baseline,42.52849519252777
1,baseline,1.5231221914291382
1,baseline,1.5025585889816284
1,baseline,1.5239715576171875
1,baseline,40.240392088890076
1,baseline,1.6297847032546997
1,baseline,1.3707876205444336
1,baseline,1.4986395835876465
1,baseline,1.427486538887024
1,baseline,1.474320888519287
1,baseline,44.23975944519043
1,baseline,1.2187808752059937
1,baseline,1.6014128923416138
1,baseline,1.4333128929138184
1,baseline,1.695886254310608
1,baseline,1.4879852533340454
1,baseline,1.2919306755065918
1,baseline,2.2005438804626465
1,baseline,1.606479287147522
1,baseline,1.6354024410247803
1,baseline,1.8036812543869019
1,baseline,1.377105712890625
1,baseline,1.2591779232025146
1,baseline,1.428157091140747
1,baseline,1.4088451862335205
1,baseline,1.5036463737487793
1,baseline,1.514047384262085
1,baseline,1.8593519926071167
1,baseline,1.5508383512496948
1,baseline,1.5388727188110352
1,baseline,1.4574825763702393
1,baseline,1.1269450187683105
1,baseline,1.2930035591125488
1,baseline,1.1603087186813354
1,baseline,1.5330463647842407
1,baseline,11.9486004114151
1,baseline,1.5768259763717651
1,baseline,1.7155259847640991
1,baseline,1.5926361083984375
1,baseline,0.8983314037322998
1,baseline,1.2353509664535522
1,baseline,1.5083849430084229
1,baseline,1.6339868307113647
1,baseline,1.5717297792434692
1,baseline,1.5533119440078735
1,baseline,1.4088600873947144
1,baseline,1.275971531867981
1,baseline,1.3848692178726196
1,baseline,1.3179928064346313
1,baseline,1.3158619403839111
1,baseline,1.628085970878601
1,baseline,2.111673355102539
1,baseline,1.2758076190948486
1,baseline,29.56908941268921
1,baseline,3.61555814743042
1,baseline,1.865878701210022
1,baseline,1.5611052513122559
1,baseline,1.2501925230026245
1,baseline,1.6632676124572754
1,baseline,1.177757978439331
1,baseline,0.9857863187789917
1,baseline,1.2917667627334595
1,baseline,1.3932585716247559
1,baseline,1.6880184412002563
1,baseline,1.173749566078186
1,baseline,1.858353614807129
1,baseline,21.365568041801453
1,baseline,1.452416181564331
1,baseline,1.2937188148498535
1,baseline,1.795947551727295
1,baseline,1.41163170337677
1,baseline,1.8246322870254517
1,baseline,1.5436410903930664
1,baseline,3.366321325302124
1,baseline,1.2791156768798828
1,baseline,1.266196370124817
1,baseline,1.2309849262237549
1,baseline,1.4497339725494385
1,baseline,1.6300380229949951
1,baseline,1.708388328552246
1,baseline,1.3532787561416626
1,baseline,1.5058070421218872
1,baseline,1.419559121131897
1,baseline,1.384630799293518
1,baseline,1.7375946044921875
1,baseline,0.9702444076538086
1,baseline,1.0822564363479614
1,baseline,1.6451627016067505
1,baseline,1.4506280422210693
1,baseline,1.5642493963241577
1,baseline,1.4340877532958984
1,baseline,1.4601796865463257
1,baseline,1.8538683652877808
1,baseline,1.403316855430603
1,baseline,1.578599214553833
1,baseline,1.6320347785949707
1,baseline,1.3955086469650269
1,baseline,1.6575753688812256
1,baseline,1.4075785875320435
1,baseline,1.1508464813232422
1,baseline,1.522362232208252
1,baseline,4.193216562271118
1,baseline,1.8761754035949707
1,baseline,1.4545619487762451
1,baseline,1.2081265449523926
1,baseline,1.1269152164459229
1,baseline,1.3556182384490967
1,baseline,1.6016066074371338
1,baseline,2.040773630142212
1,baseline,1.8650740385055542
1,baseline,1.529008150100708
1,baseline,1.2455880641937256
1,baseline,1.4167875051498413
1,baseline,1.3889074325561523
1,baseline,1.9866973161697388
1,baseline,1.5323758125305176
1,baseline,1.4943331480026245
1,baseline,1.3878494501113892
1,baseline,1.5960335731506348
1,baseline,1.1651664972305298
1,baseline,2.914905548095703
1,baseline,1.474231481552124
1,baseline,26.71782672405243
1,baseline,1.5294402837753296
1,baseline,1.4893263578414917
1,baseline,2.1174103021621704
1,baseline,1.5117377042770386
1,baseline,1.3594627380371094
1,baseline,1.0593533515930176
1,baseline,1.4438480138778687
1,baseline,36.76922619342804
1,baseline,1.6080290079116821
1,baseline,1.2270212173461914
1,baseline,1.5988349914550781
1,baseline,1.3615041971206665
1,baseline,1.4572739601135254
1,baseline,1.3555139303207397
1,baseline,1.3915300369262695
1,baseline,1.5686005353927612
1,baseline,1.3824999332427979
1,baseline,1.423165202140808
1,baseline,53.97158861160278
1,baseline,1.4458298683166504
1,baseline,1.2759268283843994
1,baseline,1.7876029014587402
1,baseline,1.5989989042282104
1,baseline,1.7555058002471924
1,baseline,1.349136233329773
1,baseline,1.3843923807144165
1,baseline,1.588284969329834
1,baseline,1.5264302492141724
1,baseline,1.970246434211731
1,baseline,1.209646463394165
1,baseline,1.7271339893341064
1,baseline,1.3101845979690552
1,baseline,1.509636640548706
1,baseline,1.2067854404449463
1,baseline,1.3738572597503662
1,baseline,1.1332333087921143
1,baseline,1.7292946577072144
1,baseline,1.3062357902526855
1,baseline,1.5251189470291138
1,baseline,1.2021362781524658
1,baseline,12.733101844787598
1,baseline,1.2156367301940918
1,baseline,1.346394419670105
1,baseline,1.5095323324203491
1,baseline,1.554042100906372
1,baseline,16.70803129673004
1,baseline,1.4588534832000732
1,baseline,34.33197736740112
1,baseline,1.2800395488739014
1,baseline,1.2435764074325562
1,baseline,1.3285428285598755
1,baseline,1.4682263135910034
1,baseline,1.352354884147644
1,baseline,1.3477355241775513
1,baseline,1.890912652015686
1,baseline,1.6303956508636475
1,baseline,40.44920206069946
1,baseline,1.5711486339569092
1,baseline,1.1591464281082153
1,baseline,1.4573633670806885
1,baseline,1.9644349813461304
1,baseline,31.63057565689087
1,baseline,1.4998465776443481
1,baseline,1.4967918395996094
1,baseline,1.469925045967102
1,baseline,1.54799222946167
1,baseline,1.332610845565796
1,baseline,1.2758970260620117
1,baseline,1.0173171758651733
1,baseline,1.2421011924743652
1,baseline,1.435011625289917
1,baseline,1.2452751398086548
1,baseline,1.4824867248535156
1,baseline,1.5291571617126465
1,baseline,1.2899190187454224
1,baseline,1.675829291343689
1,baseline,50.98579823970795
1,baseline,1.3683289289474487
1,baseline,1.5007108449935913
1,baseline,1.4859437942504883
1,baseline,1.4554113149642944
1,baseline,1.5393495559692383
1,baseline,1.2532472610473633
1,baseline,1.197725534439087
1,baseline,4.465728998184204
1,baseline,1.5770643949508667
1,baseline,1.3571828603744507
1,baseline,1.4960616827011108
1,baseline,1.6498714685440063
1,baseline,1.551210880279541
1,baseline,1.3545900583267212
1,baseline,1.4645904302597046
1,baseline,1.4904886484146118
1,baseline,35.92167794704437
1,baseline,1.5778988599777222
1,baseline,1.1544227600097656
1,baseline,1.8107891082763672
1,baseline,1.5216022729873657
1,baseline,1.4083683490753174
1,baseline,1.7930716276168823
1,baseline,1.51747465133667
1,baseline,1.1799633502960205
1,baseline,1.4979839324951172
1,baseline,1.1667311191558838
1,baseline,1.5675723552703857
1,baseline,1.2195855379104614
1,baseline,1.2187212705612183
1,baseline,1.4164745807647705
1,baseline,1.3565421104431152
1,baseline,41.061535477638245
1,baseline,1.21992826461792
1,baseline,1.7458051443099976
1,baseline,1.4748871326446533
1,baseline,1.4897584915161133
1,baseline,1.4291852712631226
1,baseline,1.4722943305969238
1,baseline,1.1869966983795166
1,baseline,1.4204680919647217
1,baseline,40.49199819564819
1,baseline,24.89703893661499
1,baseline,2.2975504398345947
1,baseline,1.4602690935134888
1,baseline,1.4318376779556274
1,baseline,1.4476925134658813
1,baseline,1.0307133197784424
1,baseline,29.43846583366394
1,baseline,1.728340983390808
1,baseline,1.8175989389419556
1,baseline,1.224026083946228
1,baseline,1.1355727910995483
1,baseline,1.3946294784545898
1,baseline,1.2740939855575562
1,baseline,1.57850980758667
1,baseline,22.85607159137726
1,baseline,1.5691816806793213
1,baseline,1.5047192573547363
1,baseline,1.410946249961853
1,baseline,1.5372037887573242
1,baseline,1.5965402126312256
1,baseline,1.2980401515960693
1,baseline,1.5997439622879028
1,baseline,1.3453662395477295
1,baseline,1.073107123374939
1,baseline,36.47953271865845
1,baseline,1.4518946409225464
1,baseline,2.4118572473526
1,baseline,1.3152658939361572
1,baseline,1.7494559288024902
1,baseline,1.3971179723739624
1,baseline,1.4674067497253418
1,baseline,1.4621466398239136
1,baseline,1.5643537044525146
1,baseline,1.489102840423584
1,baseline,1.7285197973251343
1,baseline,1.2431740760803223
1,baseline,1.6156882047653198
1,baseline,1.3587772846221924
1,baseline,1.508474349975586
1,baseline,44.73055899143219
1,baseline,1.323014497756958
1,baseline,1.407817006111145
1,baseline,1.5193372964859009
1,baseline,1.2230873107910156
1,baseline,1.8755197525024414
1,baseline,1.1646300554275513
1,baseline,1.5847980976104736
1,baseline,1.6646534204483032
1,baseline,1.654207706451416
1,baseline,1.4659911394119263
1,baseline,1.3237744569778442
1,baseline,1.5341639518737793
1,baseline,1.272261142730713
1,baseline,1.2338310480117798
1,baseline,1.4230906963348389
1,baseline,1.7907768487930298
1,baseline,1.2491345405578613
1,baseline,1.3691484928131104
1,baseline,1.2629330158233643
1,baseline,1.5297681093215942
1,baseline,1.6017705202102661
1,baseline,12.479901313781738
1,baseline,1.5516281127929688
1,baseline,1.3366490602493286
1,baseline,1.394912600517273
1,baseline,1.298278570175171
1,baseline,1.5262961387634277
1,baseline,1.5645325183868408
1,baseline,1.7798691987991333
1,baseline,2.03801691532135
1,baseline,1.3957023620605469
1,baseline,41.479840874671936
1,baseline,1.6463696956634521
1,baseline,1.9644200801849365
1,baseline,51.6684353351593
1,baseline,1.2876391410827637
1,baseline,1.4451295137405396
1,baseline,1.4450252056121826
1,cedar,1.2728869915008545
1,cedar,1.0439008474349976
1,cedar,1.4805644750595093
1,cedar,1.6285479068756104
1,cedar,1.5226751565933228
1,cedar,1.2437403202056885
1,cedar,0.9365975856781006
1,cedar,1.3136416673660278
1,cedar,1.3583749532699585
1,cedar,1.547291874885559
1,cedar,1.3385415077209473
1,cedar,1.2334734201431274
1,cedar,1.4968812465667725
1,cedar,1.30462646484375
1,cedar,1.11350417137146
1,cedar,1.2437254190444946
1,cedar,1.0237246751785278
1,cedar,1.4089494943618774
1,cedar,1.4452934265136719
1,cedar,1.401171088218689
1,cedar,1.0932087898254395
1,cedar,1.3580173254013062
1,cedar,1.1555254459381104
1,cedar,1.3515055179595947
1,cedar,1.5333741903305054
1,cedar,1.446738839149475
1,cedar,1.2143254280090332
1,cedar,1.5118122100830078
1,cedar,1.4351308345794678
1,cedar,1.1369138956069946
1,cedar,1.523733139038086
1,cedar,1.2209415435791016
1,cedar,1.3529211282730103
1,cedar,1.5661120414733887
1,cedar,1.28231942653656
1,cedar,1.3588517904281616
1,cedar,1.289084553718567
1,cedar,1.5369951725006104
1,cedar,1.3020634651184082
1,cedar,1.3628900051116943
1,cedar,1.074463129043579
1,cedar,1.304715871810913
1,cedar,1.668974757194519
1,cedar,1.4586001634597778
1,cedar,1.3306885957717896
1,cedar,1.3608932495117188
1,cedar,1.3620704412460327
1,cedar,0.9720921516418457
1,cedar,1.3344734907150269
1,cedar,1.516282558441162
1,cedar,1.2401789426803589
1,cedar,1.3490617275238037
1,cedar,1.6182661056518555
1,cedar,1.356467604637146
1,cedar,1.2438446283340454
1,cedar,0.9029656648635864
1,cedar,1.3719648122787476
1,cedar,1.2157708406448364
1,cedar,1.3663172721862793
1,cedar,1.1759549379348755
1,cedar,1.1355280876159668
1,cedar,1.3569891452789307
1,cedar,1.4662891626358032
1,cedar,1.335054636001587
1,cedar,1.3873875141143799
1,cedar,1.2201964855194092
1,cedar,1.193702220916748
1,cedar,0.9547173976898193
1,cedar,1.0748952627182007
1,cedar,1.447826623916626
1,cedar,1.204848289489746
1,cedar,1.5130192041397095
1,cedar,1.352354884147644
1,cedar,1.1327415704727173
1,cedar,1.4630109071731567
1,cedar,1.4978647232055664
1,cedar,1.3380348682403564
1,cedar,1.6423463821411133
1,cedar,1.4149993658065796
1,cedar,1.2261122465133667
1,cedar,1.207605004310608
1,cedar,1.325547695159912
1,cedar,1.2196898460388184
1,cedar,1.4262944459915161
1,cedar,1.2262016534805298
1,cedar,1.0986626148223877
1,cedar,1.1690855026245117
1,cedar,1.3454258441925049
1,cedar,1.4057010412216187
1,cedar,1.7328858375549316
1,cedar,1.2402385473251343
1,cedar,1.2986063957214355
1,cedar,1.1907517910003662
1,cedar,1.0572969913482666
1,cedar,1.4005601406097412
1,cedar,1.3058483600616455
1,cedar,1.0778754949569702
1,cedar,1.4866143465042114
1,cedar,1.5092641115188599
1,cedar,1.3476908206939697
1,cedar,1.1277049779891968
1,cedar,1.5901029109954834
1,cedar,1.4963895082473755
1,cedar,1.5575885772705078
1,cedar,1.2185126543045044
1,cedar,1.5128105878829956
1,cedar,1.2543946504592896
1,cedar,1.4969110488891602
1,cedar,1.3561397790908813
1,cedar,1.4918744564056396
1,cedar,1.2396425008773804
1,cedar,1.3945549726486206
1,cedar,1.2322664260864258
1,cedar,1.457810401916504
1,cedar,1.2520253658294678
1,cedar,1.053348183631897
1,cedar,1.3538748025894165
1,cedar,1.4241933822631836
1,cedar,1.2156814336776733
1,cedar,1.3453513383865356
1,cedar,1.3318657875061035
1,cedar,1.1875778436660767
1,cedar,1.2104958295822144
1,cedar,1.2684613466262817
1,cedar,1.6121715307235718
1,cedar,1.2376606464385986
1,cedar,1.0520219802856445
1,cedar,1.4555901288986206
1,cedar,1.7980337142944336
1,cedar,1.5412867069244385
1,cedar,1.043468713760376
1,cedar,1.5371590852737427
1,cedar,1.3118088245391846
1,cedar,1.1813491582870483
1,cedar,1.3486593961715698
1,cedar,1.4806687831878662
1,cedar,1.3844221830368042
1,cedar,1.4466941356658936
1,cedar,1.5014559030532837
1,cedar,1.3013184070587158
1,cedar,1.5202462673187256
1,cedar,1.3642162084579468
1,cedar,1.3023465871810913
1,cedar,1.4695823192596436
1,cedar,1.2696385383605957
1,cedar,1.3671815395355225
1,cedar,1.3483762741088867
1,cedar,1.528710126876831
1,cedar,1.3363659381866455
1,cedar,1.3793706893920898
1,cedar,1.4143437147140503
1,cedar,1.3744980096817017
1,cedar,1.229986548423767
1,cedar,0.9975433349609375
1,cedar,0.8856505155563354
1,cedar,1.4951378107070923
1,cedar,1.4050155878067017
1,cedar,1.3897866010665894
1,cedar,1.2616664171218872
1,cedar,1.3793706893920898
1,cedar,1.4948844909667969
1,cedar,1.386001706123352
1,cedar,1.2304484844207764
1,cedar,1.3947337865829468
1,cedar,1.3542026281356812
1,cedar,1.1666715145111084
1,cedar,1.0987073183059692
1,cedar,1.1923611164093018
1,cedar,1.3314932584762573
1,cedar,1.3699233531951904
1,cedar,1.335427165031433
1,cedar,1.1377781629562378
1,cedar,1.3765841722488403
1,cedar,1.4149248600006104
1,cedar,1.4187991619110107
1,cedar,1.5272200107574463
1,cedar,1.0506808757781982
1,cedar,1.0503381490707397
1,cedar,1.5093088150024414
1,cedar,1.1939406394958496
1,cedar,1.1213123798370361
1,cedar,1.631811261177063
1,cedar,1.305416226387024
1,cedar,1.6036182641983032
1,cedar,1.4197677373886108
1,cedar,1.1167675256729126
1,cedar,1.0794103145599365
1,cedar,1.7162710428237915
1,cedar,1.4146268367767334
1,cedar,1.3419091701507568
1,cedar,1.5235543251037598
1,cedar,1.1996179819107056
1,cedar,1.006782054901123
1,cedar,1.0978132486343384
1,cedar,1.4913678169250488
1,cedar,1.6280263662338257
1,cedar,1.5629082918167114
1,cedar,1.170337200164795
1,cedar,1.238316297531128
1,cedar,1.1950582265853882
1,cedar,1.4065355062484741
1,cedar,1.2913048267364502
1,cedar,1.221880316734314
1,cedar,1.5554726123809814
1,cedar,1.605108380317688
1,cedar,1.253768801689148
1,cedar,1.0966211557388306
1,cedar,1.3272613286972046
1,cedar,1.48850679397583
1,cedar,1.772359013557434
1,cedar,1.2713372707366943
1,cedar,1.2174993753433228
1,cedar,1.3115406036376953
1,cedar,1.4909356832504272
1,cedar,1.2843459844589233
1,cedar,1.384839415550232
1,cedar,1.2057572603225708
1,cedar,1.2725144624710083
1,cedar,1.4133751392364502
1,cedar,1.3989657163619995
1,cedar,1.246333122253418
1,cedar,1.4756470918655396
1,cedar,1.277640461921692
1,cedar,1.4927387237548828
1,cedar,1.4159828424453735
1,cedar,1.2629330158233643
1,cedar,1.3086944818496704
1,cedar,1.338765025138855
1,cedar,1.0394901037216187
1,cedar,1.2411773204803467
1,cedar,1.2317150831222534
1,cedar,1.355692744255066
1,cedar,1.2192726135253906
1,cedar,1.5093833208084106
1,cedar,1.2862980365753174
1,cedar,1.5484988689422607
1,cedar,1.3138651847839355
1,cedar,1.3413727283477783
1,cedar,1.224413514137268
1,cedar,1.2784302234649658
1,cedar,1.1779814958572388
1,cedar,1.4328062534332275
1,cedar,1.0690093040466309
1,cedar,1.5092343091964722
1,cedar,1.3322532176971436
1,cedar,1.382976770401001
1,cedar,1.4502257108688354
1,cedar,1.4265477657318115
1,cedar,1.4676451683044434
1,cedar,1.5583932399749756
1,cedar,1.1621415615081787
1,cedar,1.2712329626083374
1,cedar,1.436173915863037
1,cedar,1.5036612749099731
1,cedar,1.3510286808013916
1,cedar,1.643642783164978
1,cedar,1.3383477926254272
1,cedar,1.2786239385604858
1,cedar,1.3406872749328613
1,cedar,1.3369768857955933
1,cedar,1.4659017324447632
1,cedar,1.2079179286956787
1,cedar,1.3325661420822144
1,cedar,1.315578818321228
1,cedar,1.1197477579116821
1,cedar,1.3767629861831665
1,cedar,1.2590736150741577
1,cedar,1.228928565979004
1,cedar,1.492321491241455
1,cedar,1.663297414779663
1,cedar,1.068413257598877
1,cedar,1.2956708669662476
1,cedar,1.4228373765945435
1,cedar,1.2722164392471313
1,cedar,1.3034790754318237
1,cedar,1.511886715888977
1,cedar,1.47169828414917
1,cedar,1.533016562461853
1,cedar,1.30482017993927
1,cedar,1.6305893659591675
1,cedar,0.8700340986251831
1,cedar,1.678764820098877
1,cedar,1.0305047035217285
1,cedar,1.2541115283966064
1,cedar,1.2103766202926636
1,cedar,1.2928396463394165
1,cedar,1.4928430318832397
1,cedar,1.500457525253296
1,cedar,1.3708174228668213
1,cedar,1.3628005981445312
1,cedar,1.420438289642334
1,cedar,1.3346374034881592
1,cedar,1.0676980018615723
1,cedar,1.1955201625823975
1,cedar,1.4043450355529785
1,cedar,1.2574940919876099
1,cedar,1.4901310205459595
1,cedar,1.5238076448440552
1,cedar,1.0628849267959595
1,cedar,0.9934753179550171
1,cedar,1.0797083377838135
1,cedar,0.8787959814071655
1,cedar,1.459166407585144
1,cedar,1.3292878866195679
1,cedar,1.2997686862945557
1,cedar,1.165345311164856
1,cedar,1.4277398586273193
1,cedar,1.3306736946105957
1,cedar,1.4351904392242432
1,cedar,1.2557804584503174
1,cedar,1.3605207204818726
1,cedar,1.4701932668685913
1,cedar,1.2983381748199463
1,cedar,1.473844051361084
1,cedar,1.1973083019256592
1,cedar,1.244083046913147
1,cedar,1.335740089416504
1,cedar,1.499176025390625
1,cedar,1.3957768678665161
1,cedar,1.2173950672149658
1,cedar,1.1982619762420654
1,cedar,0.9514391422271729
1,cedar,1.2664496898651123
1,cedar,1.582518219947815
1,cedar,1.2103468179702759
1,cedar,1.38188898563385
1,cedar,1.1453777551651
1,cedar,1.0937154293060303
1,cedar,1.5109330415725708
1,cedar,1.2065768241882324
1,cedar,1.5349537134170532
1,cedar,1.2816637754440308
1,cedar,1.354902982711792
1,cedar,1.2783855199813843
1,cedar,0.9369552135467529
1,cedar,1.0824352502822876
1,cedar,1.5167593955993652
1,cedar,1.4555901288986206
1,cedar,1.327022910118103
1,cedar,1.4775097370147705
1,cedar,1.5174448490142822
1,cedar,1.4667510986328125
1,cedar,1.3776570558547974
1,cedar,1.482456922531128
1,cedar,1.423850655555725
1,cedar,1.6319751739501953
1,cedar,1.4072209596633911
1,cedar,1.2692809104919434
1,cedar,1.2218654155731201
1,cedar,0.8550882339477539
1,cedar,1.0587126016616821
1,cedar,1.09061598777771
1,cedar,1.4334172010421753
1,cedar,1.0039806365966797
1,cedar,1.3568848371505737
1,cedar,1.2336969375610352
1,cedar,1.2631267309188843
1,cedar,1.2178421020507812
1,cedar,1.0860562324523926
1,cedar,1.162692904472351
1,cedar,0.9421706199645996
1,cedar,1.4902353286743164
1,cedar,1.4474838972091675
1,cedar,1.5270113945007324
1,cedar,1.2402236461639404
1,cedar,1.2046843767166138
1,cedar,1.3605058193206787
1,cedar,1.2415498495101929
1,cedar,1.4244168996810913
1,cedar,1.486852765083313
1,cedar,1.5148371458053589
1,cedar,1.4164894819259644
1,cedar,1.5192031860351562
1,cedar,1.5137344598770142
1,cedar,1.3614743947982788
1,cedar,1.4907121658325195
1,cedar,1.2277960777282715
1,cedar,1.4176666736602783
1,cedar,1.303061842918396
1,cedar,1.0939836502075195
1,cedar,1.2978166341781616
1,cedar,1.5006959438323975
1,cedar,1.06889009475708
1,cedar,1.6112923622131348
1,cedar,1.397654414176941
1,cedar,1.5950798988342285
1,cedar,1.4381706714630127
1,cedar,0.9061545133590698
1,cedar,1.3403445482254028
1,cedar,1.3736188411712646
1,cedar,1.6683638095855713
1,cedar,1.3897716999053955
1,cedar,1.1178702116012573
1,cedar,1.6569793224334717
1,cedar,1.5259534120559692
1,cedar,1.382783055305481
1,cedar,1.228228211402893
1,cedar,1.2567639350891113
1,cedar,1.163378357887268
1,cedar,1.2766867876052856
1,cedar,1.2602955102920532
1,cedar,1.5159696340560913
1,cedar,1.0454803705215454
1,cedar,1.1876821517944336
1,cedar,1.3183951377868652
1,cedar,1.6957223415374756
1,cedar,1.565888524055481
1,cedar,1.2778490781784058
1,cedar,1.5889406204223633
1,cedar,1.0762959718704224
1,cedar,1.279398798942566
1,cedar,1.508772373199463
1,cedar,1.4493167400360107
1,cedar,1.5481114387512207
1,cedar,1.373186707496643
1,cedar,1.5550702810287476
1,cedar,1.4278143644332886
1,cedar,1.278996467590332
1,cedar,1.295328140258789
1,cedar,1.514136791229248
1,cedar,1.2513846158981323
1,cedar,1.126319169998169
1,cedar,1.4167875051498413
1,cedar,0.9565204381942749
1,cedar,1.2249648571014404
1,cedar,1.2760013341903687
1,cedar,1.2621879577636719
1,cedar,1.6642212867736816
1,cedar,1.2433528900146484
1,cedar,1.2178272008895874
1,cedar,1.6732066869735718
1,cedar,1.3134181499481201
1,cedar,1.2372583150863647
1,cedar,1.3481676578521729
1,cedar,1.3142675161361694
1,cedar,1.4818757772445679
1,cedar,1.2640655040740967
1,cedar,1.3429522514343262
1,cedar,1.504257321357727
1,cedar,1.5632957220077515
1,cedar,1.5347003936767578
1,cedar,1.436665654182434
1,cedar,1.3925284147262573
1,cedar,1.3941824436187744
1,cedar,1.4327317476272583
1,cedar,1.5688389539718628
1,cedar,0.9062141180038452
1,cedar,1.0089129209518433
1,cedar,1.3738572597503662
1,cedar,1.6117393970489502
1,cedar,1.2610405683517456
1,cedar,1.4613717794418335
1,cedar,1.3021677732467651
1,cedar,1.2484639883041382
1,cedar,1.34962797164917
1,cedar,1.4981776475906372
1,cedar,1.4713555574417114
1,cedar,1.1133849620819092
1,cedar,1.4576315879821777
1,cedar,1.225993037223816
1,cedar,1.2065321207046509
1,cedar,1.0277479887008667
1,cedar,1.0098814964294434
1,cedar,1.1737793684005737
1,cedar,1.1657774448394775
1,cedar,1.4977306127548218
1,cedar,1.3237446546554565
1,cedar,1.204371452331543
1,cedar,1.5731900930404663
1,cedar,1.0152459144592285
1,cedar,1.0218620300292969
1,cedar,1.0531842708587646
1,cedar,1.201435923576355
1,cedar,1.5630125999450684
1,cedar,1.5154480934143066
1,cedar,1.506999135017395
1,cedar,1.055598258972168
1,cedar,1.5681833028793335
1,cedar,1.0997205972671509
1,cedar,1.640602946281433
1,cedar,1.065671443939209
1,cedar,1.096978783607483
1,cedar,1.4749020338058472
1,cedar,2.37274169921875
1,cedar,1.3342946767807007
1,cedar,1.2414008378982544
1,cedar,1.4350712299346924
1,cedar,1.533597707748413
1,cedar,1.097172498703003
1,cedar,1.7633438110351562
1,cedar,1.5882551670074463
1,cedar,1.345515251159668
1,cedar,1.1667460203170776
1,cedar,1.268148422241211
1,cedar,1.2449920177459717
1,cedar,1.2436211109161377
1,cedar,1.1738985776901245
1,cedar,1.0305941104888916
1,cedar,1.0324865579605103
1,cedar,1.7348825931549072
1,cedar,1.5072375535964966
1,cedar,1.129746437072754
1,cedar,1.7111003398895264
1,cedar,1.5048831701278687
1,cedar,1.5054792165756226
1,cedar,1.2910515069961548
1,cedar,1.3971328735351562
1,cedar,1.1526644229888916
1,cedar,1.1962354183197021
1,cedar,1.1488497257232666
1,cedar,1.7974525690078735
1,cedar,1.5180110931396484
1,cedar,1.244574785232544
1,cedar,1.294746994972229
1,cedar,1.308724284172058
1,cedar,1.3189315795898438
1,cedar,1.2764930725097656
1,cedar,0.986829400062561
1,cedar,1.2738555669784546
1,cedar,1.2886226177215576
1,cedar,1.0687410831451416
1,cedar,1.5956610441207886
1,cedar,1.9000619649887085
1,cedar,1.336619257926941
1,cedar,1.309618353843689
1,cedar,1.4825612306594849
1,cedar,1.414477825164795
1,cedar,1.3965368270874023
1,cedar,1.291215419769287
1,cedar,1.494571566581726
1,cedar,1.6707032918930054
1,cedar,1.0222047567367554
1,cedar,1.360371708869934
1,cedar,1.0233372449874878
1,cedar,1.3735145330429077
1,cedar,1.424640417098999
1,cedar,1.149699091911316
1,cedar,1.3249069452285767
1,cedar,1.3921260833740234
1,cedar,1.57850980758667
1,cedar,1.068025827407837
1,cedar,1.4377981424331665
1,cedar,1.4583468437194824
1,cedar,1.2511014938354492
1,cedar,1.5930235385894775
1,cedar,1.1364072561264038
1,cedar,1.46406888961792
1,cedar,1.2909770011901855
1,cedar,1.2252479791641235
1,cedar,0.8657574653625488
1,cedar,1.4280229806900024
1,cedar,1.2429803609848022
1,cedar,1.2914985418319702
1,cedar,2.887055277824402
1,cedar,1.7021149396896362
1,cedar,1.0789483785629272
1,cedar,0.8918493986129761
1,cedar,1.325458288192749
1,cedar,1.4058351516723633
1,cedar,1.1451095342636108
1,cedar,1.4062225818634033
1,cedar,1.5659481287002563
1,cedar,1.233130693435669
1,cedar,1.4082491397857666
1,cedar,1.4760792255401611
1,cedar,1.3251006603240967
1,cedar,1.4222115278244019
1,cedar,1.2761205434799194
1,cedar,1.4664381742477417
1,cedar,1.2176483869552612
1,cedar,1.2893229722976685
1,cedar,1.2501627206802368
1,cedar,1.5714466571807861
1,cedar,1.2598782777786255
1,cedar,1.4107376337051392
1,cedar,1.2224018573760986
1,cedar,1.1709630489349365
1,cedar,1.509353518486023
1,cedar,1.1185258626937866
1,cedar,1.4055371284484863
1,cedar,1.5683025121688843
1,cedar,1.4547556638717651
1,cedar,1.162007451057434
1,cedar,1.5021860599517822
1,cedar,1.3132989406585693
1,cedar,1.3296455144882202
1,cedar,1.1442750692367554
1,cedar,1.3546198606491089
1,cedar,1.3511627912521362
1,cedar,1.6685575246810913
1,cedar,1.1274516582489014
1,cedar,1.3655275106430054
1,cedar,1.5176832675933838
1,cedar,1.0038316249847412
1,cedar,1.3386309146881104
1,cedar,1.2452155351638794
1,cedar,1.2994259595870972
1,cedar,1.2778043746948242
1,cedar,1.3685375452041626
1,cedar,1.4429837465286255
1,cedar,1.4126300811767578
1,cedar,1.2257099151611328
1,cedar,1.3428032398223877
1,cedar,1.504272222518921
1,cedar,1.260906457901001
1,cedar,1.3874024152755737
1,cedar,1.1909902095794678
1,cedar,1.4334321022033691
1,cedar,1.4770478010177612
1,cedar,1.7453432083129883
1,cedar,1.558944582939148
1,cedar,1.7257779836654663
1,cedar,1.485094428062439
1,cedar,1.5179961919784546
1,cedar,1.0305941104888916
1,cedar,1.3259053230285645
1,cedar,1.468762755393982
1,cedar,1.3132989406585693
1,cedar,1.4267712831497192
1,cedar,1.2148767709732056
1,cedar,1.38150155544281
1,cedar,1.5313327312469482
1,cedar,1.4492571353912354
1,cedar,1.6577839851379395
1,cedar,1.3112425804138184
1,cedar,1.2248307466506958
1,cedar,1.3887137174606323
1,cedar,1.3747364282608032
1,cedar,1.558750867843628
1,cedar,1.274213194847107
1,cedar,1.4671087265014648
1,cedar,1.2595951557159424
1,cedar,1.1902153491973877
1,cedar,1.3174712657928467
1,cedar,1.3880878686904907
1,cedar,1.5148520469665527
1,cedar,1.5676766633987427
1,cedar,1.2632757425308228
1,cedar,1.417011022567749
1,cedar,1.237139105796814
1,cedar,1.2801885604858398
1,cedar,1.2985020875930786
1,cedar,1.7484426498413086
1,cedar,1.5761256217956543
1,cedar,1.493901014328003
1,cedar,1.214340329170227
1,cedar,1.6092658042907715
1,cedar,1.2152791023254395
1,cedar,1.2687891721725464
1,cedar,1.6088932752609253
1,cedar,1.3132840394973755
1,cedar,1.4832168817520142
1,cedar,1.4272183179855347
1,cedar,1.3259649276733398
1,cedar,1.2190192937850952
1,cedar,1.2622326612472534
1,cedar,1.3139694929122925
1,cedar,1.2359023094177246
1,cedar,1.2750625610351562
1,cedar,1.6198456287384033
1,cedar,1.1560618877410889
1,cedar,1.221582293510437
1,cedar,1.5279501676559448
1,cedar,1.155853271484375
1,cedar,1.2392550706863403
1,cedar,1.3457536697387695
1,cedar,1.2116581201553345
1,cedar,1.209557056427002
1,cedar,1.2988746166229248
1,cedar,1.6312450170516968
1,cedar,1.2961328029632568
1,cedar,1.37251615524292
1,cedar,1.2837499380111694
1,cedar,1.2397021055221558
1,cedar,1.1698901653289795
1,cedar,1.510709524154663
1,cedar,1.1661797761917114
1,cedar,1.287609338760376
1,cedar,1.2453645467758179
1,cedar,1.3479888439178467
1,cedar,1.389145851135254
1,cedar,1.030653715133667
1,cedar,0.9435564279556274
1,cedar,1.353532075881958
1,cedar,1.3735443353652954
1,cedar,1.5640854835510254
1,cedar,1.2546330690383911
1,cedar,1.4121383428573608
1,cedar,1.5056431293487549
1,cedar,1.2955665588378906
1,cedar,1.3887584209442139
1,cedar,0.9929239749908447
1,cedar,1.2043416500091553
1,cedar,1.483827829360962
1,cedar,1.6449838876724243
1,cedar,1.3563036918640137
1,cedar,0.9003579616546631
1,cedar,1.6538649797439575
1,cedar,1.26570463180542
1,cedar,1.3696253299713135
1,cedar,1.573815941810608
1,cedar,1.4637410640716553
1,cedar,1.4726519584655762
1,cedar,1.6918182373046875
1,cedar,1.518741250038147
1,cedar,1.3648271560668945
1,cedar,1.2581944465637207
1,cedar,1.6070157289505005
1,cedar,1.523345708847046
1,cedar,1.513853669166565
1,cedar,1.5722662210464478
1,cedar,1.4703571796417236
1,cedar,1.2582093477249146
1,cedar,1.5484392642974854
1,cedar,1.2313872575759888
1,cedar,1.513645052909851
1,cedar,1.1884570121765137
1,cedar,1.3834238052368164
1,cedar,1.3709813356399536
1,cedar,1.3049989938735962
1,cedar,1.2756586074829102
1,cedar,1.5024542808532715
1,cedar,1.573130488395691
1,cedar,1.3639479875564575
1,cedar,1.2657642364501953
1,cedar,1.354113221168518
1,cedar,1.5915632247924805
1,cedar,1.5905797481536865
1,cedar,1.5034526586532593
1,cedar,1.2156665325164795
1,cedar,1.2700259685516357
1,cedar,1.3661980628967285
1,cedar,1.400575041770935
1,cedar,1.3840943574905396
1,cedar,0.9796768426895142
1,cedar,1.4974027872085571
1,cedar,1.35861337184906
1,cedar,1.5442073345184326
1,cedar,1.5303641557693481
1,cedar,1.2323260307312012
1,cedar,1.5249401330947876
1,cedar,1.3139545917510986
1,cedar,0.9329468011856079
1,cedar,1.405179500579834
1,cedar,1.1653751134872437
1,cedar,1.0434836149215698
1,cedar,1.2707710266113281
1,cedar,1.4416873455047607
1,cedar,1.251906156539917
1,cedar,1.2189298868179321
1,cedar,1.5963464975357056
1,cedar,1.2416839599609375
1,cedar,1.424938440322876
1,cedar,1.3257414102554321
1,cedar,1.1548399925231934
1,cedar,1.46406888961792
1,cedar,1.3851672410964966
1,cedar,1.4400333166122437
1,cedar,1.24455988407135
1,cedar,1.5984326601028442
1,cedar,1.3963282108306885
1,cedar,1.4201253652572632
1,cedar,0.960811972618103
1,cedar,1.511901617050171
1,cedar,1.3374537229537964
1,cedar,1.42669677734375
1,cedar,1.3225823640823364
1,cedar,1.3590753078460693
1,cedar,1.6582906246185303
1,cedar,1.3852417469024658
1,cedar,1.247316598892212
1,cedar,1.5536397695541382
1,cedar,1.232728362083435
1,cedar,1.350104808807373
1,cedar,1.4211684465408325
1,cedar,7.8076571226119995
1,cedar,1.1869370937347412
1,cedar,1.6207098960876465
1,cedar,1.491263508796692
1,cedar,1.3295561075210571
1,cedar,1.5102624893188477
1,cedar,1.0832250118255615
1,cedar,1.271471381187439
1,cedar,1.2840330600738525
1,cedar,1.344427466392517
1,cedar,1.3538599014282227
1,cedar,1.0906010866165161
1,cedar,0.9474307298660278
1,cedar,1.1095106601715088
1,cedar,1.3633966445922852
1,cedar,1.3644546270370483
1,cedar,1.5026777982711792
1,cedar,1.5697628259658813
1,cedar,1.5438646078109741
1,cedar,1.3278722763061523
1,cedar,1.4677643775939941
1,cedar,1.2788772583007812
1,cedar,1.1698752641677856
1,cedar,1.2558996677398682
1,cedar,1.2996047735214233
1,cedar,1.6561895608901978
1,cedar,1.3542771339416504
1,cedar,1.4300644397735596
1,cedar,1.2524724006652832
1,cedar,1.3497918844223022
1,cedar,1.3881325721740723
1,cedar,1.2485086917877197
1,cedar,1.2215077877044678
1,cedar,1.1930912733078003
1,cedar,1.1010318994522095
1,cedar,1.5073567628860474
1,cedar,1.2380927801132202
1,cedar,1.3922303915023804
1,cedar,1.5143156051635742
1,cedar,1.4553368091583252
1,cedar,1.6044378280639648
1,cedar,1.2567788362503052
1,cedar,1.2080222368240356
1,cedar,1.3284236192703247
1,cedar,1.5354156494140625
1,cedar,1.5115141868591309
1,cedar,1.3605505228042603
1,cedar,1.391589641571045
1,cedar,1.2946873903274536
1,cedar,1.901283860206604
1,cedar,1.4454573392868042
1,cedar,1.5208274126052856
1,cedar,1.1892914772033691
1,cedar,1.3924837112426758
1,cedar,1.3292282819747925
1,cedar,1.2592822313308716
1,cedar,1.2801587581634521
1,cedar,1.578018069267273
1,cedar,1.3409703969955444
1,cedar,1.556888222694397
1,cedar,1.272141933441162
1,cedar,1.3674050569534302
1,cedar,1.5477091073989868
1,cedar,1.2337863445281982
1,cedar,1.3997554779052734
1,cedar,0.879243016242981
1,cedar,1.6063302755355835
1,cedar,1.2878626585006714
1,cedar,1.3311654329299927
1,cedar,1.2672841548919678
1,cedar,1.5249103307724
1,cedar,1.2987107038497925
1,cedar,1.3093054294586182
1,cedar,1.398727297782898
1,cedar,1.4020353555679321
1,cedar,1.3687312602996826
1,cedar,1.4988481998443604
1,cedar,1.5100538730621338
1,cedar,1.5290379524230957
1,cedar,1.3337880373001099
1,cedar,1.212969422340393
1,cedar,1.299440860748291
1,cedar,1.3461410999298096
1,cedar,1.0838508605957031
1,cedar,1.1261552572250366
1,cedar,1.4571398496627808
1,cedar,1.312166452407837
1,cedar,1.2032389640808105
1,cedar,1.4327466487884521
1,cedar,1.3238489627838135
1,cedar,1.5064030885696411
1,cedar,1.4694184064865112
1,cedar,0.9555071592330933
1,cedar,1.5274882316589355
1,cedar,0.9369552135467529
1,cedar,1.247122883796692
1,cedar,1.1053234338760376
1,cedar,1.5262365341186523
1,cedar,1.293957233428955
1,cedar,1.2700259685516357
1,cedar,1.486942172050476
1,cedar,1.155748963356018
1,cedar,1.4667659997940063
1,cedar,1.20505690574646
1,cedar,1.2609511613845825
1,cedar,1.382589340209961
1,cedar,1.324668526649475
1,cedar,1.2129247188568115
1,cedar,1.246437430381775
1,cedar,1.3552159070968628
1,cedar,1.4354437589645386
1,cedar,1.2238472700119019
1,cedar,1.4878660440444946
1,cedar,1.557379961013794
1,cedar,1.4870315790176392
1,cedar,1.1352598667144775
1,cedar,1.5376657247543335
1,cedar,1.445665955543518
1,cedar,1.5093833208084106
1,cedar,1.296013593673706
1,cedar,1.240268349647522
1,cedar,1.4081597328186035
1,cedar,1.563236117362976
1,cedar,1.2491941452026367
1,cedar,1.432865858078003
1,cedar,1.1145472526550293
1,cedar,1.657634973526001
1,cedar,1.3746321201324463
1,cedar,1.5402436256408691
1,cedar,1.1806339025497437
1,cedar,1.4501363039016724
1,cedar,1.1822432279586792
1,cedar,1.2784600257873535
1,cedar,1.3636350631713867
1,cedar,1.2612342834472656
1,cedar,1.2022405862808228
1,cedar,1.3947784900665283
1,cedar,1.407340168952942
1,cedar,1.4517009258270264
1,cedar,1.0861307382583618
1,cedar,1.4016330242156982
1,cedar,1.3909339904785156
1,cedar,1.206427812576294
1,cedar,1.5727430582046509
1,cedar,1.406148076057434
1,cedar,1.268133521080017
1,cedar,1.410648226737976
1,cedar,1.221582293510437
1,cedar,1.438826322555542
1,cedar,1.4807134866714478
1,cedar,1.634836196899414
1,cedar,0.9074509143829346
1,cedar,1.218557357788086
1,cedar,1.3095736503601074
1,cedar,1.3915151357650757
1,cedar,1.5667378902435303
1,cedar,1.455754041671753
1,cedar,1.4102309942245483
1,cedar,1.5347599983215332
1,cedar,1.2958943843841553
1,cedar,1.3900399208068848
1,cedar,1.3402551412582397
1,cedar,1.3672411441802979
1,cedar,1.3634860515594482
1,cedar,1.5449225902557373
1,cedar,1.109793782234192
1,cedar,1.2308955192565918
1,cedar,1.5098005533218384
1,cedar,1.3326704502105713
1,cedar,1.5090405941009521
1,cedar,1.518145203590393
1,cedar,1.0145753622055054
1,cedar,0.9848624467849731
1,cedar,1.4879703521728516
1,cedar,1.063719391822815
1,cedar,1.5513896942138672
1,cedar,1.6398727893829346
1,cedar,1.3153702020645142
1,cedar,1.1418908834457397
1,cedar,1.4191418886184692
1,cedar,1.4014989137649536
1,cedar,1.4018863439559937
1,cedar,1.7939507961273193
1,cedar,1.2064725160598755
1,cedar,1.0306090116500854
1,cedar,1.249372959136963
1,cedar,1.6003698110580444
1,cedar,1.3616085052490234
1,cedar,1.5002340078353882
1,cedar,1.1910051107406616
1,cedar,1.3200640678405762
1,cedar,1.1430233716964722
1,cedar,1.528814435005188
1,cedar,1.3357102870941162
1,cedar,1.3215988874435425
1,cedar,1.3955533504486084
1,cedar,1.4291554689407349
1,cedar,1.4495551586151123
1,cedar,1.2477338314056396
1,cedar,1.2894868850708008
1,cedar,1.3727396726608276
1,cedar,1.3219863176345825
1,cedar,1.36566162109375
1,cedar,1.270979642868042
1,cedar,1.4494508504867554
1,cedar,1.0766088962554932
1,cedar,1.2919455766677856
1,cedar,1.2939274311065674
1,cedar,1.3293921947479248
1,cedar,1.4077723026275635
1,cedar,1.355782151222229
1,cedar,1.3172328472137451
1,cedar,1.414477825164795
1,cedar,1.2825429439544678
1,cedar,1.4162063598632812
1,cedar,1.3237297534942627
1,cedar,1.24378502368927
1,cedar,1.5250295400619507
1,cedar,1.4067292213439941
1,cedar,1.181572675704956
1,cedar,1.3156235218048096
1,cedar,1.2374520301818848
1,cedar,1.3073533773422241
1,cedar,1.5915930271148682
1,cedar,1.2971311807632446
1,cedar,1.1914968490600586
1,cedar,1.4720559120178223
1,cedar,1.5077441930770874
1,cedar,1.1299550533294678
1,cedar,1.0484009981155396
1,cedar,1.353427767753601
1,cedar,1.6080886125564575
1,cedar,1.4496296644210815
1,cedar,1.3568997383117676
1,cedar,1.4432966709136963
1,cedar,1.4637559652328491
1,cedar,1.0713636875152588
1,cedar,1.353248953819275
1,cedar,1.2978911399841309
1,cedar,1.1686235666275024
1,cedar,0.9056031703948975
1,cedar,1.0649561882019043
1,cedar,1.2362152338027954
1,cedar,1.395881175994873
1,cedar,1.487240195274353
1,cedar,1.5280842781066895
1,cedar,1.0885745286941528
1,cedar,1.4123916625976562
1,cedar,1.441851258277893
1,cedar,1.4894604682922363
1,cedar,1.3408809900283813
1,cedar,1.4932453632354736
1,cedar,1.208662986755371
1,cedar,1.501321792602539
1,cedar,1.5426874160766602
1,cedar,1.567453145980835
1,cedar,1.5588551759719849
1,cedar,1.478448510169983
1,cedar,1.5498101711273193
1,cedar,1.1225193738937378
1,cedar,1.2488514184951782
1,cedar,1.047074794769287
1,cedar,1.5362799167633057
1,cedar,1.5067905187606812
1,cedar,1.3857632875442505
1,cedar,7.327944040298462
1,cedar,1.227259635925293
1,cedar,1.1555105447769165
1,cedar,1.532912254333496
1,cedar,1.2312829494476318
1,cedar,1.040145754814148
1,cedar,1.365169882774353
1,cedar,1.1539757251739502
1,cedar,1.5260875225067139
1,cedar,0.9483098983764648
1,cedar,1.3369619846343994
1,cedar,1.2016743421554565
1,cedar,1.3030469417572021
1,cedar,1.455366611480713
1,cedar,1.586616039276123
1,cedar,1.2746602296829224
1,cedar,1.298844814300537
1,cedar,1.2332797050476074
1,cedar,1.3653337955474854
1,cedar,1.0317713022232056
1,cedar,1.3082623481750488
1,cedar,0.9834170341491699
1,cedar,1.3699829578399658
1,cedar,1.4584511518478394
1,cedar,1.5139132738113403
1,cedar,1.4666169881820679
1,cedar,1.0801702737808228
1,cedar,1.4103204011917114
1,cedar,1.4595240354537964
1,cedar,1.4272183179855347
1,cedar,1.0469555854797363
1,cedar,1.18274986743927
1,cedar,1.364782452583313
1,cedar,1.4645010232925415
1,cedar,1.5665441751480103
1,cedar,1.3562589883804321
1,cedar,1.3791918754577637
1,cedar,1.0988861322402954
1,cedar,0.9515583515167236
1,cedar,1.5487819910049438
1,cedar,1.3472884893417358
1,cedar,1.4769285917282104
1,cedar,1.475691795349121
1,cedar,1.5291422605514526
1,cedar,1.2148469686508179
1,cedar,1.3961046934127808
1,cedar,1.3601332902908325
1,cedar,1.4458447694778442
1,cedar,1.1564642190933228
1,cedar,1.122400164604187
1,cedar,1.5163272619247437
1,cedar,1.3941973447799683
1,cedar,1.248687505722046
1,cedar,1.2121796607971191
1,cedar,1.5013962984085083
1,cedar,0.9579360485076904
1,cedar,1.3679265975952148
1,cedar,0.8957237005233765
1,cedar,0.9255409240722656
1,cedar,1.5527606010437012
1,cedar,1.5384405851364136
1,cedar,1.1862367391586304
1,cedar,1.1310279369354248
1,cedar,1.252099871635437
1,cedar,1.185685396194458
1,cedar,1.1928528547286987
1,cedar,1.3942569494247437
1,cedar,0.9692460298538208
1,cedar,1.2846440076828003
1,cedar,1.602083444595337
1,cedar,1.4603883028030396
1,cedar,1.26570463180542
1,cedar,1.3818442821502686
1,cedar,1.6320347785949707
1,cedar,1.665070652961731
1,cedar,1.2347102165222168
1,cedar,1.0723620653152466
1,cedar,1.3356208801269531
1,cedar,1.6796290874481201
1,cedar,1.5920847654342651
1,cedar,1.5656352043151855
1,cedar,1.2066960334777832
1,cedar,1.6221702098846436
1,cedar,1.8754303455352783
1,cedar,1.1247247457504272
1,cedar,1.2940466403961182
1,cedar,1.502707600593567
1,cedar,1.4518797397613525
1,cedar,1.5852153301239014
1,cedar,1.4106333255767822
1,cedar,1.3871639966964722
1,cedar,1.5386641025543213
1,cedar,1.2724846601486206
1,cedar,1.076534390449524
1,cedar,1.5981942415237427
1,cedar,1.0252296924591064
1,cedar,0.9366124868392944
1,cedar,1.0893940925598145
1,cedar,0.954553484916687
1,cedar,1.5219151973724365
1,cedar,1.5560537576675415
1,cedar,1.4945268630981445
1,cedar,1.1164695024490356
1,cedar,1.3483017683029175
1,cedar,1.3040006160736084
1,cedar,1.3047903776168823
1,cedar,1.6214847564697266
1,cedar,1.4811456203460693
1,cedar,1.222565770149231
1,cedar,1.4029741287231445
1,cedar,1.4874190092086792
1,cedar,1.087963581085205
1,cedar,1.306876540184021
1,cedar,1.3363957405090332
1,cedar,1.464352011680603
1,cedar,1.61762535572052
1,cedar,1.3747066259384155
1,cedar,1.3927370309829712
1,cedar,1.5457123517990112
1,cedar,1.222863793373108
1,cedar,1.2068003416061401
1,cedar,1.1802464723587036
1,cedar,1.3342201709747314
1,cedar,1.5167295932769775
1,cedar,1.2211203575134277
1,cedar,1.503586769104004
1,cedar,1.3630092144012451
1,cedar,1.397058367729187
1,cedar,1.3465136289596558
1,cedar,1.382887363433838
1,cedar,1.2826770544052124
1,cedar,1.7484873533248901
1,cedar,1.458868384361267
1,cedar,1.3173818588256836
1,cedar,1.293674111366272
1,cedar,1.287207007408142
1,cedar,1.0894536972045898
1,cedar,1.4975965023040771
1,cedar,1.5221387147903442
1,cedar,1.5762746334075928
1,cedar,1.4809519052505493
1,cedar,1.3162940740585327
1,cedar,1.4854371547698975
1,cedar,1.613512635231018
1,cedar,0.9577125310897827
1,cedar,1.2117624282836914
1,cedar,1.4817863702774048
1,cedar,1.3025999069213867
1,cedar,1.4709234237670898
1,cedar,1.3687759637832642
1,cedar,1.2678951025009155
1,cedar,1.3412684202194214
1,cedar,1.347377896308899
1,cedar,1.5541315078735352
1,cedar,1.3410001993179321
1,cedar,1.4824271202087402
1,cedar,1.2613087892532349
1,cedar,1.382187008857727
1,cedar,1.558154821395874
1,cedar,0.8691847324371338
10,baseline,1.6108155250549316
10,baseline,2.051800489425659
10,baseline,1.7146915197372437
10,baseline,1.292407512664795
10,baseline,1.394212245941162
10,baseline,1.54799222946167
10,baseline,1.9526928663253784
10,baseline,1.2021511793136597
10,baseline,1.5798211097717285
10,baseline,1.5132129192352295
10,baseline,1.8069595098495483
10,baseline,1.9804686307907104
10,baseline,1.1640489101409912
10,baseline,1.3091564178466797
10,baseline,1.2101978063583374
10,baseline,1.4441460371017456
10,baseline,1.8926113843917847
10,baseline,1.7489641904830933
10,baseline,1.9288957118988037
10,baseline,1.8951594829559326
10,baseline,1.452431082725525
10,baseline,1.4957934617996216
10,baseline,1.5124529600143433
10,baseline,1.6700327396392822
10,baseline,1.3130009174346924
10,baseline,1.6941875219345093
10,baseline,1.9427835941314697
10,baseline,1.9841939210891724
10,baseline,1.361951231956482
10,baseline,1.48870050907135
10,baseline,1.2208670377731323
10,baseline,1.573219895362854
10,baseline,1.4408230781555176
10,baseline,1.4208406209945679
10,baseline,1.6179680824279785
10,baseline,1.2949258089065552
10,baseline,1.1930465698242188
10,baseline,1.2483298778533936
10,baseline,1.213759183883667
10,baseline,1.880154013633728
10,baseline,1.6085803508758545
10,baseline,4.500165581703186
10,baseline,1.7084330320358276
10,baseline,1.7496943473815918
10,baseline,1.268431544303894
10,baseline,1.9546449184417725
10,baseline,2.06950306892395
10,baseline,1.6385465860366821
10,baseline,1.345813274383545
10,baseline,5.100533366203308
10,baseline,1.3036280870437622
10,baseline,1.4915615320205688
10,baseline,1.5511661767959595
10,baseline,1.8911510705947876
10,baseline,1.4704763889312744
10,baseline,2.0712465047836304
10,baseline,1.3033896684646606
10,baseline,2.169370651245117
10,baseline,1.7826557159423828
10,baseline,1.6339868307113647
10,baseline,1.422986388206482
10,baseline,1.6957372426986694
10,baseline,1.398533582687378
10,baseline,1.6100108623504639
10,baseline,1.4722645282745361
10,baseline,24.756208062171936
10,baseline,1.4600008726119995
10,baseline,1.4117062091827393
10,baseline,1.2226253747940063
10,baseline,1.4904439449310303
10,baseline,1.5880316495895386
10,baseline,1.2610554695129395
10,baseline,1.872628927230835
10,baseline,1.1939406394958496
10,baseline,1.240164041519165
10,baseline,1.4921873807907104
10,baseline,1.7947107553482056
10,baseline,10.387048125267029
10,baseline,36.77940368652344
10,baseline,2.0846128463745117
10,baseline,60.92560291290283
10,baseline,1.7444342374801636
10,baseline,1.2555867433547974
10,baseline,1.3183057308197021
10,baseline,1.3798028230667114
10,baseline,1.5501230955123901
10,baseline,47.01565206050873
10,baseline,1.0740458965301514
10,baseline,1.4388412237167358
10,baseline,2.230539917945862
10,baseline,41.92879796028137
10,baseline,1.531556248664856
10,baseline,1.9354373216629028
10,baseline,1.9392669200897217
10,baseline,1.6879886388778687
10,baseline,50.16842484474182
10,baseline,2.099737524986267
10,baseline,1.324474811553955
10,baseline,1.725316047668457
10,baseline,1.5568584203720093
10,baseline,1.6108453273773193
10,baseline,1.4913976192474365
10,baseline,1.6303211450576782
10,baseline,1.3520270586013794
10,baseline,1.614585518836975
10,baseline,1.7410516738891602
10,baseline,1.6194730997085571
10,baseline,1.408115029335022
10,baseline,1.6881227493286133
10,baseline,1.4749914407730103
10,baseline,1.3777762651443481
10,baseline,2.2383183240890503
10,baseline,1.1207908391952515
10,baseline,1.7207562923431396
10,baseline,19.432231783866882
10,baseline,1.4351457357406616
10,baseline,1.2164264917373657
10,baseline,1.3952702283859253
10,baseline,1.4589875936508179
10,baseline,1.2874603271484375
10,baseline,2.015352249145508
10,baseline,1.612633466720581
10,baseline,42.39843785762787
10,baseline,1.3735592365264893
10,baseline,1.6945749521255493
10,baseline,1.3128817081451416
10,baseline,1.6251206398010254
10,baseline,1.1703073978424072
10,baseline,2.0404011011123657
10,baseline,1.284271478652954
10,baseline,1.7006099224090576
10,baseline,1.5742629766464233
10,baseline,1.5555471181869507
10,baseline,1.4710426330566406
10,baseline,1.7353147268295288
10,baseline,1.3394057750701904
10,baseline,2.0400285720825195
10,baseline,1.604333519935608
10,baseline,1.3772398233413696
10,baseline,1.565679907798767
10,baseline,1.4599263668060303
10,baseline,34.995824098587036
10,baseline,1.2570470571517944
10,baseline,1.4203786849975586
10,baseline,16.405850648880005
10,baseline,1.6995519399642944
10,baseline,1.8734782934188843
10,baseline,1.3796985149383545
10,baseline,1.6856938600540161
10,baseline,1.385807991027832
10,baseline,1.4999210834503174
10,baseline,1.661732792854309
10,baseline,1.65461003780365
10,baseline,1.4822930097579956
10,baseline,1.393437385559082
10,baseline,1.1854171752929688
10,baseline,1.504167914390564
10,baseline,1.9012540578842163
10,baseline,1.5295594930648804
10,baseline,1.5686005353927612
10,baseline,1.4073997735977173
10,baseline,1.4948099851608276
10,baseline,1.7564892768859863
10,baseline,1.3302862644195557
10,baseline,1.5505552291870117
10,baseline,1.705452799797058
10,baseline,1.743033528327942
10,baseline,1.3374239206314087
10,baseline,1.3903528451919556
10,baseline,1.7948895692825317
10,baseline,1.2572705745697021
10,baseline,2.047330141067505
10,baseline,2.1610409021377563
10,baseline,1.4503151178359985
10,baseline,1.88446044921875
10,baseline,1.7351210117340088
10,baseline,1.5186965465545654
10,baseline,1.3445615768432617
10,baseline,1.492127776145935
10,baseline,46.95720970630646
10,baseline,1.4412552118301392
10,baseline,1.6023218631744385
10,baseline,1.677095890045166
10,baseline,1.4957189559936523
10,baseline,1.4751702547073364
10,baseline,1.4746934175491333
10,baseline,1.3136565685272217
10,baseline,1.630544662475586
10,baseline,1.5220046043395996
10,baseline,1.6589909791946411
10,baseline,1.4013350009918213
10,baseline,1.2580007314682007
10,baseline,30.011996626853943
10,baseline,1.526474952697754
10,baseline,1.3793408870697021
10,baseline,2.069413661956787
10,baseline,1.1389702558517456
10,baseline,1.6890466213226318
10,baseline,1.7848610877990723
10,baseline,1.5755444765090942
10,baseline,1.7901808023452759
10,baseline,1.374080777168274
10,baseline,1.6900599002838135
10,baseline,1.0258406400680542
10,baseline,1.8212199211120605
10,baseline,1.5188604593276978
10,baseline,1.426205039024353
10,baseline,1.5974491834640503
10,baseline,1.680999994277954
10,baseline,1.2261420488357544
10,baseline,1.6514956951141357
10,baseline,1.4567673206329346
10,baseline,1.509547233581543
10,baseline,1.901865005493164
10,baseline,1.420825719833374
10,baseline,1.3711005449295044
10,baseline,1.4202594757080078
10,baseline,1.8114745616912842
10,baseline,1.4680325984954834
10,baseline,13.426288962364197
10,baseline,1.415446400642395
10,baseline,1.436769962310791
10,baseline,1.961827278137207
10,baseline,1.2894272804260254
10,baseline,1.299738883972168
10,baseline,1.98383629322052
10,baseline,32.7925980091095
10,baseline,1.7642974853515625
10,baseline,58.61401557922363
10,baseline,1.5066564083099365
10,baseline,1.4150887727737427
10,baseline,1.4454126358032227
10,baseline,1.3698935508728027
10,baseline,1.9953399896621704
10,baseline,2.170875668525696
10,baseline,7.598519325256348
10,baseline,2.0405352115631104
10,baseline,1.4325082302093506
10,baseline,1.9212514162063599
10,baseline,1.5406608581542969
10,baseline,1.44195556640625
10,baseline,1.1050403118133545
10,baseline,1.2708455324172974
10,baseline,2.5592446327209473
10,baseline,33.766210079193115
10,baseline,1.8071532249450684
10,baseline,1.6504228115081787
10,baseline,25.742754340171814
10,baseline,1.2550204992294312
10,baseline,1.805141568183899
10,baseline,1.5829205513000488
10,baseline,1.5693306922912598
10,baseline,1.5141814947128296
10,baseline,2.067878842353821
10,baseline,1.7598718404769897
10,baseline,1.3041794300079346
10,baseline,1.135900616645813
10,baseline,1.652151346206665
10,baseline,1.7338842153549194
10,baseline,1.3650208711624146
10,baseline,2.1473467350006104
10,baseline,1.4998167753219604
10,baseline,1.4837533235549927
10,baseline,1.4264285564422607
10,baseline,1.8891245126724243
10,baseline,1.6056597232818604
10,baseline,1.2180954217910767
10,baseline,1.4028400182724
10,baseline,3.876611590385437
10,baseline,1.6103535890579224
10,baseline,1.907646656036377
10,baseline,1.947060227394104
10,baseline,1.0613352060317993
10,baseline,1.592889428138733
10,baseline,1.8076449632644653
10,baseline,1.6928166151046753
10,baseline,1.7990171909332275
10,baseline,1.2794137001037598
10,baseline,1.3471096754074097
10,baseline,1.5935003757476807
10,baseline,17.44265854358673
10,baseline,1.48048996925354
10,baseline,1.5536844730377197
10,baseline,12.515991926193237
10,baseline,1.6212016344070435
10,baseline,1.9100159406661987
10,baseline,44.07981038093567
10,baseline,1.2637674808502197
10,baseline,1.5243738889694214
10,baseline,1.3279616832733154
10,baseline,32.84935653209686
10,baseline,1.7631351947784424
10,baseline,1.6937553882598877
10,baseline,1.7946958541870117
10,baseline,1.1862963438034058
10,baseline,1.829490065574646
10,baseline,1.843675971031189
10,baseline,1.3665556907653809
10,baseline,1.1645257472991943
10,baseline,1.4794617891311646
10,baseline,1.3016164302825928
10,baseline,1.4615952968597412
10,baseline,2.0165443420410156
10,baseline,1.4226585626602173
10,baseline,1.407518982887268
10,baseline,1.320764422416687
10,baseline,1.5442520380020142
10,baseline,1.4856010675430298
10,baseline,1.8767118453979492
10,baseline,1.2013167142868042
10,baseline,1.157820224761963
10,baseline,1.3122111558914185
10,baseline,3.5486817359924316
10,baseline,36.37215495109558
10,baseline,1.4351308345794678
10,baseline,1.495644450187683
10,baseline,1.1474937200546265
10,baseline,1.9584447145462036
10,baseline,2.0618736743927
10,baseline,1.9102245569229126
10,baseline,1.7157047986984253
10,baseline,1.8142610788345337
10,baseline,1.474827527999878
10,baseline,3.916516900062561
10,baseline,1.6912370920181274
10,baseline,1.3209432363510132
10,baseline,1.58633291721344
10,baseline,1.3087689876556396
10,baseline,19.32041347026825
10,baseline,1.4189332723617554
10,baseline,1.2364983558654785
10,baseline,1.506030559539795
10,baseline,1.3501495122909546
10,baseline,1.7170161008834839
10,baseline,1.7610937356948853
10,baseline,1.9272565841674805
10,baseline,1.7729401588439941
10,baseline,60.05701422691345
10,baseline,1.5122443437576294
10,baseline,1.3314783573150635
10,baseline,1.3488084077835083
10,baseline,1.3481080532073975
10,baseline,1.6475170850753784
10,baseline,1.369759440422058
10,baseline,1.8521249294281006
10,baseline,1.9399970769882202
10,baseline,1.4651566743850708
10,baseline,1.4648139476776123
10,baseline,1.382783055305481
10,baseline,2.1639466285705566
10,baseline,1.9043534994125366
10,baseline,1.712888479232788
10,baseline,40.65631330013275
10,baseline,1.6377270221710205
10,baseline,1.403719186782837
10,baseline,1.1530369520187378
10,baseline,2.0578503608703613
10,baseline,1.6288310289382935
10,baseline,2.687707543373108
10,baseline,1.6643553972244263
10,baseline,1.9524246454238892
10,baseline,1.9671320915222168
10,baseline,1.8195956945419312
10,baseline,1.2168586254119873
10,baseline,1.636609435081482
10,baseline,1.2499839067459106
10,baseline,1.601293683052063
10,baseline,1.5728473663330078
10,baseline,1.6422122716903687
10,baseline,1.4767497777938843
10,baseline,1.569122076034546
10,baseline,18.07650923728943
10,baseline,1.6812682151794434
10,baseline,1.8910616636276245
10,baseline,1.5534460544586182
10,baseline,1.642182469367981
10,baseline,1.886308193206787
10,baseline,1.2523382902145386
10,baseline,1.5580207109451294
10,baseline,1.8030405044555664
10,baseline,1.38188898563385
10,baseline,2.2684037685394287
10,baseline,1.5894025564193726
10,baseline,1.4846771955490112
10,baseline,1.666232943534851
10,baseline,2.13758647441864
10,baseline,2.0516961812973022
10,baseline,1.1147409677505493
10,baseline,1.6024261713027954
10,baseline,1.3299882411956787
10,baseline,1.8300414085388184
10,baseline,1.4277994632720947
10,baseline,1.2764334678649902
10,baseline,1.5573203563690186
10,baseline,1.6783177852630615
10,baseline,1.4405399560928345
10,baseline,1.779809594154358
10,baseline,2.165675163269043
10,baseline,1.1651813983917236
10,baseline,1.4633089303970337
10,baseline,1.3729780912399292
10,baseline,1.6645938158035278
10,baseline,1.6382038593292236
10,baseline,1.7022192478179932
10,baseline,2.053558826446533
10,baseline,1.2394636869430542
10,baseline,1.2255311012268066
10,baseline,1.2124329805374146
10,baseline,2.073124051094055
10,baseline,2.0217150449752808
10,baseline,1.499280333518982
10,baseline,2.2483766078948975
10,baseline,2.0274221897125244
10,baseline,1.5062540769577026
10,baseline,2.040192484855652
10,baseline,1.85355544090271
10,baseline,1.2159794569015503
10,baseline,2.022460103034973
10,baseline,1.3178437948226929
10,baseline,1.485764980316162
10,baseline,1.348346471786499
10,baseline,1.8088966608047485
10,baseline,1.1268854141235352
10,baseline,1.6789883375167847
10,baseline,1.473546028137207
10,baseline,1.224219799041748
10,baseline,1.520112156867981
10,baseline,1.3358891010284424
10,baseline,1.5379637479782104
10,baseline,1.5828311443328857
10,baseline,2.086654305458069
10,baseline,1.4065802097320557
10,baseline,1.3464689254760742
10,baseline,1.2625157833099365
10,baseline,1.945599913597107
10,baseline,1.7952322959899902
10,baseline,1.5017986297607422
10,baseline,1.2959092855453491
10,baseline,1.719161868095398
10,baseline,1.9364207983016968
10,baseline,1.8365681171417236
10,baseline,1.3843774795532227
10,baseline,1.6869008541107178
10,baseline,1.351684331893921
10,baseline,1.791626214981079
10,baseline,1.3625025749206543
10,baseline,1.5266239643096924
10,baseline,1.6486793756484985
10,baseline,1.911744475364685
10,baseline,1.5208572149276733
10,baseline,1.506909728050232
10,baseline,1.4793872833251953
10,baseline,34.95544195175171
10,baseline,1.3006329536437988
10,baseline,37.17812895774841
10,baseline,1.861080527305603
10,baseline,1.5197843313217163
10,baseline,1.702725887298584
10,baseline,1.9875764846801758
10,baseline,2.8297603130340576
10,baseline,1.8999278545379639
10,baseline,1.4598816633224487
10,baseline,2.0937472581863403
10,baseline,1.6267597675323486
10,baseline,1.4410167932510376
10,baseline,1.8655359745025635
10,baseline,11.453315615653992
10,baseline,1.6053617000579834
10,baseline,1.7117708921432495
10,baseline,1.8645375967025757
10,baseline,1.536339521408081
10,baseline,1.996263861656189
10,baseline,1.7358064651489258
10,baseline,1.722380518913269
10,baseline,1.5429258346557617
10,baseline,1.2038052082061768
10,baseline,1.4782845973968506
10,baseline,1.5676617622375488
10,baseline,1.4598816633224487
10,baseline,1.4289766550064087
10,baseline,1.7928481101989746
10,baseline,1.860111951828003
10,baseline,1.6227960586547852
10,baseline,1.9268393516540527
10,baseline,1.637578010559082
10,baseline,1.1160224676132202
10,baseline,1.588672399520874
10,baseline,1.4014989137649536
10,baseline,1.4750510454177856
10,baseline,1.5568733215332031
10,baseline,1.8788129091262817
10,baseline,1.5587955713272095
10,baseline,1.7571896314620972
10,baseline,1.5031695365905762
10,baseline,1.5173554420471191
10,baseline,1.454859972000122
10,baseline,1.5283972024917603
10,baseline,1.2573152780532837
10,baseline,1.1707544326782227
10,baseline,1.3971179723739624
10,baseline,1.8703192472457886
10,baseline,1.2725591659545898
10,baseline,1.9759386777877808
10,baseline,1.5833228826522827
10,baseline,2.116084098815918
10,baseline,1.2649893760681152
10,baseline,1.8020868301391602
10,baseline,1.6279518604278564
10,baseline,1.6868263483047485
10,baseline,1.5903115272521973
10,baseline,34.71975028514862
10,baseline,120.29609084129333
10,baseline,1.8104910850524902
10,baseline,1.4629065990447998
10,baseline,2.2387653589248657
10,baseline,36.32092475891113
10,baseline,1.3919174671173096
10,baseline,1.6600489616394043
10,baseline,1.5712231397628784
10,baseline,2.160698175430298
10,baseline,1.5884637832641602
10,baseline,1.3742297887802124
10,baseline,2.2158026695251465
10,baseline,1.44214928150177
10,baseline,2.009078860282898
10,baseline,1.9903481006622314
10,baseline,1.5094727277755737
10,baseline,1.8039941787719727
10,baseline,1.3104677200317383
10,baseline,36.38274967670441
10,baseline,38.72309625148773
10,baseline,52.9823899269104
10,baseline,1.7314553260803223
10,baseline,1.5019476413726807
10,baseline,2.046555280685425
10,baseline,8.875399827957153
10,baseline,2.050265669822693
10,baseline,4.009991884231567
10,baseline,1.3566315174102783
10,baseline,1.6561895608901978
10,baseline,1.3215988874435425
10,baseline,1.055881381034851
10,baseline,1.6530752182006836
10,baseline,1.8684864044189453
10,baseline,1.9271373748779297
10,baseline,1.3421177864074707
10,baseline,1.7679482698440552
10,baseline,1.6387104988098145
10,baseline,1.9030272960662842
10,baseline,1.3860762119293213
10,baseline,1.661255955696106
10,baseline,1.511991024017334
10,baseline,2.022653818130493
10,baseline,1.9808411598205566
10,baseline,1.3329684734344482
10,baseline,1.6193538904190063
10,baseline,1.70058012008667
10,baseline,2.5805532932281494
10,baseline,1.7078667879104614
10,baseline,1.520603895187378
10,baseline,26.867061853408813
10,baseline,1.5886127948760986
10,baseline,1.5257298946380615
10,baseline,1.5889108180999756
10,baseline,1.6311407089233398
10,baseline,1.8205642700195312
10,baseline,1.8767118453979492
10,baseline,1.9484013319015503
10,baseline,1.62447988986969
10,baseline,2.088606357574463
10,baseline,1.5549063682556152
10,baseline,1.0829567909240723
10,baseline,40.075913071632385
10,baseline,1.7706751823425293
10,baseline,1.6204416751861572
10,baseline,1.6910284757614136
10,baseline,1.53273344039917
10,baseline,1.4245063066482544
10,baseline,1.8429458141326904
10,baseline,1.536637544631958
10,baseline,1.3801008462905884
10,baseline,1.681298017501831
10,baseline,1.9085854291915894
10,baseline,1.6165971755981445
10,baseline,1.9190013408660889
10,baseline,1.4693737030029297
10,baseline,1.3008415699005127
10,baseline,1.5636235475540161
10,baseline,1.55678391456604
10,baseline,1.9824802875518799
10,baseline,1.4786720275878906
10,baseline,1.5591830015182495
10,baseline,1.4438927173614502
10,baseline,1.670554280281067
10,baseline,1.1091530323028564
10,baseline,1.1861920356750488
10,baseline,1.2411624193191528
10,baseline,1.490950584411621
10,baseline,1.891806721687317
10,baseline,1.7670989036560059
10,baseline,1.5325546264648438
10,baseline,1.841917634010315
10,baseline,1.544669270515442
10,baseline,1.8454790115356445
10,baseline,2.0190924406051636
10,baseline,1.6833692789077759
10,baseline,1.803174614906311
10,baseline,1.8026679754257202
10,baseline,30.47683835029602
10,baseline,2.3471713066101074
10,baseline,1.6745328903198242
10,baseline,1.6296058893203735
10,baseline,1.7163753509521484
10,baseline,1.5946626663208008
10,baseline,1.2263506650924683
10,baseline,1.94646418094635
10,baseline,2.224549651145935
10,baseline,1.5869438648223877
10,baseline,1.7015039920806885
10,baseline,1.1069327592849731
10,baseline,2.2271573543548584
10,baseline,1.2749135494232178
10,baseline,1.819029450416565
10,baseline,1.4670491218566895
10,baseline,1.315787434577942
10,baseline,1.6139298677444458
10,baseline,1.7730891704559326
10,baseline,1.6423016786575317
10,baseline,2.089589834213257
10,baseline,1.8865913152694702
10,baseline,1.9064098596572876
10,baseline,1.3915002346038818
10,baseline,1.428365707397461
10,baseline,1.6651004552841187
10,baseline,1.749470829963684
10,baseline,1.6430765390396118
10,baseline,1.6870051622390747
10,baseline,2.031177282333374
10,baseline,1.9302666187286377
10,baseline,1.5779882669448853
10,baseline,2.5280267000198364
10,baseline,1.8286705017089844
10,baseline,40.54911434650421
10,baseline,1.3069361448287964
10,baseline,1.410171389579773
10,baseline,1.6008317470550537
10,baseline,1.5505701303482056
10,baseline,1.6051679849624634
10,baseline,1.2842267751693726
10,baseline,1.5430152416229248
10,baseline,1.7932504415512085
10,baseline,1.4154016971588135
10,baseline,1.3320744037628174
10,baseline,2.1102875471115112
10,baseline,1.5277862548828125
10,baseline,2.4689286947250366
10,baseline,1.5780627727508545
10,baseline,1.7867237329483032
10,baseline,1.6648173332214355
10,baseline,2.0474791526794434
10,baseline,1.3944357633590698
10,baseline,1.8167197704315186
10,baseline,1.522451639175415
10,baseline,1.7915517091751099
10,baseline,1.4469921588897705
10,baseline,1.7800331115722656
10,baseline,1.428261399269104
10,baseline,1.655295491218567
10,baseline,1.4227181673049927
10,baseline,1.2623965740203857
10,baseline,2.044796943664551
10,baseline,1.891806721687317
10,baseline,1.967892050743103
10,baseline,1.3263672590255737
10,baseline,1.5891939401626587
10,baseline,1.8992722034454346
10,baseline,2.048015594482422
10,baseline,2.0608901977539062
10,baseline,26.706725358963013
10,baseline,1.2303590774536133
10,baseline,2.535700798034668
10,baseline,1.654297113418579
10,baseline,1.1096745729446411
10,baseline,1.03817880153656
10,baseline,1.5392154455184937
10,baseline,11.722534894943237
10,baseline,2.4966448545455933
10,baseline,1.8727928400039673
10,baseline,1.0522902011871338
10,baseline,1.5370100736618042
10,baseline,1.6387850046157837
10,baseline,1.3151317834854126
10,baseline,1.9277483224868774
10,baseline,1.1358261108398438
10,baseline,2.1602511405944824
10,baseline,1.200169324874878
10,baseline,1.4367103576660156
10,baseline,1.414954662322998
10,baseline,1.767873764038086
10,baseline,1.873314380645752
10,baseline,1.8948465585708618
10,baseline,1.499459147453308
10,baseline,2.0848512649536133
10,baseline,1.831740140914917
10,baseline,1.7962157726287842
10,baseline,1.3783574104309082
10,baseline,1.90696120262146
10,baseline,1.438438892364502
10,baseline,1.653909683227539
10,baseline,1.964569091796875
10,baseline,1.3479739427566528
10,baseline,1.3804435729980469
10,baseline,1.3950169086456299
10,baseline,1.805126667022705
10,baseline,52.51896381378174
10,baseline,1.7878562211990356
10,baseline,1.3263821601867676
10,baseline,1.1982172727584839
10,baseline,1.3173669576644897
10,baseline,1.2855082750320435
10,baseline,1.4100521802902222
10,baseline,1.8134713172912598
10,baseline,1.7557293176651
10,baseline,1.7202049493789673
10,baseline,1.997053623199463
10,baseline,1.675248146057129
10,baseline,1.2650638818740845
10,baseline,2.0934194326400757
10,baseline,1.1201202869415283
10,baseline,2.332732081413269
10,baseline,1.9145160913467407
10,baseline,1.5557855367660522
10,baseline,1.3786107301712036
10,baseline,18.01450550556183
10,baseline,1.4747679233551025
10,baseline,1.5898346900939941
10,baseline,1.5082061290740967
10,baseline,1.4090090990066528
10,baseline,1.2087374925613403
10,baseline,1.5003085136413574
10,baseline,2.0408183336257935
10,baseline,1.3163834810256958
10,baseline,1.920059323310852
10,baseline,1.2666881084442139
10,baseline,1.584365963935852
10,baseline,1.4319419860839844
10,baseline,1.6976594924926758
10,baseline,2.0290017127990723
10,baseline,1.6258656978607178
10,baseline,1.1581182479858398
10,baseline,1.2539923191070557
10,baseline,1.4585256576538086
10,baseline,1.6369074583053589
10,baseline,1.9207894802093506
10,baseline,1.234114170074463
10,baseline,1.6866475343704224
10,baseline,1.2539029121398926
10,baseline,2.019718289375305
10,baseline,1.4747828245162964
10,baseline,1.484692096710205
10,baseline,1.460939645767212
10,baseline,1.2342482805252075
10,baseline,1.3980716466903687
10,baseline,1.929447054862976
10,baseline,1.4130771160125732
10,baseline,1.5471726655960083
10,baseline,1.0772645473480225
10,baseline,1.7046630382537842
10,baseline,1.536339521408081
10,baseline,1.661837100982666
10,baseline,1.9663870334625244
10,baseline,1.4868229627609253
10,baseline,1.7643868923187256
10,baseline,1.2738406658172607
10,baseline,1.4789402484893799
10,baseline,2.2352635860443115
10,baseline,1.6299188137054443
10,baseline,2.213224768638611
10,baseline,20.870432257652283
10,baseline,1.9250363111495972
10,baseline,1.459747552871704
10,baseline,1.6568154096603394
10,baseline,1.5415996313095093
10,baseline,1.6400814056396484
10,baseline,13.83960247039795
10,baseline,1.7460435628890991
10,baseline,1.1732876300811768
10,baseline,1.4793574810028076
10,baseline,1.2997835874557495
10,baseline,1.4129728078842163
10,baseline,1.4093965291976929
10,baseline,1.5954077243804932
10,baseline,1.6187727451324463
10,baseline,1.4269053936004639
10,baseline,1.0896474123001099
10,baseline,1.5234947204589844
10,baseline,1.636996865272522
10,baseline,1.886799931526184
10,baseline,1.6010105609893799
10,baseline,1.3385564088821411
10,baseline,1.5690475702285767
10,baseline,1.836434006690979
10,baseline,1.6257166862487793
10,baseline,1.5701204538345337
10,baseline,1.6451478004455566
10,baseline,2.096235752105713
10,baseline,1.270592212677002
10,baseline,1.3506412506103516
10,baseline,1.666337251663208
10,baseline,1.5870779752731323
10,baseline,1.8741488456726074
10,baseline,1.48068368434906
10,baseline,1.6274452209472656
10,baseline,1.431584358215332
10,baseline,1.7196834087371826
10,baseline,1.5160292387008667
10,baseline,1.5792548656463623
10,baseline,1.4738738536834717
10,baseline,1.6812682151794434
10,baseline,1.2138783931732178
10,baseline,1.5117675065994263
10,baseline,2.1424442529678345
10,baseline,1.1848211288452148
10,baseline,1.5761703252792358
10,baseline,1.3938099145889282
10,baseline,1.477941870689392
10,baseline,4.638552665710449
10,baseline,1.3603270053863525
10,baseline,1.307368278503418
10,baseline,1.4362186193466187
10,baseline,1.502886414527893
10,baseline,1.858040690422058
10,baseline,1.3573020696640015
10,baseline,1.8761008977890015
10,baseline,1.6903281211853027
10,baseline,1.719743013381958
10,baseline,1.4765113592147827
10,baseline,1.3978779315948486
10,baseline,1.6066133975982666
10,baseline,1.588866114616394
10,baseline,1.4551728963851929
10,baseline,26.46680176258087
10,baseline,1.6469806432724
10,baseline,1.6164928674697876
10,baseline,2.043008804321289
10,baseline,1.9174665212631226
10,baseline,1.4471858739852905
10,baseline,1.530185341835022
10,baseline,1.7328113317489624
10,baseline,1.779899001121521
10,baseline,1.4439821243286133
10,baseline,1.4650076627731323
10,baseline,1.7010420560836792
10,baseline,2.2154897451400757
10,baseline,1.3619661331176758
10,baseline,5.209937691688538
10,baseline,1.4948993921279907
10,baseline,1.9498169422149658
10,baseline,1.6871541738510132
10,baseline,1.9309073686599731
10,baseline,1.606777310371399
10,baseline,1.8385499715805054
10,baseline,1.481860876083374
10,baseline,1.6461759805679321
10,baseline,1.9826143980026245
10,baseline,1.789093017578125
10,baseline,1.451551914215088
10,baseline,1.3541579246520996
10,baseline,43.629810214042664
10,baseline,1.3498365879058838
10,baseline,2.2403299808502197
10,baseline,1.7939060926437378
10,baseline,1.3058185577392578
10,baseline,1.8541961908340454
10,baseline,1.5036165714263916
10,baseline,34.962743520736694
10,baseline,1.6247481107711792
10,baseline,1.1971741914749146
10,baseline,2.1157562732696533
10,baseline,20.51343023777008
10,baseline,1.8959194421768188
10,baseline,1.3801604509353638
10,baseline,1.5431791543960571
10,baseline,1.133069396018982
10,baseline,1.6302019357681274
10,baseline,11.777147650718689
10,baseline,1.2977570295333862
10,baseline,2.803623676300049
10,baseline,1.416906714439392
10,baseline,1.4689862728118896
10,baseline,1.5537440776824951
10,baseline,1.4284998178482056
10,baseline,2.1356791257858276
10,baseline,1.3299137353897095
10,baseline,1.27469003200531
10,baseline,1.887395977973938
10,baseline,1.5989691019058228
10,baseline,1.772180199623108
10,baseline,51.04115605354309
10,baseline,1.529991626739502
10,baseline,1.4330297708511353
10,baseline,1.2712478637695312
10,baseline,21.151870489120483
10,baseline,1.5435218811035156
10,baseline,1.3008415699005127
10,baseline,1.4642179012298584
10,baseline,1.5210360288619995
10,baseline,1.354992389678955
10,baseline,18.885090947151184
10,baseline,1.6403943300247192
10,baseline,1.5147477388381958
10,baseline,1.5925019979476929
10,baseline,1.6452670097351074
10,baseline,1.716718077659607
10,baseline,2.0394474267959595
10,baseline,2.040758728981018
10,baseline,1.363500952720642
10,baseline,1.5092194080352783
10,baseline,1.4162510633468628
10,baseline,1.2003183364868164
10,baseline,1.6050934791564941
10,baseline,2.262979745864868
10,baseline,2.139836549758911
10,baseline,2.5072991847991943
10,baseline,1.587197184562683
10,baseline,1.6556978225708008
10,baseline,1.1847913265228271
10,baseline,2.1208226680755615
10,baseline,4.053816199302673
10,baseline,3.586098551750183
10,baseline,1.7136335372924805
10,baseline,1.4838576316833496
10,baseline,1.642078161239624
10,baseline,1.588091254234314
10,baseline,2.0414143800735474
10,baseline,1.3139396905899048
10,baseline,1.4219284057617188
10,baseline,1.5242993831634521
10,baseline,1.3390183448791504
10,baseline,1.5039294958114624
10,baseline,1.9846707582473755
10,baseline,34.30652618408203
10,baseline,1.4575272798538208
10,baseline,14.901816844940186
10,baseline,2.2362470626831055
10,baseline,1.2260675430297852
10,baseline,1.6465485095977783
10,baseline,1.225113868713379
10,baseline,1.9837766885757446
10,baseline,1.4012008905410767
10,baseline,1.675337553024292
10,baseline,1.4380216598510742
10,baseline,49.31649565696716
10,baseline,1.5358775854110718
10,baseline,1.3942569494247437
10,baseline,1.620471477508545
10,baseline,36.17124259471893
10,baseline,1.2238472700119019
10,baseline,1.8719136714935303
10,baseline,1.5433132648468018
10,baseline,2.043202519416809
10,baseline,2.0652562379837036
10,baseline,1.4198124408721924
10,baseline,1.891210675239563
10,baseline,1.4654546976089478
10,baseline,1.8999278545379639
10,baseline,18.729493021965027
10,baseline,1.8099993467330933
10,baseline,1.4894157648086548
10,baseline,1.6805082559585571
10,baseline,2.171918749809265
10,baseline,2.329111099243164
10,baseline,1.9083917140960693
10,baseline,1.584470272064209
10,baseline,0.9926408529281616
10,baseline,1.3342201709747314
10,baseline,2.108648419380188
10,baseline,1.5188157558441162
10,baseline,1.2319236993789673
10,baseline,1.9257664680480957
10,baseline,1.9809454679489136
10,baseline,3.1151622533798218
10,baseline,1.2409090995788574
10,baseline,1.4803111553192139
10,baseline,2.28138267993927
10,baseline,1.3331472873687744
10,baseline,1.2192577123641968
10,baseline,1.551017165184021
10,baseline,1.4492571353912354
10,baseline,1.5808343887329102
10,baseline,42.70467162132263
10,baseline,1.2979209423065186
10,baseline,1.660570502281189
10,baseline,2.804890275001526
10,baseline,39.01726007461548
10,baseline,1.634538173675537
10,baseline,41.40502214431763
10,baseline,2.00556218624115
10,baseline,1.4592260122299194
10,baseline,1.5137344598770142
10,baseline,1.822739839553833
10,baseline,1.3036131858825684
10,baseline,1.6678571701049805
10,baseline,1.689523458480835
10,baseline,1.5748292207717896
10,baseline,2.5322288274765015
10,baseline,1.7772316932678223
10,baseline,36.31773591041565
10,baseline,2.4197399616241455
10,baseline,2.0396411418914795
10,baseline,2.0349323749542236
10,baseline,1.7011314630508423
10,baseline,1.7863214015960693
10,baseline,1.2535154819488525
10,baseline,2.228096127510071
10,baseline,3.458544611930847
10,baseline,1.4453530311584473
10,baseline,1.672685146331787
10,baseline,2.1954327821731567
10,baseline,1.7919987440109253
10,baseline,1.357153058052063
10,baseline,1.7542839050292969
10,baseline,63.145577907562256
10,baseline,1.429542899131775
10,baseline,1.2337267398834229
10,baseline,3.940597176551819
10,baseline,1.8826276063919067
10,baseline,1.4953762292861938
10,baseline,1.4141052961349487
10,baseline,1.8613487482070923
10,baseline,1.4030486345291138
10,baseline,2.0635277032852173
10,baseline,1.4730393886566162
10,baseline,1.856476068496704
10,baseline,1.4944225549697876
10,baseline,1.4849603176116943
10,baseline,1.2613087892532349
10,baseline,1.4076828956604004
10,baseline,1.5947669744491577
10,baseline,1.582518219947815
10,baseline,1.6544908285140991
10,baseline,1.3073235750198364
10,baseline,1.4411211013793945
10,baseline,1.5429407358169556
10,baseline,1.3701170682907104
10,baseline,1.3692080974578857
10,baseline,2.365991473197937
10,baseline,6.023049354553223
10,baseline,1.7491430044174194
10,baseline,2.1735280752182007
10,baseline,1.7433911561965942
10,baseline,1.4744549989700317
10,baseline,4.510238766670227
10,baseline,1.4778971672058105
10,baseline,1.075446605682373
10,baseline,1.7984956502914429
10,baseline,2.525538206100464
10,baseline,1.691967248916626
10,baseline,1.3648420572280884
10,baseline,2.0716339349746704
10,baseline,1.5872418880462646
10,baseline,3.4442394971847534
10,baseline,1.5319883823394775
10,baseline,1.3651251792907715
10,baseline,7.507562637329102
10,baseline,1.3763010501861572
10,baseline,1.930832862854004
10,baseline,1.889452338218689
10,baseline,1.477062702178955
10,baseline,1.5675723552703857
10,baseline,2.0431578159332275
10,baseline,1.3428479433059692
10,baseline,1.8649250268936157
10,baseline,1.6685426235198975
10,baseline,54.70053851604462
10,baseline,1.4088153839111328
10,baseline,2.232372760772705
10,baseline,2.150803804397583
10,baseline,1.3922452926635742
10,baseline,1.9564628601074219
10,baseline,1.712009310722351
10,baseline,1.6481280326843262
10,baseline,1.4457553625106812
10,baseline,1.3379603624343872
10,baseline,2.4765878915786743
10,baseline,1.521959900856018
10,baseline,1.1197924613952637
10,baseline,1.5978515148162842
10,baseline,1.7494261264801025
10,baseline,1.4458894729614258
10,baseline,1.2328475713729858
10,baseline,1.2625008821487427
10,baseline,1.5135258436203003
10,baseline,1.536533236503601
10,baseline,1.4370977878570557
10,baseline,1.3321936130523682
10,baseline,3.8171708583831787
10,baseline,1.5413165092468262
10,baseline,1.695290207862854
10,baseline,1.3356506824493408
10,baseline,1.4003515243530273
10,baseline,1.5574395656585693
10,baseline,1.6920268535614014
10,baseline,1.721993088722229
10,baseline,1.898065209388733
10,baseline,1.6010403633117676
10,baseline,1.5220791101455688
10,baseline,1.4076977968215942
10,baseline,1.880362629890442
10,baseline,1.280069351196289
10,baseline,1.237228512763977
10,baseline,1.1099576950073242
10,baseline,1.7217248678207397
10,baseline,43.461814522743225
10,baseline,1.7475336790084839
10,baseline,1.2952685356140137
10,baseline,41.143834590911865
10,baseline,19.32816207408905
10,baseline,1.5653222799301147
10,baseline,36.48371994495392
10,baseline,1.8900483846664429
10,baseline,1.4981329441070557
10,baseline,1.3295859098434448
10,baseline,2.0813047885894775
10,baseline,1.7528682947158813
10,baseline,1.6795843839645386
10,baseline,1.7521530389785767
10,baseline,1.4301836490631104
10,baseline,1.8547922372817993
10,baseline,1.5546828508377075
10,baseline,1.093834638595581
10,baseline,1.5966445207595825
10,baseline,1.3053268194198608
10,baseline,2.079904079437256
10,baseline,1.5185028314590454
10,baseline,2.03879177570343
10,baseline,1.9985884428024292
10,baseline,32.708704471588135
10,baseline,2.099961042404175
10,baseline,3.598138689994812
10,baseline,1.4864802360534668
10,baseline,2.1011382341384888
10,baseline,1.481577754020691
10,baseline,1.2878775596618652
10,baseline,1.3719946146011353
10,baseline,41.33881628513336
10,baseline,1.1934489011764526
10,baseline,1.6363561153411865
10,baseline,1.3802200555801392
10,baseline,1.5293657779693604
10,baseline,1.6065537929534912
10,baseline,1.4261603355407715
10,baseline,2.064913511276245
10,baseline,1.8192976713180542
10,baseline,2.2932589054107666
10,baseline,1.4079958200454712
10,baseline,1.3199150562286377
10,baseline,21.3087797164917
10,baseline,1.5427768230438232
10,baseline,38.160622119903564
10,baseline,2.0105838775634766
10,baseline,1.5600919723510742
10,baseline,1.6192346811294556
10,baseline,1.424849033355713
10,baseline,2.086132764816284
10,baseline,1.592978835105896
10,baseline,1.5529096126556396
10,baseline,1.4677643775939941
10,baseline,1.6074180603027344
10,baseline,1.3688057661056519
10,baseline,1.8703341484069824
10,baseline,1.608237624168396
10,baseline,1.4882385730743408
10,baseline,1.4758110046386719
10,baseline,1.2583732604980469
10,baseline,1.2276619672775269
10,baseline,1.3273507356643677
10,baseline,1.894623041152954
10,baseline,2.0401179790496826
10,baseline,1.6451776027679443
10,baseline,1.2470781803131104
10,baseline,1.4551281929016113
10,baseline,1.7622411251068115
10,baseline,1.666933298110962
10,baseline,1.7706751823425293
10,baseline,32.77602791786194
10,baseline,1.3957172632217407
10,baseline,1.532241702079773
10,baseline,1.966521143913269
10,baseline,1.9181370735168457
10,baseline,2.0359158515930176
10,baseline,1.2906640768051147
10,baseline,2.407357096672058
10,baseline,1.4652758836746216
10,baseline,1.403018832206726
10,baseline,1.3715028762817383
10,baseline,1.690208911895752
10,baseline,2.061784267425537
10,baseline,1.6428977251052856
10,baseline,1.3031810522079468
10,cedar,1.4276951551437378
10,cedar,1.5081018209457397
10,cedar,1.4789402484893799
10,cedar,1.4927089214324951
10,cedar,1.7113685607910156
10,cedar,39.88891839981079
10,cedar,1.425623893737793
10,cedar,1.504167914390564
10,cedar,1.5258640050888062
10,cedar,1.8799901008605957
10,cedar,1.409590244293213
10,cedar,1.4835447072982788
10,cedar,1.6968697309494019
10,cedar,1.9471198320388794
10,cedar,1.524597406387329
10,cedar,2.3471862077713013
10,cedar,1.6681700944900513
10,cedar,1.5079677104949951
10,cedar,1.7170608043670654
10,cedar,1.6504526138305664
10,cedar,1.507773995399475
10,cedar,1.705273985862732
10,cedar,1.736760139465332
10,cedar,2.0959675312042236
10,cedar,1.426413655281067
10,cedar,32.554447650909424
10,cedar,1.6836673021316528
10,cedar,1.7558485269546509
10,cedar,1.7294585704803467
10,cedar,1.3932734727859497
10,cedar,1.625552773475647
10,cedar,1.9806474447250366
10,cedar,1.3844966888427734
10,cedar,1.64090096950531
10,cedar,1.4440268278121948
10,cedar,1.6771703958511353
10,cedar,1.713573932647705
10,cedar,1.6798973083496094
10,cedar,3.6111176013946533
10,cedar,45.94561457633972
10,cedar,1.427963376045227
10,cedar,1.824602484703064
10,cedar,10.367542505264282
10,cedar,1.6851425170898438
10,cedar,1.4165490865707397
10,cedar,1.6515403985977173
10,cedar,2.0110756158828735
10,cedar,1.6174465417861938
10,cedar,1.7080456018447876
10,cedar,1.472190022468567
10,cedar,1.4860332012176514
10,cedar,1.7261505126953125
10,cedar,1.6601383686065674
10,cedar,1.4076381921768188
10,cedar,1.4460384845733643
10,cedar,1.6074180603027344
10,cedar,1.8077343702316284
10,cedar,1.3589262962341309
10,cedar,1.623690128326416
10,cedar,1.5146881341934204
10,cedar,1.3356208801269531
10,cedar,1.606866717338562
10,cedar,1.3187974691390991
10,cedar,1.216888427734375
10,cedar,2.1509677171707153
10,cedar,1.7643123865127563
10,cedar,1.4991164207458496
10,cedar,1.6513913869857788
10,cedar,1.5590637922286987
10,cedar,1.4330893754959106
10,cedar,2.2778213024139404
10,cedar,1.4450252056121826
10,cedar,1.6342103481292725
10,cedar,1.401752233505249
10,cedar,1.8123239278793335
10,cedar,1.4919489622116089
10,cedar,1.7260313034057617
10,cedar,1.4280825853347778
10,cedar,27.904078364372253
10,cedar,1.5974044799804688
10,cedar,1.4700442552566528
10,cedar,1.6040802001953125
10,cedar,37.03959286212921
10,cedar,1.5886425971984863
10,cedar,32.6971709728241
10,cedar,1.9850879907608032
10,cedar,1.2009888887405396
10,cedar,1.5272349119186401
10,cedar,1.43490731716156
10,cedar,1.5162080526351929
10,cedar,1.6072988510131836
10,cedar,1.683652400970459
10,cedar,33.31547975540161
10,cedar,1.6924738883972168
10,cedar,1.5987008810043335
10,cedar,10.842353105545044
10,cedar,1.6680508852005005
10,cedar,1.324489712715149
10,cedar,1.7802566289901733
10,cedar,1.5965253114700317
10,cedar,1.4142394065856934
10,cedar,1.5981346368789673
10,cedar,1.7120540142059326
10,cedar,1.5790462493896484
10,cedar,1.7789453268051147
10,cedar,1.426398754119873
10,cedar,1.2931972742080688
10,cedar,1.9640177488327026
10,cedar,1.518353819847107
10,cedar,1.5265196561813354
10,cedar,1.5971213579177856
10,cedar,1.4867931604385376
10,cedar,2.068832516670227
10,cedar,1.644417643547058
10,cedar,1.2445151805877686
10,cedar,1.7466694116592407
10,cedar,1.6409903764724731
10,cedar,1.4269351959228516
10,cedar,1.2426972389221191
10,cedar,1.6674548387527466
10,cedar,1.4240294694900513
10,cedar,1.384928822517395
10,cedar,1.529008150100708
10,cedar,1.4818459749221802
10,cedar,1.4567673206329346
10,cedar,1.7173439264297485
10,cedar,1.551613211631775
10,cedar,2.0181983709335327
10,cedar,1.9444972276687622
10,cedar,1.611471176147461
10,cedar,1.452028751373291
10,cedar,1.7556101083755493
10,cedar,1.523628830909729
10,cedar,1.703113317489624
10,cedar,2.0339488983154297
10,cedar,56.63210153579712
10,cedar,1.5363842248916626
10,cedar,1.643151044845581
10,cedar,1.2115240097045898
10,cedar,1.2584328651428223
10,cedar,1.5891790390014648
10,cedar,1.457303762435913
10,cedar,1.6669034957885742
10,cedar,1.6762614250183105
10,cedar,1.6650259494781494
10,cedar,1.2832731008529663
10,cedar,1.2981593608856201
10,cedar,1.386016607284546
10,cedar,1.4801472425460815
10,cedar,1.8110275268554688
10,cedar,1.8660277128219604
10,cedar,1.9806772470474243
10,cedar,1.7732679843902588
10,cedar,1.6177445650100708
10,cedar,1.6604363918304443
10,cedar,1.4629215002059937
10,cedar,2.0604878664016724
10,cedar,1.6453713178634644
10,cedar,1.6181766986846924
10,cedar,1.5093982219696045
10,cedar,1.7925947904586792
10,cedar,1.6865730285644531
10,cedar,1.3879090547561646
10,cedar,1.6008615493774414
10,cedar,1.5804171562194824
10,cedar,1.6949474811553955
10,cedar,1.5011578798294067
10,cedar,1.5671700239181519
10,cedar,1.4412254095077515
10,cedar,1.757100224494934
10,cedar,1.8208175897598267
10,cedar,1.3250112533569336
10,cedar,1.4981329441070557
10,cedar,1.4711767435073853
10,cedar,1.6008764505386353
10,cedar,26.585713028907776
10,cedar,1.65577232837677
10,cedar,1.5820711851119995
10,cedar,1.7415434122085571
10,cedar,1.6562044620513916
10,cedar,1.6151964664459229
10,cedar,1.5966743230819702
10,cedar,1.5692710876464844
10,cedar,1.1709332466125488
10,cedar,1.5847980976104736
10,cedar,1.7440468072891235
10,cedar,1.6647577285766602
10,cedar,1.5837252140045166
10,cedar,1.507788896560669
10,cedar,1.2401491403579712
10,cedar,1.5225708484649658
10,cedar,1.6511082649230957
10,cedar,1.7888396978378296
10,cedar,1.3305097818374634
10,cedar,1.8335729837417603
10,cedar,1.4533400535583496
10,cedar,26.164740324020386
10,cedar,1.9494295120239258
10,cedar,1.4516115188598633
10,cedar,1.5391409397125244
10,cedar,1.613318920135498
10,cedar,1.539662480354309
10,cedar,1.369565725326538
10,cedar,1.6750693321228027
10,cedar,1.5315711498260498
10,cedar,1.598656177520752
10,cedar,1.732155680656433
10,cedar,1.737743616104126
10,cedar,1.694798469543457
10,cedar,1.750364899635315
10,cedar,1.4481395483016968
10,cedar,2.1129846572875977
10,cedar,1.2931674718856812
10,cedar,1.7238855361938477
10,cedar,1.409873366355896
10,cedar,1.490473747253418
10,cedar,1.6343146562576294
10,cedar,1.838788390159607
10,cedar,1.7355084419250488
10,cedar,1.841619610786438
10,cedar,1.4134496450424194
10,cedar,1.6017556190490723
10,cedar,1.545444130897522
10,cedar,1.5154480934143066
10,cedar,1.4496296644210815
10,cedar,1.9886493682861328
10,cedar,1.3824254274368286
10,cedar,1.5620291233062744
10,cedar,1.588672399520874
10,cedar,34.323155879974365
10,cedar,1.6016364097595215
10,cedar,1.6810745000839233
10,cedar,1.8431991338729858
10,cedar,1.5201568603515625
10,cedar,1.59473717212677
10,cedar,1.7137229442596436
10,cedar,3.8079023361206055
10,cedar,1.6244947910308838
10,cedar,1.5841573476791382
10,cedar,1.363694667816162
10,cedar,2.1894723176956177
10,cedar,1.5857815742492676
10,cedar,1.9517987966537476
10,cedar,1.5759021043777466
10,cedar,1.6635656356811523
10,cedar,1.6774684190750122
10,cedar,1.6041994094848633
10,cedar,1.5189796686172485
10,cedar,1.5131980180740356
10,cedar,1.59396231174469
10,cedar,1.4572441577911377
10,cedar,1.4450401067733765
10,cedar,1.4943480491638184
10,cedar,1.1781305074691772
10,cedar,1.9507259130477905
10,cedar,1.6477853059768677
10,cedar,1.6240030527114868
10,cedar,1.6438663005828857
10,cedar,1.619383692741394
10,cedar,1.7319172620773315
10,cedar,1.5607625246047974
10,cedar,1.470610499382019
10,cedar,1.7536580562591553
10,cedar,1.3744235038757324
10,cedar,1.451730728149414
10,cedar,1.5601813793182373
10,cedar,7.150441408157349
10,cedar,1.565098762512207
10,cedar,1.5250295400619507
10,cedar,25.3765732049942
10,cedar,1.7357319593429565
10,cedar,1.7142146825790405
10,cedar,1.9080191850662231
10,cedar,1.5879571437835693
10,cedar,1.3845115900039673
10,cedar,1.4853030443191528
10,cedar,1.749187707901001
10,cedar,1.3930648565292358
10,cedar,1.7509013414382935
10,cedar,1.4776438474655151
10,cedar,1.5621483325958252
10,cedar,1.7456412315368652
10,cedar,1.5965700149536133
10,cedar,1.6558319330215454
10,cedar,1.5987157821655273
10,cedar,2.0399540662765503
10,cedar,1.6353726387023926
10,cedar,9.529486298561096
10,cedar,1.376330852508545
10,cedar,1.6653388738632202
10,cedar,1.5730857849121094
10,cedar,1.475110650062561
10,cedar,1.5414506196975708
10,cedar,1.528516411781311
10,cedar,1.709967851638794
10,cedar,1.25160813331604
10,cedar,48.3013391494751
10,cedar,1.4675259590148926
10,cedar,1.8241405487060547
10,cedar,1.5358030796051025
10,cedar,2.1908432245254517
10,cedar,1.2386739253997803
10,cedar,1.5024542808532715
10,cedar,1.336902379989624
10,cedar,1.6212016344070435
10,cedar,1.6449838876724243
10,cedar,1.4910846948623657
10,cedar,1.7786026000976562
10,cedar,1.546233892440796
10,cedar,1.6763955354690552
10,cedar,1.8757134675979614
10,cedar,1.4141350984573364
10,cedar,1.4888495206832886
10,cedar,1.5178322792053223
10,cedar,31.571269035339355
10,cedar,1.357242465019226
10,cedar,1.4395564794540405
10,cedar,1.775115728378296
10,cedar,1.339063048362732
10,cedar,1.3922303915023804
10,cedar,1.384451985359192
10,cedar,1.7398595809936523
10,cedar,1.5885084867477417
10,cedar,5.633622407913208
10,cedar,1.4459937810897827
10,cedar,1.1638998985290527
10,cedar,1.4839470386505127
10,cedar,1.5376657247543335
10,cedar,1.7018765211105347
10,cedar,1.8605291843414307
10,cedar,1.216292381286621
10,cedar,1.853853464126587
10,cedar,1.5756189823150635
10,cedar,1.2685954570770264
10,cedar,1.4986246824264526
10,cedar,1.574590802192688
10,cedar,1.5785545110702515
10,cedar,39.48020935058594
10,cedar,1.26686692237854
10,cedar,1.8781721591949463
10,cedar,1.6664117574691772
10,cedar,1.6242265701293945
10,cedar,1.7909854650497437
10,cedar,1.9783079624176025
10,cedar,1.5861541032791138
10,cedar,1.4746040105819702
10,cedar,1.358717679977417
10,cedar,1.6287416219711304
10,cedar,1.3308227062225342
10,cedar,1.4012306928634644
10,cedar,1.8238872289657593
10,cedar,1.796439290046692
10,cedar,1.5842318534851074
10,cedar,1.6714781522750854
10,cedar,1.769736409187317
10,cedar,1.6212016344070435
10,cedar,1.5280842781066895
10,cedar,1.6533434391021729
10,cedar,1.210719347000122
10,cedar,1.2625306844711304
10,cedar,1.57126784324646
10,cedar,1.7271190881729126
10,cedar,1.8929839134216309
10,cedar,1.568719744682312
10,cedar,1.3557225465774536
10,cedar,1.6291439533233643
10,cedar,1.7983019351959229
10,cedar,2.396702766418457
10,cedar,18.048346042633057
10,cedar,1.5803426504135132
10,cedar,1.4617741107940674
10,cedar,1.407906413078308
10,cedar,1.2321174144744873
10,cedar,1.461312174797058
10,cedar,1.497521996498108
10,cedar,1.4507025480270386
10,cedar,1.6958564519882202
10,cedar,1.403912901878357
10,cedar,1.5992522239685059
10,cedar,1.6012042760849
10,cedar,1.6329288482666016
10,cedar,1.5902668237686157
10,cedar,1.7032772302627563
10,cedar,1.9836574792861938
10,cedar,1.7558634281158447
10,cedar,1.7181485891342163
10,cedar,1.4592856168746948
10,cedar,1.9035488367080688
10,cedar,1.7760694026947021
10,cedar,1.7393231391906738
10,cedar,1.5816837549209595
10,cedar,1.5098750591278076
10,cedar,34.807369112968445
10,cedar,1.807481050491333
10,cedar,1.5286356210708618
10,cedar,2.49268114566803
10,cedar,1.6613900661468506
10,cedar,1.873612403869629
10,cedar,1.5655755996704102
10,cedar,1.8855929374694824
10,cedar,1.712605357170105
10,cedar,2.2394657135009766
10,cedar,1.6477853059768677
10,cedar,1.7225146293640137
10,cedar,1.543104648590088
10,cedar,1.6010552644729614
10,cedar,1.6914010047912598
10,cedar,1.695975661277771
10,cedar,1.5401393175125122
10,cedar,1.4418810606002808
10,cedar,1.5254616737365723
10,cedar,1.1890381574630737
10,cedar,1.7212629318237305
10,cedar,1.4143437147140503
10,cedar,1.8967539072036743
10,cedar,1.601576805114746
10,cedar,1.45702064037323
10,cedar,1.829296350479126
10,cedar,1.508668065071106
10,cedar,1.6219019889831543
10,cedar,45.64741253852844
10,cedar,1.4039725065231323
10,cedar,1.2699812650680542
10,cedar,1.4439523220062256
10,cedar,1.4344602823257446
10,cedar,1.3631880283355713
10,cedar,1.707226037979126
10,cedar,1.6763657331466675
10,cedar,1.4940500259399414
10,cedar,1.7185062170028687
10,cedar,1.4798641204833984
10,cedar,1.5296190977096558
10,cedar,1.7843693494796753
10,cedar,1.6033351421356201
10,cedar,33.515751361846924
10,cedar,1.4560967683792114
10,cedar,1.4766603708267212
10,cedar,33.59393775463104
10,cedar,1.46561861038208
10,cedar,1.6951709985733032
10,cedar,1.2741386890411377
10,cedar,1.5949457883834839
10,cedar,2.3707449436187744
10,cedar,1.5184134244918823
10,cedar,1.6418248414993286
10,cedar,1.6744285821914673
10,cedar,1.4991313219070435
10,cedar,1.8451511859893799
10,cedar,1.5903711318969727
10,cedar,1.6158819198608398
10,cedar,1.6516298055648804
10,cedar,1.4985650777816772
10,cedar,1.5763193368911743
10,cedar,1.2650489807128906
10,cedar,1.4217793941497803
10,cedar,1.9111335277557373
10,cedar,31.30774199962616
10,cedar,1.2178421020507812
10,cedar,1.3728886842727661
10,cedar,1.8677860498428345
10,cedar,1.6223341226577759
10,cedar,1.9603371620178223
10,cedar,1.5948861837387085
10,cedar,1.362815499305725
10,cedar,1.5086233615875244
10,cedar,1.7271488904953003
10,cedar,1.608923077583313
10,cedar,1.6264468431472778
10,cedar,1.6086846590042114
10,cedar,1.9024312496185303
10,cedar,1.825764775276184
10,cedar,1.5060752630233765
10,cedar,1.279592514038086
10,cedar,1.5248805284500122
10,cedar,1.2414902448654175
10,cedar,1.5317052602767944
10,cedar,2.3532211780548096
10,cedar,1.6379952430725098
10,cedar,1.5179365873336792
10,cedar,1.5109479427337646
10,cedar,1.597076654434204
10,cedar,1.4929026365280151
10,cedar,1.5780776739120483
10,cedar,49.64989423751831
10,cedar,1.6340166330337524
10,cedar,1.8610209226608276
10,cedar,1.543298363685608
10,cedar,1.557856798171997
10,cedar,1.6742050647735596
10,cedar,1.5013515949249268
10,cedar,1.7329752445220947
10,cedar,1.461803913116455
10,cedar,1.6613006591796875
10,cedar,1.5353411436080933
10,cedar,40.99659621715546
10,cedar,1.4458894729614258
10,cedar,1.5591531991958618
10,cedar,1.5461742877960205
10,cedar,1.4025568962097168
10,cedar,1.5821754932403564
10,cedar,1.1527538299560547
10,cedar,1.6660094261169434
10,cedar,1.5231668949127197
10,cedar,1.4652758836746216
10,cedar,1.5733987092971802
10,cedar,1.9955635070800781
10,cedar,1.7917454242706299
10,cedar,1.76943838596344
10,cedar,1.6477257013320923
10,cedar,1.4985650777816772
10,cedar,1.7441362142562866
10,cedar,1.3467520475387573
10,cedar,1.4969855546951294
10,cedar,32.523587346076965
10,cedar,1.6005635261535645
10,cedar,1.3325810432434082
10,cedar,1.6406774520874023
10,cedar,1.4801621437072754
10,cedar,1.6385018825531006
10,cedar,1.4485269784927368
10,cedar,1.557186245918274
10,cedar,2.006813883781433
10,cedar,1.2572705745697021
10,cedar,1.4251172542572021
10,cedar,1.45818293094635
10,cedar,1.191064715385437
10,cedar,1.4432966709136963
10,cedar,1.560986042022705
10,cedar,1.4572292566299438
10,cedar,1.676797866821289
10,cedar,32.680243253707886
10,cedar,1.5954673290252686
10,cedar,1.411929726600647
10,cedar,40.83456099033356
10,cedar,1.4705806970596313
10,cedar,1.6538947820663452
10,cedar,1.9954890012741089
10,cedar,1.619979739189148
10,cedar,1.4043748378753662
10,cedar,1.6287267208099365
10,cedar,1.5873908996582031
10,cedar,1.859426498413086
10,cedar,1.9286423921585083
10,cedar,3.917589783668518
10,cedar,1.6197413206100464
10,cedar,1.5849024057388306
10,cedar,1.2884140014648438
10,cedar,1.7514228820800781
10,cedar,1.512974500656128
10,cedar,1.4918148517608643
10,cedar,1.8264055252075195
10,cedar,2.033621072769165
10,cedar,1.2176930904388428
10,cedar,1.307070255279541
10,cedar,1.4444738626480103
10,cedar,1.6781985759735107
10,cedar,1.7656981945037842
10,cedar,1.5111565589904785
10,cedar,1.739203929901123
10,cedar,1.6364604234695435
10,cedar,2.1106749773025513
10,cedar,1.4193207025527954
10,cedar,28.130576014518738
10,cedar,1.2379884719848633
10,cedar,1.3382881879806519
10,cedar,1.5709251165390015
10,cedar,1.371338963508606
10,cedar,1.4239847660064697
10,cedar,1.4330297708511353
10,cedar,1.6670674085617065
10,cedar,1.4452636241912842
10,cedar,1.6928762197494507
10,cedar,1.6354769468307495
10,cedar,1.1319071054458618
10,cedar,1.4778226613998413
10,cedar,1.5060007572174072
10,cedar,2.008289098739624
10,cedar,1.7046481370925903
10,cedar,1.4550238847732544
10,cedar,1.8390268087387085
10,cedar,33.83691608905792
10,cedar,1.7091631889343262
10,cedar,1.6755610704421997
10,cedar,1.4256983995437622
10,cedar,1.6961395740509033
10,cedar,1.5966147184371948
10,cedar,1.672700047492981
10,cedar,1.3896822929382324
10,cedar,1.5941113233566284
10,cedar,1.500442624092102
10,cedar,1.506030559539795
10,cedar,30.437588691711426
10,cedar,1.3828426599502563
10,cedar,1.5393495559692383
10,cedar,2.1758228540420532
10,cedar,1.4764219522476196
10,cedar,1.217082142829895
10,cedar,1.533597707748413
10,cedar,1.536533236503601
10,cedar,1.378089189529419
10,cedar,1.3234615325927734
10,cedar,1.48870050907135
10,cedar,1.6809701919555664
10,cedar,1.3372153043746948
10,cedar,1.6255974769592285
10,cedar,1.7197877168655396
10,cedar,1.6016066074371338
10,cedar,1.5352815389633179
10,cedar,1.196533441543579
10,cedar,1.577809453010559
10,cedar,2.024725079536438
10,cedar,1.3178735971450806
10,cedar,1.8900036811828613
10,cedar,1.648053526878357
10,cedar,1.7077773809432983
10,cedar,1.5459060668945312
10,cedar,1.7120391130447388
10,cedar,1.5816539525985718
10,cedar,1.6266703605651855
10,cedar,36.94461286067963
10,cedar,4.331707954406738
10,cedar,1.5362948179244995
10,cedar,1.6210973262786865
10,cedar,1.6323328018188477
10,cedar,1.5722066164016724
10,cedar,1.704290509223938
10,cedar,1.6309767961502075
10,cedar,1.6125589609146118
10,cedar,1.457512378692627
10,cedar,1.6148537397384644
10,cedar,53.52497100830078
10,cedar,1.6138851642608643
10,cedar,1.6264617443084717
10,cedar,1.4509707689285278
10,cedar,1.8424689769744873
10,cedar,1.165136694908142
10,cedar,1.516103744506836
10,cedar,1.7871856689453125
10,cedar,1.6757994890213013
10,cedar,1.5265494585037231
10,cedar,2.0661652088165283
10,cedar,1.7926841974258423
10,cedar,29.381081461906433
10,cedar,1.6094744205474854
10,cedar,1.5172213315963745
10,cedar,1.4899522066116333
10,cedar,1.9222050905227661
10,cedar,1.4293938875198364
10,cedar,1.4007091522216797
10,cedar,1.8117129802703857
10,cedar,1.2909919023513794
10,cedar,3.9273202419281006
10,cedar,1.3414323329925537
10,cedar,1.6244500875473022
10,cedar,2.070903778076172
10,cedar,1.7216205596923828
10,cedar,1.5767067670822144
10,cedar,2.005249261856079
10,cedar,1.8706172704696655
10,cedar,1.6422420740127563
10,cedar,1.7121732234954834
10,cedar,1.9387900829315186
10,cedar,1.570284366607666
10,cedar,1.648932695388794
10,cedar,1.742139458656311
10,cedar,1.0684430599212646
10,cedar,1.6592442989349365
10,cedar,37.55815327167511
10,cedar,1.8736869096755981
10,cedar,1.6575753688812256
10,cedar,1.681789755821228
10,cedar,1.589164137840271
10,cedar,1.7613917589187622
10,cedar,1.7096847295761108
10,cedar,1.6109943389892578
10,cedar,1.5128105878829956
10,cedar,1.8306821584701538
10,cedar,36.02002561092377
10,cedar,1.6105473041534424
10,cedar,1.5977919101715088
10,cedar,2.5764107704162598
10,cedar,1.3708025217056274
10,cedar,1.6182363033294678
10,cedar,1.693442463874817
10,cedar,1.5348196029663086
10,cedar,1.7964839935302734
10,cedar,1.910179853439331
10,cedar,1.9714683294296265
10,cedar,1.5749633312225342
10,cedar,1.3822615146636963
10,cedar,1.707017421722412
10,cedar,1.9254088401794434
10,cedar,1.505434513092041
10,cedar,1.795843243598938
10,cedar,1.533806324005127
10,cedar,1.5316903591156006
10,cedar,1.6591250896453857
10,cedar,10.230720043182373
10,cedar,1.5928298234939575
10,cedar,1.6904622316360474
10,cedar,1.7574578523635864
10,cedar,1.660957932472229
10,cedar,1.7343908548355103
10,cedar,1.504167914390564
10,cedar,1.450270414352417
10,cedar,1.3736337423324585
10,cedar,46.35728895664215
10,cedar,1.6953349113464355
10,cedar,1.60236656665802
10,cedar,1.6918927431106567
10,cedar,1.493990421295166
10,cedar,1.6942471265792847
10,cedar,1.470804214477539
10,cedar,1.6034096479415894
10,cedar,1.5157610177993774
10,cedar,1.9581764936447144
10,cedar,1.4729499816894531
10,cedar,1.4585256576538086
10,cedar,1.9165575504302979
10,cedar,1.6517192125320435
10,cedar,1.476868987083435
10,cedar,1.8551647663116455
10,cedar,1.886904239654541
10,cedar,1.3237744569778442
10,cedar,1.574873924255371
10,cedar,1.6117393970489502
10,cedar,1.6012489795684814
10,cedar,1.6352981328964233
10,cedar,1.4351904392242432
10,cedar,1.6264766454696655
10,cedar,1.4596134424209595
10,cedar,2.1606534719467163
10,cedar,1.5245378017425537
10,cedar,1.6084462404251099
10,cedar,1.4171600341796875
10,cedar,1.602858304977417
10,cedar,1.598551869392395
10,cedar,1.9205212593078613
10,cedar,1.690790057182312
10,cedar,1.6899257898330688
10,cedar,1.6476213932037354
10,cedar,1.9177943468093872
10,cedar,1.4020651578903198
10,cedar,1.5407949686050415
10,cedar,1.619085669517517
10,cedar,1.5518665313720703
10,cedar,1.6441494226455688
10,cedar,2.0804554224014282
10,cedar,1.4252960681915283
10,cedar,1.6457587480545044
10,cedar,1.8416941165924072
10,cedar,1.6618072986602783
10,cedar,29.929757118225098
10,cedar,48.83009195327759
10,cedar,1.68687105178833
10,cedar,1.4565140008926392
10,cedar,1.1707842350006104
10,cedar,1.9838958978652954
10,cedar,1.440882682800293
10,cedar,1.6040503978729248
10,cedar,1.6679167747497559
10,cedar,1.6894638538360596
10,cedar,1.9118785858154297
10,cedar,1.515224575996399
10,cedar,1.8161982297897339
10,cedar,1.6060620546340942
10,cedar,1.6914308071136475
10,cedar,1.5877336263656616
10,cedar,1.611664891242981
10,cedar,1.5254020690917969
10,cedar,1.2280195951461792
10,cedar,1.7194151878356934
10,cedar,1.4914870262145996
10,cedar,1.057654619216919
10,cedar,1.7341971397399902
10,cedar,1.529976725578308
10,cedar,1.3592839241027832
10,cedar,1.7592012882232666
10,cedar,1.4773905277252197
10,cedar,1.5638917684555054
10,cedar,4.5086294412612915
10,cedar,1.7084479331970215
10,cedar,1.5406161546707153
10,cedar,1.576453447341919
10,cedar,1.5342086553573608
10,cedar,1.640215516090393
10,cedar,1.4056265354156494
10,cedar,1.6927719116210938
10,cedar,1.8451511859893799
10,cedar,1.6708821058273315
10,cedar,1.4028698205947876
10,cedar,1.4920234680175781
10,cedar,1.4390051364898682
10,cedar,1.6329139471054077
10,cedar,1.5518516302108765
10,cedar,1.8057078123092651
10,cedar,1.6064643859863281
10,cedar,1.3258010149002075
10,cedar,4.163026809692383
10,cedar,1.642271876335144
10,cedar,1.6088038682937622
10,cedar,1.6041547060012817
10,cedar,1.3190358877182007
10,cedar,2.66440212726593
10,cedar,42.3511266708374
10,cedar,1.555323600769043
10,cedar,1.6255229711532593
10,cedar,1.6366392374038696
10,cedar,1.8761157989501953
10,cedar,1.7865896224975586
10,cedar,1.5279650688171387
10,cedar,1.5958547592163086
10,cedar,1.5157461166381836
10,cedar,1.6138702630996704
10,cedar,1.7434507608413696
10,cedar,1.4400482177734375
10,cedar,1.8071681261062622
10,cedar,1.4860183000564575
10,cedar,2.541676163673401
10,cedar,1.745164394378662
10,cedar,1.3694018125534058
10,cedar,1.9293874502182007
10,cedar,1.4928579330444336
10,cedar,1.5806108713150024
10,cedar,1.3805031776428223
10,cedar,1.3929307460784912
10,cedar,45.05982995033264
10,cedar,1.6108006238937378
10,cedar,1.6181319952011108
10,cedar,1.69314444065094
10,cedar,1.6289353370666504
10,cedar,1.6728788614273071
10,cedar,1.8615126609802246
10,cedar,46.08248174190521
10,cedar,1.2618452310562134
10,cedar,1.7622262239456177
10,cedar,1.726582646369934
10,cedar,1.6529858112335205
10,cedar,1.6527622938156128
10,cedar,2.1392405033111572
10,cedar,1.639142632484436
10,cedar,1.6290545463562012
10,cedar,1.6593486070632935
10,cedar,1.4757812023162842
10,cedar,1.3722330331802368
10,cedar,1.6409754753112793
10,cedar,1.6202181577682495
10,cedar,1.6695410013198853
10,cedar,1.4447718858718872
10,cedar,1.6826391220092773
10,cedar,42.170360684394836
10,cedar,1.1917799711227417
10,cedar,1.9476711750030518
10,cedar,1.5116333961486816
10,cedar,34.57702696323395
10,cedar,1.4910101890563965
10,cedar,1.6222894191741943
10,cedar,1.7057806253433228
10,cedar,1.3151764869689941
10,cedar,1.982375979423523
10,cedar,1.5544146299362183
10,cedar,1.7169564962387085
10,cedar,1.5811175107955933
10,cedar,1.6150176525115967
10,cedar,1.6515105962753296
10,cedar,1.4310628175735474
10,cedar,1.4041364192962646
10,cedar,1.503869891166687
10,cedar,1.3893991708755493
10,cedar,1.734718680381775
10,cedar,1.218155026435852
10,cedar,1.4160871505737305
10,cedar,1.6731619834899902
10,cedar,1.402348279953003
10,cedar,42.535826563835144
10,cedar,1.5006661415100098
10,cedar,1.7273128032684326
10,cedar,1.6483664512634277
10,cedar,1.3528168201446533
10,cedar,1.9869804382324219
10,cedar,1.4908313751220703
10,cedar,2.4616122245788574
10,cedar,1.584857702255249
10,cedar,1.664385199546814
10,cedar,1.3522356748580933
10,cedar,1.7134249210357666
10,cedar,2.0461678504943848
10,cedar,38.579657673835754
10,cedar,1.6303211450576782
10,cedar,1.7498880624771118
10,cedar,1.4488846063613892
10,cedar,1.6250461339950562
10,cedar,1.3425201177597046
10,cedar,1.8242746591567993
10,cedar,1.453101634979248
10,cedar,1.5738606452941895
10,cedar,1.584082841873169
10,cedar,1.4853328466415405
10,cedar,1.687571406364441
10,cedar,1.1710673570632935
10,cedar,1.4825016260147095
10,cedar,1.7034560441970825
10,cedar,1.5406608581542969
10,cedar,1.6889125108718872
10,cedar,1.5317201614379883
10,cedar,1.4005601406097412
10,cedar,1.5683770179748535
10,cedar,1.6129761934280396
10,cedar,1.5268027782440186
10,cedar,1.9244849681854248
10,cedar,1.558050513267517
10,cedar,1.7189085483551025
10,cedar,1.6187578439712524
10,cedar,1.682192087173462
10,cedar,1.631423830986023
10,cedar,1.9875913858413696
10,cedar,1.3448446989059448
10,cedar,1.5640705823898315
10,cedar,1.5623420476913452
10,cedar,1.5224069356918335
10,cedar,1.6111135482788086
10,cedar,1.639142632484436
10,cedar,1.7039775848388672
10,cedar,1.528128981590271
10,cedar,1.5626251697540283
10,cedar,1.4922022819519043
10,cedar,1.4418363571166992
10,cedar,1.3467073440551758
10,cedar,1.4957636594772339
10,cedar,1.7017722129821777
10,cedar,1.8874704837799072
10,cedar,1.607641577720642
10,cedar,1.6537904739379883
10,cedar,1.8998980522155762
10,cedar,2.38586962223053
10,cedar,1.7496943473815918
10,cedar,1.4497339725494385
10,cedar,1.6033798456192017
10,cedar,1.588866114616394
10,cedar,1.4910399913787842
10,cedar,1.6494840383529663
10,cedar,2.259388566017151
10,cedar,1.719355583190918
10,cedar,1.9242167472839355
10,cedar,28.84572744369507
10,cedar,1.5691965818405151
10,cedar,1.1861920356750488
10,cedar,1.6984939575195312
10,cedar,1.3761967420578003
10,cedar,1.6259700059890747
10,cedar,1.727774739265442
10,cedar,1.5761256217956543
10,cedar,1.2977570295333862
10,cedar,1.539871096611023
10,cedar,1.50337815284729
10,cedar,1.6406923532485962
10,cedar,1.5527009963989258
10,cedar,1.4912188053131104
10,cedar,2.4245083332061768
10,cedar,1.4966875314712524
10,cedar,1.761108636856079
10,cedar,1.7924457788467407
10,cedar,1.6485154628753662
10,cedar,1.6245096921920776
10,cedar,27.389004826545715
10,cedar,1.6435235738754272
10,cedar,1.493409276008606
10,cedar,1.3592392206192017
10,cedar,1.4787167310714722
10,cedar,1.6379356384277344
10,cedar,1.8523186445236206
10,cedar,1.4362633228302002
10,cedar,1.340240240097046
10,cedar,1.446262001991272
10,cedar,1.3820827007293701
10,cedar,1.7673671245574951
10,cedar,1.6732960939407349
10,cedar,1.478731632232666
10,cedar,1.213371753692627
10,cedar,9.688615798950195
10,cedar,1.724332571029663
10,cedar,33.29232335090637
10,cedar,1.467198133468628
10,cedar,1.6739368438720703
10,cedar,1.5038996934890747
10,cedar,1.958698034286499
10,cedar,8.075922727584839
10,cedar,1.9629299640655518
10,cedar,39.026618003845215
10,cedar,1.5549957752227783
10,cedar,1.497909426689148
10,cedar,1.6996711492538452
10,cedar,1.4634430408477783
10,cedar,1.4533251523971558
10,cedar,3.754332661628723
10,cedar,1.4953315258026123
10,cedar,1.6859471797943115
10,cedar,1.4154314994812012
10,cedar,1.6545653343200684
10,cedar,1.4098584651947021
10,cedar,1.4919638633728027
10,cedar,1.4058947563171387
10,cedar,1.3431310653686523
10,cedar,1.6289353370666504
10,cedar,1.5058815479278564
10,cedar,1.908034086227417
10,cedar,1.5285313129425049
10,cedar,2.234518527984619
10,cedar,1.6422271728515625
10,cedar,2.0108073949813843
10,cedar,1.6334503889083862
10,cedar,1.4604032039642334
10,cedar,1.3570785522460938
10,cedar,2.0875483751296997
10,cedar,1.4432966709136963
10,cedar,1.4643222093582153
10,cedar,1.6441941261291504
10,cedar,1.5541613101959229
10,cedar,47.86081612110138
10,cedar,1.5117526054382324
10,cedar,1.7475485801696777
10,cedar,1.572638750076294
10,cedar,2.2623687982559204
10,cedar,1.7238706350326538
10,cedar,6.214618682861328
10,cedar,1.4596730470657349
10,cedar,1.5657991170883179
10,cedar,1.5288293361663818
10,cedar,1.5767216682434082
10,cedar,1.712009310722351
10,cedar,1.500055193901062
10,cedar,1.45818293094635
10,cedar,1.9287168979644775
10,cedar,1.5105009078979492
10,cedar,1.6171783208847046
10,cedar,1.2884587049484253
10,cedar,1.579195261001587
10,cedar,1.6110241413116455
10,cedar,1.4611035585403442
10,cedar,1.8556565046310425
10,cedar,1.5522539615631104
10,cedar,1.5054792165756226
10,cedar,1.895129680633545
10,cedar,1.709282398223877
10,cedar,1.4081448316574097
10,cedar,1.4897435903549194
10,cedar,1.6538947820663452
10,cedar,1.4557987451553345
10,cedar,27.96785533428192
10,cedar,1.4810562133789062
10,cedar,1.636117696762085
10,cedar,1.5831738710403442
10,cedar,1.9780248403549194
10,cedar,1.6221404075622559
10,cedar,1.4277845621109009
10,cedar,1.3097822666168213
10,cedar,1.59551203250885
10,cedar,1.4343708753585815
10,cedar,1.9039362668991089
10,cedar,1.4974772930145264
10,cedar,1.8991827964782715
10,cedar,1.6921311616897583
10,cedar,1.6935020685195923
10,cedar,1.3836324214935303
10,cedar,1.552000641822815
10,cedar,1.6686469316482544
10,cedar,1.5929490327835083
10,cedar,40.21507501602173
10,cedar,1.6728639602661133
10,cedar,1.407518982887268
10,cedar,1.4912039041519165
10,cedar,1.6655772924423218
10,cedar,1.5442967414855957
10,cedar,1.5612542629241943
10,cedar,1.76963210105896
10,cedar,1.7498135566711426
10,cedar,1.7048567533493042
10,cedar,45.228511095047
10,cedar,1.4917999505996704
10,cedar,1.4484822750091553
10,cedar,1.6574710607528687
10,cedar,1.538202166557312
10,cedar,1.508072018623352
10,cedar,1.7435699701309204
10,cedar,1.559033989906311
10,cedar,1.2863129377365112
10,cedar,1.745074987411499
10,cedar,1.7713606357574463
10,cedar,1.4152228832244873
10,cedar,1.0889172554016113
10,cedar,1.590430736541748
10,cedar,1.4873892068862915
10,cedar,1.4583468437194824
10,cedar,1.900702714920044
10,cedar,1.5591084957122803
10,cedar,1.342475414276123
10,cedar,1.4726072549819946
10,cedar,1.5831440687179565
10,cedar,1.5945881605148315
10,cedar,1.6459375619888306
10,cedar,1.6633421182632446
10,cedar,1.5215277671813965
10,cedar,1.5807002782821655
10,cedar,35.4275107383728
10,cedar,1.6023516654968262
10,cedar,1.4777034521102905
10,cedar,1.4233440160751343
10,cedar,1.5576928853988647
10,cedar,1.3786852359771729
10,cedar,17.09027588367462
10,cedar,1.722291111946106
10,cedar,1.6486793756484985
10,cedar,1.410260796546936
10,cedar,38.0219966173172
10,cedar,1.714557409286499
10,cedar,1.4263838529586792
10,cedar,1.465126872062683
10,cedar,1.7663389444351196
10,cedar,1.6523748636245728
10,cedar,1.300320029258728
10,cedar,1.2914091348648071
10,cedar,1.3124942779541016
10,cedar,1.6838014125823975
10,cedar,1.4116764068603516
10,cedar,1.6281157732009888
10,cedar,1.8723756074905396
10,cedar,2.0942240953445435
10,cedar,1.44195556640625
10,cedar,1.6292333602905273
10,cedar,1.7425715923309326
10,cedar,1.5961378812789917
10,cedar,1.3881921768188477
10,cedar,1.6081929206848145
10,cedar,27.1904319524765
10,cedar,1.9211024045944214
10,cedar,31.82797133922577
10,cedar,1.4669150114059448
10,cedar,1.6001760959625244
10,cedar,1.4711767435073853
10,cedar,1.9197016954421997
10,cedar,1.4041215181350708
10,cedar,1.5822649002075195
10,cedar,1.1628121137619019
10,cedar,1.8662363290786743
10,cedar,1.6628950834274292
10,cedar,1.5615522861480713
10,cedar,1.4559030532836914
10,cedar,1.5309900045394897
10,cedar,1.4087706804275513
10,cedar,1.4207512140274048
10,cedar,1.5158355236053467
10,cedar,1.4300346374511719
10,cedar,1.4589875936508179
10,cedar,1.6726553440093994
10,cedar,1.5375465154647827
10,cedar,1.7011463642120361
10,cedar,1.7051249742507935
10,cedar,1.4304518699645996
10,cedar,1.576647162437439
10,cedar,1.6557872295379639
10,cedar,1.5206634998321533
10,cedar,1.467004418373108
10,cedar,1.7313510179519653
10,cedar,1.7006844282150269
10,cedar,1.3202577829360962
10,cedar,1.6795843839645386
10,cedar,1.5276670455932617
10,cedar,1.604035496711731
10,cedar,1.4895200729370117
10,cedar,1.5469789505004883
10,cedar,1.6233474016189575
10,cedar,1.718580722808838
10,cedar,1.4930367469787598
10,cedar,1.4380961656570435
10,cedar,1.516580581665039
10,cedar,25.26719868183136
10,cedar,1.7000287771224976
10,cedar,1.6762912273406982
10,cedar,1.5164613723754883
10,cedar,1.4096200466156006
10,cedar,1.2167096138000488
10,cedar,1.420050859451294
10,cedar,1.3497769832611084
10,cedar,1.667708158493042
10,cedar,2.1437853574752808
10,cedar,1.7340481281280518
10,cedar,1.4978349208831787
10,cedar,2.030506730079651
10,cedar,36.24598681926727
10,cedar,1.5094280242919922
10,cedar,1.4010071754455566
10,cedar,39.97521102428436
10,cedar,1.4722049236297607
10,cedar,1.4594942331314087
10,cedar,1.5331953763961792
10,cedar,1.2802481651306152
10,cedar,1.6332268714904785
10,cedar,1.6181319952011108
10,cedar,1.8201470375061035
10,cedar,1.6874969005584717
100,baseline,1.3179928064346313
100,baseline,1.5591681003570557
100,baseline,1.9778460264205933
100,baseline,41.38980805873871
100,baseline,1.562356948852539
100,baseline,1.2968331575393677
100,baseline,1.4000236988067627
100,baseline,2.350553870201111
100,baseline,1.434922218322754
100,baseline,1.212790608406067
100,baseline,41.11477732658386
100,baseline,1.5383511781692505
100,baseline,2.039000391960144
100,baseline,1.6760081052780151
100,baseline,1.3198554515838623
100,baseline,1.5171617269515991
100,baseline,1.4862865209579468
100,baseline,1.796334981918335
100,baseline,1.5766024589538574
100,baseline,1.4319121837615967
100,baseline,42.68002510070801
100,baseline,1.681894063949585
100,baseline,1.5950202941894531
100,baseline,1.8615275621414185
100,baseline,1.7746686935424805
100,baseline,1.2816935777664185
100,baseline,1.2343674898147583
100,baseline,1.3940930366516113
100,baseline,44.0824031829834
100,baseline,1.3769268989562988
100,baseline,1.3835281133651733
100,baseline,1.3476014137268066
100,baseline,1.6712397336959839
100,baseline,1.532137393951416
100,baseline,1.6296356916427612
100,baseline,1.3808906078338623
100,baseline,1.5592575073242188
100,baseline,1.6491115093231201
100,baseline,2.0896941423416138
100,baseline,27.130544185638428
100,baseline,1.2087076902389526
100,baseline,1.4901608228683472
100,baseline,1.905098557472229
100,baseline,1.4919936656951904
100,baseline,1.7582178115844727
100,baseline,2.060234546661377
100,baseline,1.4605671167373657
100,baseline,1.4824122190475464
100,baseline,1.498892903327942
100,baseline,1.256495714187622
100,baseline,1.3734996318817139
100,baseline,1.847594976425171
100,baseline,1.970440149307251
100,baseline,1.4586150646209717
100,baseline,1.9019842147827148
100,baseline,1.6844570636749268
100,baseline,1.5115141868591309
100,baseline,1.436278223991394
100,baseline,1.0606199502944946
100,baseline,1.4332085847854614
100,baseline,1.5559643507003784
100,baseline,1.70232355594635
100,baseline,1.125141978263855
100,baseline,1.2775957584381104
100,baseline,1.5453249216079712
100,baseline,1.5067607164382935
100,baseline,1.5018582344055176
100,baseline,1.704588532447815
100,baseline,1.4322400093078613
100,baseline,1.5316903591156006
100,baseline,1.30501389503479
100,baseline,1.456141471862793
100,baseline,1.6096532344818115
100,baseline,1.3611912727355957
100,baseline,1.2517869472503662
100,baseline,1.4671534299850464
100,baseline,1.4914721250534058
100,baseline,1.5382319688796997
100,baseline,1.7395317554473877
100,baseline,1.174435019493103
100,baseline,1.4265626668930054
100,baseline,1.4562904834747314
100,baseline,1.2573152780532837
100,baseline,1.4094114303588867
100,baseline,1.338079571723938
100,baseline,5.007520318031311
100,baseline,1.5213489532470703
100,baseline,1.4997273683547974
100,baseline,1.8905997276306152
100,baseline,1.601293683052063
100,baseline,1.3850033283233643
100,baseline,1.2858211994171143
100,baseline,1.3634562492370605
100,baseline,2.0605623722076416
100,baseline,1.7591267824172974
100,baseline,1.1940151453018188
100,baseline,1.48029625415802
100,baseline,1.3356804847717285
100,baseline,1.4887303113937378
100,baseline,1.409783959388733
100,baseline,1.4544278383255005
100,baseline,1.3096034526824951
100,baseline,1.4722943305969238
100,baseline,1.3218224048614502
100,baseline,1.370057463645935
100,baseline,1.4659762382507324
100,baseline,1.7157644033432007
100,baseline,1.491740345954895
100,baseline,1.4389008283615112
100,baseline,1.5652179718017578
100,baseline,1.4457851648330688
100,baseline,1.5713423490524292
100,baseline,1.7081797122955322
100,baseline,1.340240240097046
100,baseline,1.3179928064346313
100,baseline,1.4895498752593994
100,baseline,1.5901774168014526
100,baseline,1.095607876777649
100,baseline,0.9478181600570679
100,baseline,1.3281553983688354
100,baseline,1.271858811378479
100,baseline,1.3887733221054077
100,baseline,1.5298277139663696
100,baseline,1.6344189643859863
100,baseline,1.870855689048767
100,baseline,1.3930648565292358
100,baseline,37.74821758270264
100,baseline,1.4663487672805786
100,baseline,2.011403441429138
100,baseline,1.2692809104919434
100,baseline,1.6181766986846924
100,baseline,36.980271339416504
100,baseline,45.67863047122955
100,baseline,1.5773028135299683
100,baseline,1.9244253635406494
100,baseline,1.4809221029281616
100,baseline,1.296907663345337
100,baseline,45.795753598213196
100,baseline,1.3952851295471191
100,baseline,1.9254088401794434
100,baseline,1.5050917863845825
100,baseline,1.2438297271728516
100,baseline,1.5777647495269775
100,baseline,1.7515122890472412
100,baseline,1.453489065170288
100,baseline,1.5225261449813843
100,baseline,1.4058500528335571
100,baseline,1.429542899131775
100,baseline,1.471877098083496
100,baseline,1.4366358518600464
100,baseline,1.8916428089141846
100,baseline,25.02836287021637
100,baseline,1.7725825309753418
100,baseline,2.1004080772399902
100,baseline,1.480385661125183
100,baseline,1.5851259231567383
100,baseline,2.0134150981903076
100,baseline,1.2231171131134033
100,baseline,1.8584132194519043
100,baseline,1.563727855682373
100,baseline,1.5597790479660034
100,baseline,1.4729946851730347
100,baseline,2.235010266304016
100,baseline,1.1301934719085693
100,baseline,1.219242811203003
100,baseline,2.067387104034424
100,baseline,1.2843459844589233
100,baseline,1.6238540410995483
100,baseline,1.4813989400863647
100,baseline,1.524999737739563
100,baseline,1.4408081769943237
100,baseline,44.25160586833954
100,baseline,1.5761703252792358
100,baseline,1.3106167316436768
100,baseline,35.04778444766998
100,baseline,1.709088683128357
100,baseline,43.672382831573486
100,baseline,1.5328824520111084
100,baseline,1.1809617280960083
100,baseline,1.4501512050628662
100,baseline,1.5512853860855103
100,baseline,1.298367977142334
100,baseline,1.084253191947937
100,baseline,1.409783959388733
100,baseline,1.3041496276855469
100,baseline,1.338467001914978
100,baseline,1.6711056232452393
100,baseline,1.6520917415618896
100,baseline,1.5721619129180908
100,baseline,1.2030452489852905
100,baseline,1.4903247356414795
100,baseline,1.326829195022583
100,baseline,42.38240420818329
100,baseline,1.6745924949645996
100,baseline,1.8027424812316895
100,baseline,1.4173537492752075
100,baseline,1.7595142126083374
100,baseline,69.53606009483337
100,baseline,1.4258027076721191
100,baseline,1.6083121299743652
100,baseline,1.156136393547058
100,baseline,1.5079677104949951
100,baseline,1.6130656003952026
100,baseline,1.499757170677185
100,baseline,1.8315911293029785
100,baseline,1.2533962726593018
100,baseline,2.01299786567688
100,baseline,1.7953068017959595
100,baseline,1.4831721782684326
100,baseline,1.5594661235809326
100,baseline,25.964021682739258
100,baseline,1.4709234237670898
100,baseline,2.211138606071472
100,baseline,1.4148205518722534
100,baseline,1.4495104551315308
100,baseline,1.3177543878555298
100,baseline,1.6492754220962524
100,baseline,1.5618503093719482
100,baseline,1.2057572603225708
100,baseline,1.5958696603775024
100,baseline,1.4633536338806152
100,baseline,1.3007521629333496
100,baseline,1.35001540184021
100,baseline,1.579180359840393
100,baseline,1.226171851158142
100,baseline,1.3179630041122437
100,baseline,1.4384686946868896
100,baseline,38.39379549026489
100,baseline,1.5836656093597412
100,baseline,1.3245940208435059
100,baseline,2.048686146736145
100,baseline,1.4413297176361084
100,baseline,1.213863492012024
100,baseline,1.6704946756362915
100,baseline,1.4307647943496704
100,baseline,1.4846622943878174
100,baseline,1.4708638191223145
100,baseline,2.338722348213196
100,baseline,1.337975263595581
100,baseline,1.410558819770813
100,baseline,1.4396309852600098
100,baseline,1.544862985610962
100,baseline,1.3470202684402466
100,baseline,1.7437189817428589
100,baseline,1.4472603797912598
100,baseline,1.5189647674560547
100,baseline,1.4969408512115479
100,baseline,1.2757927179336548
100,baseline,2.049580216407776
100,baseline,1.401066780090332
100,baseline,1.4718472957611084
100,baseline,1.4915168285369873
100,baseline,1.4465153217315674
100,baseline,1.4861375093460083
100,baseline,1.5431493520736694
100,baseline,1.4062225818634033
100,baseline,1.2788474559783936
100,baseline,1.3528168201446533
100,baseline,1.7480701208114624
100,baseline,1.5268325805664062
100,baseline,1.5663951635360718
100,baseline,1.5001744031906128
100,baseline,1.787811517715454
100,baseline,1.3162791728973389
100,baseline,1.4431923627853394
100,baseline,1.1985599994659424
100,baseline,1.3104230165481567
100,baseline,1.4158785343170166
100,baseline,49.07320439815521
100,baseline,1.599326729774475
100,baseline,1.5413165092468262
100,baseline,1.892685890197754
100,baseline,1.6257911920547485
100,baseline,1.9613206386566162
100,baseline,1.502394676208496
100,baseline,45.361846685409546
100,baseline,1.2445002794265747
100,baseline,1.4130324125289917
100,baseline,1.4899224042892456
100,baseline,1.4724582433700562
100,baseline,31.501203775405884
100,baseline,1.4923661947250366
100,baseline,1.592591404914856
100,baseline,1.4235526323318481
100,baseline,1.7679035663604736
100,baseline,1.2860298156738281
100,baseline,1.400575041770935
100,baseline,1.52646005153656
100,baseline,1.1079013347625732
100,baseline,1.1936277151107788
100,baseline,1.5956312417984009
100,baseline,3.4966319799423218
100,baseline,1.6363561153411865
100,baseline,1.436874270439148
100,baseline,1.4671385288238525
100,baseline,1.6991496086120605
100,baseline,1.4706999063491821
100,baseline,1.4051944017410278
100,baseline,1.3865530490875244
100,baseline,1.2364834547042847
100,baseline,1.6134381294250488
100,baseline,1.2654513120651245
100,baseline,46.051234006881714
100,baseline,1.700177788734436
100,baseline,2.0240843296051025
100,baseline,1.5029460191726685
100,baseline,28.5118967294693
100,baseline,1.277923583984375
100,baseline,1.4378726482391357
100,baseline,1.3207495212554932
100,baseline,1.815512776374817
100,baseline,1.3288557529449463
100,baseline,33.281534910202026
100,baseline,1.7786622047424316
100,baseline,40.025725960731506
100,baseline,2.2559314966201782
100,baseline,1.283407211303711
100,baseline,1.4973729848861694
100,baseline,1.491844654083252
100,baseline,40.04836082458496
100,baseline,1.4600008726119995
100,baseline,1.4949142932891846
100,baseline,1.4905929565429688
100,baseline,1.5653222799301147
100,baseline,1.4570057392120361
100,baseline,1.4648586511611938
100,baseline,1.3368576765060425
100,baseline,28.755903244018555
100,baseline,1.3033747673034668
100,baseline,1.595139503479004
100,baseline,37.3622328042984
100,baseline,1.5842914581298828
100,baseline,1.5033930540084839
100,baseline,1.9495189189910889
100,baseline,1.4240294694900513
100,baseline,1.2959986925125122
100,baseline,1.3606399297714233
100,baseline,1.4580339193344116
100,baseline,2.0523667335510254
100,baseline,1.231864094734192
100,baseline,1.50318443775177
100,baseline,1.2329071760177612
100,baseline,1.5671849250793457
100,baseline,1.0465532541275024
100,baseline,1.6471296548843384
100,baseline,1.9373446702957153
100,baseline,1.3798773288726807
100,baseline,1.654118299484253
100,baseline,1.515313982963562
100,baseline,1.497313380241394
100,baseline,1.361459493637085
100,baseline,1.6469210386276245
100,baseline,35.0281298160553
100,baseline,1.4117807149887085
100,baseline,2.035200595855713
100,baseline,1.295149326324463
100,baseline,1.3097673654556274
100,baseline,1.3683289289474487
100,baseline,1.966536045074463
100,baseline,46.31324112415314
100,baseline,1.3824701309204102
100,baseline,1.5658438205718994
100,baseline,1.2891292572021484
100,baseline,1.4188140630722046
100,baseline,1.1766999959945679
100,baseline,40.20458459854126
100,baseline,1.8319487571716309
100,baseline,1.4833956956863403
100,baseline,1.4228522777557373
100,baseline,1.2940466403961182
100,baseline,1.8262267112731934
100,baseline,14.011666178703308
100,baseline,12.874424457550049
100,baseline,1.4854371547698975
100,baseline,1.7208307981491089
100,baseline,1.4127790927886963
100,baseline,28.64713966846466
100,baseline,1.2335777282714844
100,baseline,1.7012208700180054
100,baseline,1.7048567533493042
100,baseline,1.5732944011688232
100,baseline,1.4110952615737915
100,baseline,1.710548996925354
100,baseline,1.3606548309326172
100,baseline,1.369759440422058
100,baseline,1.4395564794540405
100,baseline,1.2628436088562012
100,baseline,1.4706701040267944
100,baseline,2.0100772380828857
100,baseline,1.6401857137680054
100,baseline,1.2469887733459473
100,baseline,1.4706701040267944
100,baseline,1.1480748653411865
100,baseline,3.766387701034546
100,baseline,1.5803277492523193
100,baseline,1.2395381927490234
100,baseline,1.2864768505096436
100,baseline,1.4501214027404785
100,baseline,1.3651251792907715
100,baseline,1.0487139225006104
100,baseline,1.5319138765335083
100,baseline,1.7650723457336426
100,baseline,1.2997835874557495
100,baseline,1.5242844820022583
100,baseline,1.4127641916275024
100,baseline,1.5683472156524658
100,baseline,1.2222528457641602
100,baseline,1.5234798192977905
100,baseline,1.6756057739257812
100,baseline,1.6206204891204834
100,baseline,1.6862452030181885
100,baseline,1.173660159111023
100,baseline,1.1899322271347046
100,baseline,1.6011595726013184
100,baseline,1.5394389629364014
100,baseline,1.277536153793335
100,baseline,1.5521645545959473
100,baseline,1.3702362775802612
100,baseline,1.428171992301941
100,baseline,1.7655491828918457
100,baseline,1.4589279890060425
100,baseline,1.4534592628479004
100,baseline,1.5940964221954346
100,baseline,1.6391575336456299
100,baseline,1.3752132654190063
100,baseline,1.3647228479385376
100,baseline,1.622810959815979
100,baseline,1.357242465019226
100,baseline,1.4180094003677368
100,baseline,1.6535669565200806
100,baseline,1.6004741191864014
100,baseline,29.40329909324646
100,baseline,1.1693686246871948
100,baseline,1.3690441846847534
100,baseline,1.3263076543807983
100,baseline,1.1641532182693481
100,baseline,1.569494605064392
100,baseline,1.4071166515350342
100,baseline,1.5098154544830322
100,baseline,1.4796257019042969
100,baseline,1.228049397468567
100,baseline,1.7673522233963013
100,baseline,1.411721110343933
100,baseline,33.96905958652496
100,baseline,1.258954405784607
100,baseline,1.666039228439331
100,baseline,1.2787282466888428
100,baseline,1.4950335025787354
100,baseline,1.489102840423584
100,baseline,1.5759170055389404
100,baseline,1.6732215881347656
100,baseline,1.5006661415100098
100,baseline,1.3716816902160645
100,baseline,1.9289404153823853
100,baseline,1.216009259223938
100,baseline,1.4775842428207397
100,baseline,1.59493088722229
100,baseline,1.4525055885314941
100,baseline,1.8739253282546997
100,baseline,1.3938695192337036
100,baseline,1.2384653091430664
100,baseline,1.8036216497421265
100,baseline,1.547485589981079
100,baseline,1.6498267650604248
100,baseline,1.2961030006408691
100,baseline,1.5144944190979004
100,baseline,1.5292763710021973
100,baseline,2.0581185817718506
100,baseline,22.17540144920349
100,baseline,1.7348229885101318
100,baseline,1.5299022197723389
100,baseline,1.3412237167358398
100,baseline,1.4599859714508057
100,baseline,1.7292499542236328
100,baseline,1.3405531644821167
100,baseline,1.2783408164978027
100,baseline,1.496836543083191
100,baseline,1.3204365968704224
100,baseline,1.4187991619110107
100,baseline,51.99366807937622
100,baseline,1.3441741466522217
100,baseline,1.2444853782653809
100,baseline,37.513285875320435
100,baseline,1.5793293714523315
100,baseline,1.1257976293563843
100,baseline,1.51921808719635
100,baseline,1.3473480939865112
100,baseline,12.738436460494995
100,baseline,40.21787643432617
100,baseline,1.3465285301208496
100,baseline,1.405268907546997
100,baseline,1.3503432273864746
100,baseline,1.627802848815918
100,baseline,47.51719534397125
100,baseline,5.09217381477356
100,baseline,1.4297813177108765
100,baseline,42.5177663564682
100,baseline,1.1467784643173218
100,baseline,38.67603838443756
100,baseline,33.155426383018494
100,baseline,1.7230510711669922
100,baseline,32.243043184280396
100,baseline,1.123368740081787
100,baseline,1.2276619672775269
100,baseline,1.4672726392745972
100,baseline,1.3543814420700073
100,baseline,1.506224274635315
100,baseline,1.1130571365356445
100,baseline,1.8029063940048218
100,baseline,33.00398588180542
100,baseline,1.6010552644729614
100,baseline,1.4037787914276123
100,baseline,1.6244500875473022
100,baseline,1.4682263135910034
100,baseline,1.7601698637008667
100,baseline,1.3191699981689453
100,baseline,1.634657382965088
100,baseline,1.7735809087753296
100,baseline,1.4438927173614502
100,baseline,1.4677196741104126
100,baseline,1.4370232820510864
100,baseline,1.27314031124115
100,baseline,1.1989623308181763
100,baseline,38.69009017944336
100,baseline,1.3279169797897339
100,baseline,2.2282451391220093
100,baseline,1.4681965112686157
100,baseline,1.5081167221069336
100,baseline,1.1667311191558838
100,baseline,29.433995485305786
100,baseline,1.530185341835022
100,baseline,1.270487904548645
100,baseline,1.4608055353164673
100,baseline,1.2742727994918823
100,baseline,1.3118237257003784
100,baseline,1.4731138944625854
100,baseline,1.5421509742736816
100,baseline,1.553758978843689
100,baseline,1.2514442205429077
100,baseline,1.4574527740478516
100,baseline,1.4458000659942627
100,baseline,1.5460401773452759
100,baseline,1.2919455766677856
100,baseline,1.276269555091858
100,baseline,1.5912055969238281
100,baseline,1.6321837902069092
100,baseline,1.3934820890426636
100,baseline,1.5721172094345093
100,baseline,1.4881640672683716
100,baseline,1.3574957847595215
100,baseline,1.467198133468628
100,baseline,1.3939887285232544
100,baseline,1.8670707941055298
100,baseline,1.1417567729949951
100,baseline,1.3432800769805908
100,baseline,26.820644736289978
100,baseline,1.4154314994812012
100,baseline,1.5818625688552856
100,baseline,1.5179812908172607
100,baseline,36.22284531593323
100,baseline,34.241482615470886
100,baseline,1.4853626489639282
100,baseline,1.3171881437301636
100,baseline,1.5179365873336792
100,baseline,1.2961477041244507
100,baseline,1.2995153665542603
100,baseline,1.1125653982162476
100,baseline,1.2778490781784058
100,baseline,1.361548900604248
100,baseline,34.6909761428833
100,baseline,1.6670078039169312
100,baseline,1.59473717212677
100,baseline,1.4823377132415771
100,baseline,1.1617988348007202
100,baseline,1.0957717895507812
100,baseline,1.2552440166473389
100,baseline,1.5366077423095703
100,baseline,1.1973828077316284
100,baseline,1.3527870178222656
100,baseline,1.6456246376037598
100,baseline,1.5976577997207642
100,baseline,1.2378841638565063
100,baseline,1.44900381565094
100,baseline,1.4578700065612793
100,baseline,1.752600073814392
100,baseline,1.6269683837890625
100,baseline,1.5351325273513794
100,baseline,1.5527009963989258
100,baseline,1.795351505279541
100,baseline,1.3544857501983643
100,baseline,1.0863840579986572
100,baseline,1.3866126537322998
100,baseline,1.3533979654312134
100,baseline,1.4677196741104126
100,baseline,1.4844685792922974
100,baseline,1.2722313404083252
100,baseline,1.2667030096054077
100,baseline,1.6774982213974
100,baseline,1.2901723384857178
100,baseline,1.349225640296936
100,baseline,1.5200525522232056
100,baseline,1.5310794115066528
100,baseline,1.6445666551589966
100,baseline,1.667305827140808
100,baseline,1.7850697040557861
100,baseline,2.090752124786377
100,baseline,18.556401133537292
100,baseline,1.5198886394500732
100,baseline,59.62887406349182
100,baseline,1.2338757514953613
100,baseline,1.6420036554336548
100,baseline,33.943116664886475
100,baseline,32.11645781993866
100,baseline,1.2142956256866455
100,baseline,1.5416890382766724
100,baseline,1.3232231140136719
100,baseline,1.495063304901123
100,baseline,1.8448084592819214
100,baseline,1.9791722297668457
100,baseline,29.838547110557556
100,baseline,1.383274793624878
100,baseline,31.301438808441162
100,baseline,1.8344074487686157
100,baseline,1.5408843755722046
100,baseline,2.256929874420166
100,baseline,1.5424937009811401
100,baseline,1.7067193984985352
100,baseline,1.3022124767303467
100,baseline,1.283794641494751
100,baseline,1.5636235475540161
100,baseline,1.6930550336837769
100,baseline,1.4838874340057373
100,baseline,3.8212835788726807
100,baseline,1.3824105262756348
100,baseline,1.3737678527832031
100,baseline,1.0646730661392212
100,baseline,1.4903843402862549
100,baseline,1.635730266571045
100,baseline,41.24711453914642
100,baseline,1.3699978590011597
100,baseline,38.42703998088837
100,baseline,39.710208773612976
100,baseline,1.8276125192642212
100,baseline,1.1873692274093628
100,baseline,1.3857930898666382
100,baseline,1.2628287076950073
100,baseline,1.3493895530700684
100,baseline,0.9856373071670532
100,baseline,1.187056303024292
100,baseline,1.5386641025543213
100,baseline,1.2063533067703247
100,baseline,1.4962255954742432
100,baseline,1.383855938911438
100,baseline,1.3662278652191162
100,baseline,1.9700974225997925
100,baseline,1.1989474296569824
100,baseline,1.6223788261413574
100,baseline,1.7928928136825562
100,baseline,1.6543716192245483
100,baseline,1.5034228563308716
100,baseline,1.4030933380126953
100,baseline,1.3114959001541138
100,baseline,1.5396475791931152
100,baseline,1.131311058998108
100,baseline,1.54818594455719
100,baseline,49.105823040008545
100,baseline,1.2719184160232544
100,baseline,51.88432335853577
100,baseline,26.484638452529907
100,baseline,1.2655705213546753
100,baseline,1.3378113508224487
100,baseline,1.303255558013916
100,baseline,1.5921294689178467
100,baseline,1.3183951377868652
100,baseline,1.730114221572876
100,baseline,1.5759468078613281
100,baseline,1.4489740133285522
100,baseline,1.2735873460769653
100,baseline,1.5740245580673218
100,baseline,1.4838427305221558
100,baseline,1.0320693254470825
100,baseline,1.239478588104248
100,baseline,1.1677294969558716
100,baseline,1.6219913959503174
100,baseline,1.8291622400283813
100,baseline,1.2548863887786865
100,baseline,1.5676021575927734
100,baseline,1.6296803951263428
100,baseline,1.7410367727279663
100,baseline,1.722186803817749
100,baseline,1.6839057207107544
100,baseline,1.6008764505386353
100,baseline,1.2457966804504395
100,baseline,17.10096001625061
100,baseline,1.2151002883911133
100,baseline,1.8928945064544678
100,baseline,1.6097277402877808
100,baseline,1.7277300357818604
100,baseline,1.4256536960601807
100,baseline,1.5314668416976929
100,baseline,1.4931559562683105
100,baseline,1.9623041152954102
100,baseline,1.0882318019866943
100,baseline,1.6273260116577148
100,baseline,41.1444753408432
100,baseline,1.3567954301834106
100,baseline,1.150280237197876
100,baseline,1.3381540775299072
100,baseline,1.5715211629867554
100,baseline,1.5321671962738037
100,baseline,1.3570189476013184
100,baseline,1.2867748737335205
100,baseline,21.487101912498474
100,baseline,1.836627721786499
100,baseline,37.33067214488983
100,baseline,1.3556629419326782
100,baseline,1.9691288471221924
100,baseline,1.5131235122680664
100,baseline,1.2775063514709473
100,baseline,1.7218738794326782
100,baseline,1.2554824352264404
100,baseline,1.6106516122817993
100,baseline,1.5825629234313965
100,baseline,1.4664679765701294
100,baseline,2.021491527557373
100,baseline,1.2629926204681396
100,baseline,1.2571215629577637
100,baseline,35.46999394893646
100,baseline,1.3826191425323486
100,baseline,1.2697875499725342
100,baseline,1.2591630220413208
100,baseline,1.4752745628356934
100,baseline,1.4119595289230347
100,baseline,1.4347732067108154
100,baseline,1.4395266771316528
100,baseline,68.5686320066452
100,baseline,1.4293938875198364
100,baseline,1.3067275285720825
100,baseline,1.5605390071868896
100,baseline,1.7077326774597168
100,baseline,1.6512125730514526
100,baseline,1.4559030532836914
100,baseline,1.3423115015029907
100,baseline,1.0828673839569092
100,baseline,1.2471675872802734
100,baseline,1.2427717447280884
100,baseline,1.1978894472122192
100,baseline,1.2799352407455444
100,baseline,2.0603835582733154
100,baseline,2.282962203025818
100,baseline,1.692548394203186
100,baseline,1.3613998889923096
100,baseline,1.5831738710403442
100,baseline,1.4860481023788452
100,baseline,1.5305280685424805
100,baseline,1.4996975660324097
100,baseline,1.7172843217849731
100,baseline,1.6482174396514893
100,baseline,1.830771565437317
100,baseline,1.3588368892669678
100,baseline,50.68397521972656
100,baseline,36.33223474025726
100,baseline,44.84446346759796
100,baseline,1.2480616569519043
100,baseline,1.1427700519561768
100,baseline,1.221880316734314
100,baseline,31.24028444290161
100,baseline,35.16535460948944
100,baseline,1.1696815490722656
100,baseline,1.9572675228118896
100,baseline,2.0447373390197754
100,baseline,1.514136791229248
100,baseline,1.2160539627075195
100,baseline,1.3318955898284912
100,baseline,1.7383396625518799
100,baseline,1.4275461435317993
100,baseline,1.521185040473938
100,baseline,1.3970285654067993
100,baseline,17.955511808395386
100,baseline,1.2963265180587769
100,baseline,1.394614577293396
100,baseline,1.4332681894302368
100,baseline,1.464158296585083
100,baseline,1.1641234159469604
100,baseline,1.4496594667434692
100,baseline,1.4842450618743896
100,baseline,1.2637674808502197
100,baseline,1.3179481029510498
100,baseline,1.5217959880828857
100,baseline,1.318514347076416
100,baseline,1.855909824371338
100,baseline,1.8647760152816772
100,baseline,1.5437006950378418
100,baseline,66.78265333175659
100,baseline,1.7490088939666748
100,baseline,45.79208791255951
100,baseline,44.00992393493652
100,baseline,45.39763927459717
100,baseline,1.4505386352539062
100,baseline,1.4120489358901978
100,baseline,1.3920515775680542
100,baseline,1.113593578338623
100,baseline,1.50279700756073
100,baseline,1.6011446714401245
100,baseline,1.1410266160964966
100,baseline,1.4592409133911133
100,baseline,1.375630497932434
100,baseline,1.6078650951385498
100,baseline,1.469045877456665
100,baseline,1.4520883560180664
100,baseline,1.0162293910980225
100,baseline,1.3825148344039917
100,baseline,1.4605522155761719
100,baseline,1.2476593255996704
100,baseline,1.5954673290252686
100,baseline,1.3173967599868774
100,baseline,1.2727677822113037
100,baseline,1.1813640594482422
100,baseline,1.4425069093704224
100,baseline,1.5105903148651123
100,baseline,1.7586499452590942
100,baseline,1.4570653438568115
100,baseline,1.4749467372894287
100,baseline,1.2297183275222778
100,baseline,1.6006827354431152
100,baseline,1.2864917516708374
100,baseline,1.532226800918579
100,baseline,1.3173073530197144
100,baseline,1.3593286275863647
100,baseline,1.5942901372909546
100,baseline,1.2136995792388916
100,baseline,1.836329698562622
100,baseline,1.9036084413528442
100,baseline,1.6015470027923584
100,baseline,1.3879835605621338
100,baseline,1.4997273683547974
100,baseline,1.581728458404541
100,baseline,2.180323004722595
100,baseline,1.771196722984314
100,baseline,1.25904381275177
100,baseline,1.8276423215866089
100,baseline,1.359999179840088
100,baseline,1.364871859550476
100,baseline,1.4228075742721558
100,baseline,47.05426096916199
100,baseline,1.1156052350997925
100,baseline,30.231893062591553
100,baseline,1.4010518789291382
100,baseline,1.514524221420288
100,baseline,30.894771218299866
100,baseline,1.2837350368499756
100,baseline,1.3287663459777832
100,baseline,1.716524362564087
100,baseline,1.5187561511993408
100,baseline,1.7255842685699463
100,baseline,2.1081119775772095
100,baseline,1.3210922479629517
100,baseline,2.2023767232894897
100,baseline,41.605159640312195
100,baseline,1.4202892780303955
100,baseline,1.4895498752593994
100,baseline,1.3909190893173218
100,baseline,1.3984739780426025
100,baseline,1.161918044090271
100,baseline,1.2610256671905518
100,baseline,2.22131609916687
100,baseline,1.35745108127594
100,baseline,1.8014013767242432
100,baseline,1.4003068208694458
100,baseline,1.7367750406265259
100,baseline,1.8651336431503296
100,baseline,1.8094182014465332
100,baseline,39.15172815322876
100,baseline,1.6773045063018799
100,baseline,1.3023912906646729
100,baseline,1.8656551837921143
100,baseline,1.2360960245132446
100,baseline,1.6907155513763428
100,baseline,1.2342333793640137
100,baseline,2.5185495615005493
100,baseline,1.4896541833877563
100,baseline,1.4356821775436401
100,baseline,1.246124505996704
100,baseline,1.229211688041687
100,baseline,35.25863587856293
100,baseline,1.2330859899520874
100,baseline,1.1185556650161743
100,baseline,1.240953803062439
100,baseline,1.4716386795043945
100,baseline,1.2420862913131714
100,baseline,1.3025403022766113
100,baseline,1.6237646341323853
100,baseline,1.279190182685852
100,baseline,33.11857581138611
100,baseline,1.560106873512268
100,baseline,1.8301159143447876
100,baseline,1.5744119882583618
100,baseline,2.120956778526306
100,baseline,1.4114975929260254
100,baseline,1.5267282724380493
100,baseline,1.3299435377120972
100,baseline,1.2685060501098633
100,baseline,1.396670937538147
100,baseline,1.4350712299346924
100,baseline,1.4919638633728027
100,baseline,1.5006065368652344
100,baseline,3.1674355268478394
100,baseline,2.171561121940613
100,baseline,1.3265460729599
100,baseline,1.5229731798171997
100,baseline,34.821346402168274
100,baseline,1.263931393623352
100,baseline,1.5342533588409424
100,baseline,1.4602988958358765
100,baseline,1.4486461877822876
100,baseline,1.3547688722610474
100,baseline,1.169830560684204
100,baseline,1.4875978231430054
100,baseline,1.3716816902160645
100,baseline,1.274213194847107
100,baseline,1.3571381568908691
100,baseline,1.4654994010925293
100,baseline,1.962512731552124
100,baseline,1.4562159776687622
100,baseline,1.4149844646453857
100,baseline,1.753389835357666
100,baseline,1.0988116264343262
100,baseline,1.3405531644821167
100,baseline,1.2400150299072266
100,baseline,1.2589246034622192
100,baseline,1.3149380683898926
100,baseline,1.8813908100128174
100,baseline,1.8936842679977417
100,baseline,1.669853925704956
100,baseline,1.8917620182037354
100,baseline,1.4031529426574707
100,baseline,1.332595944404602
100,baseline,1.2012273073196411
100,baseline,1.3035833835601807
100,baseline,1.5503168106079102
100,baseline,1.2659430503845215
100,baseline,1.2196153402328491
100,baseline,1.4846771955490112
100,baseline,1.3958215713500977
100,baseline,1.8460452556610107
100,baseline,1.25846266746521
100,baseline,1.6412287950515747
100,baseline,1.6643404960632324
100,baseline,1.3692378997802734
100,baseline,1.226767897605896
100,baseline,1.2305080890655518
100,baseline,1.4295876026153564
100,baseline,1.119464635848999
100,baseline,1.407340168952942
100,baseline,1.2933611869812012
100,baseline,1.4682263135910034
100,baseline,1.472964882850647
100,baseline,1.6055405139923096
100,baseline,33.20735692977905
100,baseline,1.3288110494613647
100,baseline,1.299530267715454
100,baseline,1.4763176441192627
100,baseline,38.01536560058594
100,baseline,1.3937801122665405
100,baseline,1.4770925045013428
100,baseline,1.4744848012924194
100,baseline,1.3209283351898193
100,baseline,1.5860497951507568
100,baseline,1.9012689590454102
100,baseline,1.2780874967575073
100,baseline,1.3907700777053833
100,baseline,1.320675015449524
100,baseline,1.4211833477020264
100,baseline,55.344074964523315
100,baseline,1.4832913875579834
100,baseline,1.1684447526931763
100,baseline,1.3698339462280273
100,baseline,1.830965280532837
100,baseline,1.3439059257507324
100,baseline,1.365751028060913
100,baseline,77.77059078216553
100,baseline,1.4853626489639282
100,baseline,1.4738738536834717
100,baseline,1.3842880725860596
100,baseline,1.8025785684585571
100,baseline,1.5425384044647217
100,baseline,1.403018832206726
100,baseline,1.0876506567001343
100,baseline,1.2092888355255127
100,baseline,1.2679994106292725
100,baseline,1.9052326679229736
100,baseline,1.481562852859497
100,baseline,1.4763027429580688
100,baseline,1.3791769742965698
100,baseline,1.4181286096572876
100,baseline,1.1667460203170776
100,baseline,1.5431642532348633
100,baseline,1.5189945697784424
100,baseline,1.5546828508377075
100,baseline,1.2771040201187134
100,baseline,1.5337318181991577
100,baseline,1.6212910413742065
100,baseline,28.342336416244507
100,baseline,1.5588849782943726
100,baseline,1.2627840042114258
100,baseline,1.497909426689148
100,baseline,1.2833625078201294
100,baseline,1.5529394149780273
100,baseline,1.5487521886825562
100,baseline,1.3269931077957153
100,baseline,1.3756155967712402
100,baseline,1.5110224485397339
100,baseline,1.5202313661575317
100,baseline,1.2246966361999512
100,baseline,1.283705234527588
100,baseline,1.3412833213806152
100,baseline,1.234203577041626
100,baseline,1.4056414365768433
100,baseline,1.4714449644088745
100,baseline,1.5224367380142212
100,baseline,1.5406608581542969
100,baseline,1.382768154144287
100,baseline,1.4579445123672485
100,baseline,1.6205310821533203
100,baseline,1.2197345495224
100,baseline,1.2387335300445557
100,baseline,1.5735328197479248
100,baseline,1.3685524463653564
100,baseline,1.552298665046692
100,baseline,40.7712459564209
100,baseline,1.3630986213684082
100,baseline,1.6314685344696045
100,baseline,1.717597246170044
100,baseline,1.4806389808654785
100,baseline,1.2772530317306519
100,baseline,1.2235194444656372
100,baseline,1.5148520469665527
100,baseline,1.5880018472671509
100,baseline,1.2177824974060059
100,baseline,1.3832300901412964
100,baseline,1.5846341848373413
100,baseline,1.324579119682312
100,baseline,1.5745460987091064
100,baseline,1.4443546533584595
100,baseline,1.2698620557785034
100,baseline,1.2517422437667847
100,baseline,1.547113060951233
100,baseline,1.4050155878067017
100,baseline,1.5400946140289307
100,baseline,1.534491777420044
100,baseline,35.82136332988739
100,baseline,1.2945085763931274
100,baseline,1.242026686668396
100,baseline,1.528620719909668
100,baseline,1.7699003219604492
100,baseline,1.4453679323196411
100,baseline,1.2666285037994385
100,baseline,1.3540536165237427
100,baseline,1.4171898365020752
100,baseline,1.9000917673110962
100,baseline,1.4714747667312622
100,baseline,1.234501600265503
100,baseline,1.2849271297454834
100,baseline,11.844679713249207
100,baseline,1.5449821949005127
100,baseline,1.5504807233810425
100,baseline,1.3985633850097656
100,baseline,1.3320744037628174
100,baseline,1.573801040649414
100,baseline,1.1044293642044067
100,baseline,1.7601251602172852
100,baseline,1.8504559993743896
100,baseline,1.5780627727508545
100,baseline,1.1516213417053223
100,baseline,1.8098950386047363
100,baseline,1.5413761138916016
100,baseline,2.1082907915115356
100,baseline,39.13281857967377
100,baseline,1.1735707521438599
100,baseline,1.6005337238311768
100,baseline,1.830175518989563
100,baseline,1.378566026687622
100,baseline,1.5645772218704224
100,baseline,1.9102990627288818
100,baseline,1.7049908638000488
100,baseline,1.3002455234527588
100,baseline,1.841619610786438
100,baseline,1.4734268188476562
100,baseline,1.3044625520706177
100,baseline,1.4872699975967407
100,baseline,1.4479607343673706
100,baseline,39.10954296588898
100,baseline,1.1944770812988281
100,baseline,1.4753490686416626
100,baseline,1.867637038230896
100,baseline,1.8402934074401855
100,baseline,1.333668828010559
100,baseline,3.8446784019470215
100,baseline,1.3721287250518799
100,baseline,1.1229217052459717
100,baseline,1.690894365310669
100,baseline,1.5325844287872314
100,baseline,33.6509644985199
100,baseline,1.250430941581726
100,baseline,1.5262067317962646
100,baseline,1.3640671968460083
100,baseline,1.18255615234375
100,baseline,1.421034336090088
100,baseline,1.5194714069366455
100,baseline,1.3011544942855835
100,baseline,1.3419240713119507
100,baseline,1.4360249042510986
100,baseline,43.15157234668732
100,baseline,1.4427155256271362
100,baseline,1.663506031036377
100,baseline,1.3486295938491821
100,baseline,1.2322068214416504
100,baseline,1.153692603111267
100,baseline,2.032041549682617
100,baseline,1.3201981782913208
100,baseline,1.1117011308670044
100,baseline,1.4707446098327637
100,baseline,1.5524178743362427
100,baseline,1.3776719570159912
100,baseline,1.2316703796386719
100,baseline,1.5468448400497437
100,baseline,1.4791637659072876
100,baseline,1.5755444765090942
100,baseline,40.037184953689575
100,baseline,1.558840274810791
100,baseline,1.9760280847549438
100,baseline,1.359879970550537
100,baseline,1.7447024583816528
100,baseline,1.3635307550430298
100,baseline,1.3427585363388062
100,baseline,1.5415102243423462
100,baseline,1.3510435819625854
100,baseline,1.440003514289856
100,baseline,1.5311986207962036
100,baseline,1.4093965291976929
100,baseline,47.905489802360535
100,baseline,1.4478564262390137
100,baseline,1.1727064847946167
100,baseline,1.4994293451309204
100,baseline,1.329660415649414
100,baseline,1.4609098434448242
100,baseline,1.5031248331069946
100,baseline,1.9439905881881714
100,baseline,23.932740092277527
100,baseline,1.146852970123291
100,baseline,1.6394704580307007
100,baseline,1.4792978763580322
100,baseline,1.317918300628662
100,baseline,1.3822317123413086
100,baseline,0.9179860353469849
100,baseline,1.3124793767929077
100,baseline,1.7100721597671509
100,baseline,1.3989955186843872
100,baseline,1.7083287239074707
100,baseline,1.5294253826141357
100,baseline,1.5450716018676758
100,baseline,1.6302019357681274
100,baseline,1.6126185655593872
100,baseline,28.474733233451843
100,baseline,1.4868080615997314
100,baseline,1.2990385293960571
100,baseline,1.401662826538086
100,baseline,1.3838410377502441
100,baseline,1.6304254531860352
100,baseline,1.2856870889663696
100,baseline,1.4119148254394531
100,baseline,1.307949423789978
100,baseline,1.2984275817871094
100,baseline,1.5851408243179321
100,baseline,1.2970119714736938
100,baseline,1.6602128744125366
100,baseline,1.4474987983703613
100,baseline,45.76672613620758
100,baseline,1.2191683053970337
100,baseline,1.3221651315689087
100,baseline,1.378759741783142
100,baseline,1.5092194080352783
100,baseline,1.321941614151001
100,baseline,1.2485980987548828
100,baseline,1.667410135269165
100,baseline,1.5282481908798218
100,baseline,1.5005916357040405
100,baseline,1.3951808214187622
100,baseline,1.8938779830932617
100,baseline,1.3690441846847534
100,baseline,1.309514045715332
100,baseline,40.90134799480438
100,baseline,1.4078319072723389
100,baseline,28.66511046886444
100,baseline,1.499861478805542
100,baseline,1.211017370223999
100,baseline,1.517370343208313
100,baseline,1.272246241569519
100,baseline,1.1287927627563477
100,baseline,1.4247745275497437
100,cedar,1.6325414180755615
100,cedar,1.4627724885940552
100,cedar,1.5410780906677246
100,cedar,1.9329935312271118
100,cedar,1.5344470739364624
100,cedar,1.5774518251419067
100,cedar,1.4504492282867432
100,cedar,1.3392716646194458
100,cedar,1.724138855934143
100,cedar,1.4702528715133667
100,cedar,1.6531199216842651
100,cedar,1.866564154624939
100,cedar,1.6611218452453613
100,cedar,1.955091953277588
100,cedar,1.416236162185669
100,cedar,1.692056655883789
100,cedar,1.8034130334854126
100,cedar,1.6815215349197388
100,cedar,1.6162991523742676
100,cedar,1.795738935470581
100,cedar,1.754656434059143
100,cedar,1.6279667615890503
100,cedar,1.6226470470428467
100,cedar,3.9696842432022095
100,cedar,49.88586902618408
100,cedar,1.670926809310913
100,cedar,1.6075074672698975
100,cedar,1.5012770891189575
100,cedar,1.7013102769851685
100,cedar,2.542629837989807
100,cedar,1.264140009880066
100,cedar,2.119719982147217
100,cedar,2.1156519651412964
100,cedar,1.4902949333190918
100,cedar,1.6469359397888184
100,cedar,1.634940505027771
100,cedar,1.453995704650879
100,cedar,1.9026845693588257
100,cedar,1.5952736139297485
100,cedar,1.7626136541366577
100,cedar,1.940995454788208
100,cedar,1.5247464179992676
100,cedar,1.917034387588501
100,cedar,1.5640407800674438
100,cedar,4.062473773956299
100,cedar,1.818329095840454
100,cedar,1.5179961919784546
100,cedar,1.6347616910934448
100,cedar,1.6001462936401367
100,cedar,1.9637495279312134
100,cedar,1.5697181224822998
100,cedar,1.4919489622116089
100,cedar,1.3987571001052856
100,cedar,1.8354952335357666
100,cedar,1.6821175813674927
100,cedar,2.039685845375061
100,cedar,1.812472939491272
100,cedar,1.3631731271743774
100,cedar,1.5198588371276855
100,cedar,1.2505799531936646
100,cedar,1.8247663974761963
100,cedar,1.7468780279159546
100,cedar,1.6564726829528809
100,cedar,28.569236397743225
100,cedar,1.7742514610290527
100,cedar,1.5822350978851318
100,cedar,1.31891667842865
100,cedar,1.4060884714126587
100,cedar,1.1903345584869385
100,cedar,1.4995485544204712
100,cedar,1.4248639345169067
100,cedar,2.9371678829193115
100,cedar,1.5642940998077393
100,cedar,1.184314489364624
100,cedar,1.4999061822891235
100,cedar,1.5477240085601807
100,cedar,1.500636339187622
100,cedar,1.576736569404602
100,cedar,12.12407648563385
100,cedar,1.553371548652649
100,cedar,1.2743175029754639
100,cedar,1.2970268726348877
100,cedar,1.451551914215088
100,cedar,1.4212429523468018
100,cedar,1.4275908470153809
100,cedar,1.5198886394500732
100,cedar,1.4800429344177246
100,cedar,1.692265272140503
100,cedar,1.6177892684936523
100,cedar,1.4107376337051392
100,cedar,1.7351508140563965
100,cedar,1.6245990991592407
100,cedar,1.6106665134429932
100,cedar,1.595035195350647
100,cedar,1.659497618675232
100,cedar,40.56793451309204
100,cedar,1.6989558935165405
100,cedar,1.5716999769210815
100,cedar,1.6167759895324707
100,cedar,1.3820379972457886
100,cedar,1.4228671789169312
100,cedar,1.5758126974105835
100,cedar,1.4912784099578857
100,cedar,1.577034592628479
100,cedar,1.4304518699645996
100,cedar,1.3965964317321777
100,cedar,1.8876641988754272
100,cedar,1.3771355152130127
100,cedar,3.0993372201919556
100,cedar,1.575171947479248
100,cedar,1.4664679765701294
100,cedar,30.82817792892456
100,cedar,1.6147196292877197
100,cedar,1.6209185123443604
100,cedar,1.7179101705551147
100,cedar,1.7093420028686523
100,cedar,1.474335789680481
100,cedar,1.5116631984710693
100,cedar,1.8431246280670166
100,cedar,1.7738938331604004
100,cedar,1.374945044517517
100,cedar,43.2983934879303
100,cedar,1.4845281839370728
100,cedar,2.5191009044647217
100,cedar,1.6622543334960938
100,cedar,1.6425102949142456
100,cedar,1.596882939338684
100,cedar,18.81471276283264
100,cedar,1.2590289115905762
100,cedar,1.547202467918396
100,cedar,1.606091856956482
100,cedar,1.4090240001678467
100,cedar,1.6941428184509277
100,cedar,1.433253288269043
100,cedar,1.4001578092575073
100,cedar,1.8085390329360962
100,cedar,1.4831572771072388
100,cedar,1.514136791229248
100,cedar,6.577745079994202
100,cedar,1.6802996397018433
100,cedar,1.6912668943405151
100,cedar,1.5489757061004639
100,cedar,1.88368558883667
100,cedar,1.4324337244033813
100,cedar,2.0261406898498535
100,cedar,1.693814992904663
100,cedar,1.7799586057662964
100,cedar,1.6699433326721191
100,cedar,1.4720112085342407
100,cedar,1.241236925125122
100,cedar,1.5151053667068481
100,cedar,1.8035173416137695
100,cedar,1.5351474285125732
100,cedar,1.4458298683166504
100,cedar,1.915261149406433
100,cedar,1.6836971044540405
100,cedar,1.5574246644973755
100,cedar,42.986735701560974
100,cedar,1.5716999769210815
100,cedar,1.7176121473312378
100,cedar,1.6627460718154907
100,cedar,1.7346441745758057
100,cedar,1.7453879117965698
100,cedar,1.6161948442459106
100,cedar,27.651026844978333
100,cedar,1.3856291770935059
100,cedar,1.3254284858703613
100,cedar,1.546710729598999
100,cedar,27.58224308490753
100,cedar,1.2951791286468506
100,cedar,1.5397965908050537
100,cedar,1.726388931274414
100,cedar,1.594439148902893
100,cedar,1.531556248664856
100,cedar,19.498765468597412
100,cedar,2.4434179067611694
100,cedar,1.6815662384033203
100,cedar,1.8631219863891602
100,cedar,1.5148073434829712
100,cedar,1.508176326751709
100,cedar,1.5252381563186646
100,cedar,1.6059577465057373
100,cedar,2.0212680101394653
100,cedar,1.5733987092971802
100,cedar,1.465916633605957
100,cedar,1.4872997999191284
100,cedar,1.3944804668426514
100,cedar,1.5444755554199219
100,cedar,1.6874521970748901
100,cedar,1.6195476055145264
100,cedar,3.9363354444503784
100,cedar,18.302008509635925
100,cedar,2.1710991859436035
100,cedar,3.7201493978500366
100,cedar,1.6052573919296265
100,cedar,1.648232340812683
100,cedar,1.6081184148788452
100,cedar,1.7357319593429565
100,cedar,24.817943572998047
100,cedar,1.6033053398132324
100,cedar,1.3834089040756226
100,cedar,1.8507540225982666
100,cedar,1.608148217201233
100,cedar,1.4282017946243286
100,cedar,1.5959590673446655
100,cedar,1.3702809810638428
100,cedar,1.6130954027175903
100,cedar,1.727178692817688
100,cedar,1.553356647491455
100,cedar,1.482263207435608
100,cedar,1.501128077507019
100,cedar,1.9027888774871826
100,cedar,1.5612989664077759
100,cedar,1.6867071390151978
100,cedar,1.3236403465270996
100,cedar,1.5192627906799316
100,cedar,1.6109049320220947
100,cedar,1.4561861753463745
100,cedar,1.7217397689819336
100,cedar,20.17970383167267
100,cedar,1.7342716455459595
100,cedar,1.6314983367919922
100,cedar,2.251923084259033
100,cedar,18.340453505516052
100,cedar,1.6971379518508911
100,cedar,1.7416030168533325
100,cedar,1.6058087348937988
100,cedar,1.4129430055618286
100,cedar,1.4444291591644287
100,cedar,2.003684639930725
100,cedar,1.4060884714126587
100,cedar,1.8868744373321533
100,cedar,1.6435980796813965
100,cedar,1.670941710472107
100,cedar,1.7026811838150024
100,cedar,1.4015734195709229
100,cedar,1.5671700239181519
100,cedar,2.0571500062942505
100,cedar,1.7269998788833618
100,cedar,1.5403777360916138
100,cedar,1.6787797212600708
100,cedar,1.6095489263534546
100,cedar,1.6974210739135742
100,cedar,14.407813549041748
100,cedar,1.660078763961792
100,cedar,4.12200391292572
100,cedar,1.6358494758605957
100,cedar,1.7469525337219238
100,cedar,1.6768425703048706
100,cedar,27.83210575580597
100,cedar,1.607641577720642
100,cedar,1.8745660781860352
100,cedar,1.3745874166488647
100,cedar,1.4432519674301147
100,cedar,1.682579517364502
100,cedar,1.4270097017288208
100,cedar,1.9238293170928955
100,cedar,1.586630940437317
100,cedar,1.467585563659668
100,cedar,1.343846321105957
100,cedar,1.7705261707305908
100,cedar,1.4639347791671753
100,cedar,1.3962239027023315
100,cedar,1.6894936561584473
100,cedar,2.2205859422683716
100,cedar,1.8762052059173584
100,cedar,1.3375580310821533
100,cedar,1.599535346031189
100,cedar,1.998215913772583
100,cedar,1.4041513204574585
100,cedar,42.86189377307892
100,cedar,2.0107030868530273
100,cedar,1.6205161809921265
100,cedar,1.6709715127944946
100,cedar,1.7329603433609009
100,cedar,1.4248192310333252
100,cedar,1.477360725402832
100,cedar,1.6468465328216553
100,cedar,3.245413303375244
100,cedar,1.4330893754959106
100,cedar,18.07914674282074
100,cedar,34.46309268474579
100,cedar,1.374945044517517
100,cedar,1.3283342123031616
100,cedar,1.5927404165267944
100,cedar,2.0695477724075317
100,cedar,1.4691799879074097
100,cedar,1.7423778772354126
100,cedar,1.444697380065918
100,cedar,3.5585910081863403
100,cedar,1.407042145729065
100,cedar,1.608431339263916
100,cedar,1.4923065900802612
100,cedar,1.7442405223846436
100,cedar,1.8403083086013794
100,cedar,1.6532838344573975
100,cedar,1.496240496635437
100,cedar,1.556396484375
100,cedar,1.4999359846115112
100,cedar,1.6434639692306519
100,cedar,1.6641765832901
100,cedar,6.931006908416748
100,cedar,1.6190707683563232
100,cedar,1.6313344240188599
100,cedar,1.459270715713501
100,cedar,1.5589147806167603
100,cedar,1.6842931509017944
100,cedar,1.7644912004470825
100,cedar,1.4538764953613281
100,cedar,1.430809497833252
100,cedar,1.5724003314971924
100,cedar,36.65092587471008
100,cedar,23.333728313446045
100,cedar,1.6433894634246826
100,cedar,1.6943365335464478
100,cedar,1.5446096658706665
100,cedar,1.5090107917785645
100,cedar,1.8411874771118164
100,cedar,1.5930980443954468
100,cedar,50.52213370800018
100,cedar,1.6890913248062134
100,cedar,1.646578311920166
100,cedar,18.197327852249146
100,cedar,1.5228986740112305
100,cedar,33.6558073759079
100,cedar,1.4644861221313477
100,cedar,41.6407436132431
100,cedar,1.5160590410232544
100,cedar,1.70859694480896
100,cedar,1.4450401067733765
100,cedar,1.7266124486923218
100,cedar,1.6195029020309448
100,cedar,1.5634745359420776
100,cedar,1.3134181499481201
100,cedar,1.5692561864852905
100,cedar,1.726388931274414
100,cedar,1.6918331384658813
100,cedar,2.7802884578704834
100,cedar,1.4799237251281738
100,cedar,1.8649846315383911
100,cedar,1.6112178564071655
100,cedar,1.607060432434082
100,cedar,1.4991909265518188
100,cedar,31.321421265602112
100,cedar,38.84565830230713
100,cedar,1.6208887100219727
100,cedar,2.193242311477661
100,cedar,1.51100754737854
100,cedar,2.007126808166504
100,cedar,1.6600936651229858
100,cedar,1.3846904039382935
100,cedar,1.1156201362609863
100,cedar,1.549258828163147
100,cedar,1.792818307876587
100,cedar,1.622036099433899
100,cedar,1.225307583808899
100,cedar,1.5687048435211182
100,cedar,1.8460005521774292
100,cedar,1.3492852449417114
100,cedar,1.3445019721984863
100,cedar,1.613900065422058
100,cedar,1.5460848808288574
100,cedar,1.6093254089355469
100,cedar,1.5773773193359375
100,cedar,1.6330182552337646
100,cedar,1.6004890203475952
100,cedar,1.6373395919799805
100,cedar,1.871943473815918
100,cedar,1.6265064477920532
100,cedar,1.6471445560455322
100,cedar,1.639142632484436
100,cedar,1.5901625156402588
100,cedar,1.4479756355285645
100,cedar,1.5450865030288696
100,cedar,1.237437129020691
100,cedar,2.1139532327651978
100,cedar,1.65538489818573
100,cedar,47.57089912891388
100,cedar,1.9207000732421875
100,cedar,1.7821788787841797
100,cedar,46.68764770030975
100,cedar,1.5605241060256958
100,cedar,1.947939395904541
100,cedar,1.3769567012786865
100,cedar,30.34086525440216
100,cedar,1.4979690313339233
100,cedar,45.97701132297516
100,cedar,1.4815479516983032
100,cedar,1.6036033630371094
100,cedar,1.567646861076355
100,cedar,1.719832420349121
100,cedar,1.9913166761398315
100,cedar,1.6134530305862427
100,cedar,1.640424132347107
100,cedar,1.6708225011825562
100,cedar,1.6037672758102417
100,cedar,1.4680027961730957
100,cedar,1.5566051006317139
100,cedar,1.7509013414382935
100,cedar,15.581771731376648
100,cedar,1.6182810068130493
100,cedar,2.072840929031372
100,cedar,1.3817846775054932
100,cedar,1.622721552848816
100,cedar,1.499086618423462
100,cedar,1.6104429960250854
100,cedar,1.4727860689163208
100,cedar,38.60709071159363
100,cedar,2.1247267723083496
100,cedar,1.7543435096740723
100,cedar,1.978561282157898
100,cedar,1.3681799173355103
100,cedar,1.7599612474441528
100,cedar,1.6825497150421143
100,cedar,1.619786024093628
100,cedar,1.6924887895584106
100,cedar,1.6867369413375854
100,cedar,41.6010320186615
100,cedar,1.5338510274887085
100,cedar,31.3778817653656
100,cedar,1.6203522682189941
100,cedar,1.6305595636367798
100,cedar,1.564517617225647
100,cedar,1.3976693153381348
100,cedar,1.4393031597137451
100,cedar,1.455053687095642
100,cedar,1.6139745712280273
100,cedar,1.306474208831787
100,cedar,1.3040751218795776
100,cedar,1.545056700706482
100,cedar,1.635029911994934
100,cedar,1.4070868492126465
100,cedar,1.8640011548995972
100,cedar,1.4028102159500122
100,cedar,1.7147809267044067
100,cedar,36.83079779148102
100,cedar,1.3775080442428589
100,cedar,1.5199333429336548
100,cedar,1.686975359916687
100,cedar,1.9336789846420288
100,cedar,1.6506761312484741
100,cedar,1.6972720623016357
100,cedar,1.6390979290008545
100,cedar,1.6053467988967896
100,cedar,1.9293874502182007
100,cedar,1.9103288650512695
100,cedar,1.7953962087631226
100,cedar,1.6926676034927368
100,cedar,1.6098171472549438
100,cedar,1.6226023435592651
100,cedar,33.5225909948349
100,cedar,1.6061365604400635
100,cedar,35.86895763874054
100,cedar,1.6262680292129517
100,cedar,1.790747046470642
100,cedar,1.4441460371017456
100,cedar,1.8333792686462402
100,cedar,1.810312271118164
100,cedar,1.7319172620773315
100,cedar,1.4040470123291016
100,cedar,1.7030835151672363
100,cedar,1.6763508319854736
100,cedar,1.6589313745498657
100,cedar,1.232534646987915
100,cedar,2.03762948513031
100,cedar,1.528412103652954
100,cedar,1.5289485454559326
100,cedar,1.631319522857666
100,cedar,1.754477620124817
100,cedar,1.6317814588546753
100,cedar,2.0025819540023804
100,cedar,2.9395371675491333
100,cedar,1.4604926109313965
100,cedar,1.9873380661010742
100,cedar,1.7840862274169922
100,cedar,1.3369470834732056
100,cedar,1.686587929725647
100,cedar,1.8161535263061523
100,cedar,1.7852187156677246
100,cedar,1.6681253910064697
100,cedar,1.2954026460647583
100,cedar,19.121378660202026
100,cedar,1.4657378196716309
100,cedar,1.6663074493408203
100,cedar,1.4313608407974243
100,cedar,1.5081167221069336
100,cedar,1.7363578081130981
100,cedar,1.5944987535476685
100,cedar,1.7288178205490112
100,cedar,39.01207447052002
100,cedar,1.6283690929412842
100,cedar,1.440197229385376
100,cedar,1.5408694744110107
100,cedar,38.86915743350983
100,cedar,1.840546727180481
100,cedar,1.3865381479263306
100,cedar,1.5382319688796997
100,cedar,1.6335099935531616
100,cedar,35.114601254463196
100,cedar,1.6687214374542236
100,cedar,1.4876127243041992
100,cedar,1.6403943300247192
100,cedar,1.924261450767517
100,cedar,10.516300797462463
100,cedar,1.4153718948364258
100,cedar,1.6591250896453857
100,cedar,1.5227049589157104
100,cedar,1.614004373550415
100,cedar,1.6005933284759521
100,cedar,1.614883542060852
100,cedar,1.7291009426116943
100,cedar,32.8667014837265
100,cedar,1.5105903148651123
100,cedar,1.7088055610656738
100,cedar,1.7588436603546143
100,cedar,43.952226638793945
100,cedar,1.7168521881103516
100,cedar,1.2280642986297607
100,cedar,2.056509256362915
100,cedar,1.476183533668518
100,cedar,1.842603087425232
100,cedar,1.6390830278396606
100,cedar,1.7747730016708374
100,cedar,1.492321491241455
100,cedar,1.5077292919158936
100,cedar,1.2638866901397705
100,cedar,1.966431736946106
100,cedar,1.7639249563217163
100,cedar,51.4695942401886
100,cedar,1.4502853155136108
100,cedar,1.7850697040557861
100,cedar,1.6309469938278198
100,cedar,1.3792216777801514
100,cedar,1.3830512762069702
100,cedar,1.5278160572052002
100,cedar,1.720130443572998
100,cedar,1.295030117034912
100,cedar,1.7182230949401855
100,cedar,16.648009419441223
100,cedar,14.682382345199585
100,cedar,1.5345662832260132
100,cedar,1.7248839139938354
100,cedar,1.6870945692062378
100,cedar,1.4850497245788574
100,cedar,1.773446798324585
100,cedar,1.5332847833633423
100,cedar,1.4764964580535889
100,cedar,1.4839023351669312
100,cedar,1.907452940940857
100,cedar,1.6714930534362793
100,cedar,1.3240575790405273
100,cedar,1.66301429271698
100,cedar,1.4704912900924683
100,cedar,1.8374621868133545
100,cedar,2.2937655448913574
100,cedar,1.5721768140792847
100,cedar,1.8413662910461426
100,cedar,1.5849769115447998
100,cedar,1.5511810779571533
100,cedar,1.6608983278274536
100,cedar,1.5358030796051025
100,cedar,1.7267614603042603
100,cedar,1.9003450870513916
100,cedar,1.6911178827285767
100,cedar,1.3806670904159546
100,cedar,1.4313608407974243
100,cedar,1.1962056159973145
100,cedar,1.6202032566070557
100,cedar,18.724218010902405
100,cedar,1.4933198690414429
100,cedar,41.20764136314392
100,cedar,1.5541166067123413
100,cedar,1.7504394054412842
100,cedar,1.5695691108703613
100,cedar,1.5496313571929932
100,cedar,1.7301738262176514
100,cedar,1.5012919902801514
100,cedar,1.5497058629989624
100,cedar,1.8389970064163208
100,cedar,1.500844955444336
100,cedar,1.5230178833007812
100,cedar,1.8075108528137207
100,cedar,25.250405073165894
100,cedar,24.35934543609619
100,cedar,1.4476478099822998
100,cedar,41.846588253974915
100,cedar,1.6870498657226562
100,cedar,14.029622077941895
100,cedar,1.8221884965896606
100,cedar,11.531904339790344
100,cedar,1.535177230834961
100,cedar,1.582324504852295
100,cedar,1.663312315940857
100,cedar,1.7249137163162231
100,cedar,1.3775080442428589
100,cedar,1.7063915729522705
100,cedar,1.1634379625320435
100,cedar,1.6742497682571411
100,cedar,1.4254599809646606
100,cedar,1.4056116342544556
100,cedar,1.7728954553604126
100,cedar,2.1332353353500366
100,cedar,1.6581714153289795
100,cedar,1.475214958190918
100,cedar,1.6105324029922485
100,cedar,1.6854256391525269
100,cedar,1.4980733394622803
100,cedar,1.9297152757644653
100,cedar,1.5358179807662964
100,cedar,1.7547309398651123
100,cedar,1.6181319952011108
100,cedar,1.6541481018066406
100,cedar,25.3380686044693
100,cedar,1.561284065246582
100,cedar,1.5202611684799194
100,cedar,1.545727252960205
100,cedar,1.4904588460922241
100,cedar,1.6551315784454346
100,cedar,1.6283243894577026
100,cedar,1.8726736307144165
100,cedar,1.6701668500900269
100,cedar,1.6013532876968384
100,cedar,1.6054660081863403
100,cedar,1.4909356832504272
100,cedar,1.9184499979019165
100,cedar,1.5377849340438843
100,cedar,1.6760379076004028
100,cedar,1.4240443706512451
100,cedar,1.4755278825759888
100,cedar,1.515507698059082
100,cedar,1.8139183521270752
100,cedar,1.6082972288131714
100,cedar,1.4601647853851318
100,cedar,1.5974640846252441
100,cedar,1.507878303527832
100,cedar,1.659691333770752
100,cedar,1.699596643447876
100,cedar,1.6725659370422363
100,cedar,1.8179863691329956
100,cedar,1.7047524452209473
100,cedar,1.6945898532867432
100,cedar,1.5857517719268799
100,cedar,1.6935467720031738
100,cedar,1.73187255859375
100,cedar,1.5195608139038086
100,cedar,1.6937702894210815
100,cedar,1.8178820610046387
100,cedar,1.7233043909072876
100,cedar,1.4771819114685059
100,cedar,1.7167627811431885
100,cedar,1.4962702989578247
100,cedar,1.5504509210586548
100,cedar,1.4107227325439453
100,cedar,1.6260743141174316
100,cedar,3.6731362342834473
100,cedar,1.6416609287261963
100,cedar,1.4056116342544556
100,cedar,1.651480793952942
100,cedar,1.4393329620361328
100,cedar,1.6271620988845825
100,cedar,33.698782324790955
100,cedar,1.66378915309906
100,cedar,1.6179084777832031
100,cedar,1.6261637210845947
100,cedar,4.076108336448669
100,cedar,2.419382333755493
100,cedar,1.645982265472412
100,cedar,1.9522607326507568
100,cedar,1.4832466840744019
100,cedar,1.689136028289795
100,cedar,1.7898082733154297
100,cedar,1.7600804567337036
100,cedar,1.2002289295196533
100,cedar,1.3547837734222412
100,cedar,30.60552477836609
100,cedar,1.6973614692687988
100,cedar,1.6273707151412964
100,cedar,1.7232000827789307
100,cedar,1.904129981994629
100,cedar,14.290288090705872
100,cedar,2.140820026397705
100,cedar,1.6506016254425049
100,cedar,1.6682744026184082
100,cedar,1.877114176750183
100,cedar,1.5987306833267212
100,cedar,1.4867186546325684
100,cedar,1.7670094966888428
100,cedar,1.978352665901184
100,cedar,2.0223259925842285
100,cedar,40.04804790019989
100,cedar,34.16091203689575
100,cedar,1.1841505765914917
100,cedar,2.2680163383483887
100,cedar,1.4775991439819336
100,cedar,1.8946081399917603
100,cedar,1.6330331563949585
100,cedar,2.1358132362365723
100,cedar,1.6493499279022217
100,cedar,1.6136914491653442
100,cedar,1.8143802881240845
100,cedar,1.7881989479064941
100,cedar,2.1281838417053223
100,cedar,1.5388131141662598
100,cedar,1.6201436519622803
100,cedar,1.4866888523101807
100,cedar,1.7617195844650269
100,cedar,1.7644912004470825
100,cedar,1.650989055633545
100,cedar,1.9721835851669312
100,cedar,1.5071332454681396
100,cedar,1.5912353992462158
100,cedar,1.4526396989822388
100,cedar,1.470223069190979
100,cedar,1.3104230165481567
100,cedar,1.8678158521652222
100,cedar,1.6121864318847656
100,cedar,1.6995221376419067
100,cedar,1.673191785812378
100,cedar,1.7128586769104004
100,cedar,1.5841126441955566
100,cedar,1.631900668144226
100,cedar,1.7344355583190918
100,cedar,1.2765079736709595
100,cedar,1.62506103515625
100,cedar,1.7611682415008545
100,cedar,1.7443597316741943
100,cedar,1.6131401062011719
100,cedar,1.9309669733047485
100,cedar,1.697435975074768
100,cedar,1.4531761407852173
100,cedar,1.6166120767593384
100,cedar,1.568824052810669
100,cedar,1.643642783164978
100,cedar,1.8521547317504883
100,cedar,1.8506646156311035
100,cedar,1.780182123184204
100,cedar,1.573309302330017
100,cedar,1.2599378824234009
100,cedar,1.6353428363800049
100,cedar,1.6438812017440796
100,cedar,1.4021694660186768
100,cedar,1.6314983367919922
100,cedar,1.8997788429260254
100,cedar,1.7508268356323242
100,cedar,1.2337714433670044
100,cedar,1.5847980976104736
100,cedar,1.6164630651474
100,cedar,1.5926510095596313
100,cedar,1.712307333946228
100,cedar,1.4897286891937256
100,cedar,2.380937337875366
100,cedar,1.638859510421753
100,cedar,1.2874305248260498
100,cedar,1.4137625694274902
100,cedar,1.5155225992202759
100,cedar,1.5302300453186035
100,cedar,1.3900995254516602
100,cedar,34.746184945106506
100,cedar,1.4739930629730225
100,cedar,1.478835940361023
100,cedar,1.6059577465057373
100,cedar,1.5461444854736328
100,cedar,1.5384852886199951
100,cedar,1.3862550258636475
100,cedar,1.670554280281067
100,cedar,1.5756785869598389
100,cedar,1.4582723379135132
100,cedar,33.400505781173706
100,cedar,23.280858993530273
100,cedar,1.4450997114181519
100,cedar,1.4766156673431396
100,cedar,1.763269305229187
100,cedar,1.7632246017456055
100,cedar,1.4287382364273071
100,cedar,1.4799833297729492
100,cedar,1.6690641641616821
100,cedar,1.5152990818023682
100,cedar,1.35040283203125
100,cedar,41.05876386165619
100,cedar,1.713767647743225
100,cedar,31.99353814125061
100,cedar,1.6428381204605103
100,cedar,1.6618818044662476
100,cedar,1.4322847127914429
100,cedar,1.903042197227478
100,cedar,9.05705988407135
100,cedar,45.02846300601959
100,cedar,1.5048086643218994
100,cedar,1.8279701471328735
100,cedar,1.4616847038269043
100,cedar,1.6005486249923706
100,cedar,1.3457238674163818
100,cedar,1.4230012893676758
100,cedar,1.3838708400726318
100,cedar,1.4899075031280518
100,cedar,1.4599710702896118
100,cedar,1.3482719659805298
100,cedar,1.2876838445663452
100,cedar,1.614302396774292
100,cedar,8.00621509552002
100,cedar,2.6115328073501587
100,cedar,1.9044578075408936
100,cedar,1.4957338571548462
100,cedar,1.4497935771942139
100,cedar,1.687854528427124
100,cedar,1.4909803867340088
100,cedar,1.506030559539795
100,cedar,1.5190541744232178
100,cedar,1.8508583307266235
100,cedar,1.628980040550232
100,cedar,2.0843297243118286
100,cedar,1.5196651220321655
100,cedar,1.6303658485412598
100,cedar,1.457318663597107
100,cedar,1.6693174839019775
100,cedar,1.613229513168335
100,cedar,1.645505428314209
100,cedar,1.6544908285140991
100,cedar,1.567840576171875
100,cedar,1.676410436630249
100,cedar,1.5501976013183594
100,cedar,1.70232355594635
100,cedar,1.298964023590088
100,cedar,2.089574933052063
100,cedar,4.245340824127197
100,cedar,1.501038670539856
100,cedar,1.493409276008606
100,cedar,1.5051215887069702
100,cedar,1.6257017850875854
100,cedar,1.8923282623291016
100,cedar,34.94502604007721
100,cedar,1.9886493682861328
100,cedar,1.3890266418457031
100,cedar,1.7425715923309326
100,cedar,1.8831193447113037
100,cedar,2.1657198667526245
100,cedar,1.333490014076233
100,cedar,1.6724318265914917
100,cedar,1.7593950033187866
100,cedar,1.7939507961273193
100,cedar,1.2449473142623901
100,cedar,1.679927110671997
100,cedar,1.6719698905944824
100,cedar,1.293182373046875
100,cedar,1.835167407989502
100,cedar,1.9133836030960083
100,cedar,1.6185790300369263
100,cedar,2.009063959121704
100,cedar,1.6478747129440308
100,cedar,1.7252117395401
100,cedar,1.4791786670684814
100,cedar,1.3685524463653564
100,cedar,1.7744749784469604
100,cedar,1.7300546169281006
100,cedar,1.4754682779312134
100,cedar,1.7136931419372559
100,cedar,1.5009790658950806
100,cedar,2.3200511932373047
100,cedar,1.6416162252426147
100,cedar,1.4867931604385376
100,cedar,2.4186670780181885
100,cedar,1.9540935754776
100,cedar,1.188918948173523
100,cedar,3.7012994289398193
100,cedar,1.728340983390808
100,cedar,1.195967197418213
100,cedar,1.631125807762146
100,cedar,1.6575008630752563
100,cedar,4.196599125862122
100,cedar,2.0637065172195435
100,cedar,1.512184739112854
100,cedar,1.7861425876617432
100,cedar,1.6403794288635254
100,cedar,30.55603802204132
100,cedar,2.0222365856170654
100,cedar,1.654401421546936
100,cedar,1.6170740127563477
100,cedar,1.6994774341583252
100,cedar,1.8004626035690308
100,cedar,1.864314079284668
100,cedar,1.490473747253418
100,cedar,1.6086846590042114
100,cedar,1.6385167837142944
100,cedar,1.5138685703277588
100,cedar,1.5796273946762085
100,cedar,1.5312433242797852
100,cedar,2.029523253440857
100,cedar,1.8629133701324463
100,cedar,1.1864453554153442
100,cedar,1.80014967918396
100,cedar,2.308174967765808
100,cedar,1.6135573387145996
100,cedar,1.6096234321594238
100,cedar,1.9421577453613281
100,cedar,49.029216170310974
100,cedar,1.7734020948410034
100,cedar,1.574590802192688
100,cedar,1.8546879291534424
100,cedar,1.6184896230697632
100,cedar,1.4882534742355347
100,cedar,1.7911940813064575
100,cedar,1.7580091953277588
100,cedar,1.7066597938537598
100,cedar,1.5843957662582397
100,cedar,1.422002911567688
100,cedar,1.7095506191253662
100,cedar,48.19825291633606
100,cedar,1.3650953769683838
100,cedar,1.4803707599639893
100,cedar,1.665547490119934
100,cedar,55.11227250099182
100,cedar,1.421511173248291
100,cedar,1.790851354598999
100,cedar,1.657634973526001
100,cedar,1.5963613986968994
100,cedar,1.8088668584823608
100,cedar,1.7222464084625244
100,cedar,1.6650110483169556
100,cedar,4.089578986167908
100,cedar,1.1870265007019043
100,cedar,1.4264881610870361
100,cedar,1.8126070499420166
100,cedar,1.4411509037017822
100,cedar,1.6384422779083252
100,cedar,1.5854239463806152
100,cedar,1.4510899782180786
100,cedar,1.845329999923706
100,cedar,1.6698390245437622
100,cedar,1.6737878322601318
100,cedar,28.940349817276
100,cedar,1.5703588724136353
100,cedar,1.420050859451294
100,cedar,31.988516449928284
100,cedar,1.6782879829406738
100,cedar,1.9637495279312134
100,cedar,1.6343146562576294
100,cedar,1.4367550611495972
100,cedar,1.3392865657806396
100,cedar,1.711234450340271
100,cedar,25.425300002098083
100,cedar,1.5992522239685059
100,cedar,1.5340745449066162
100,cedar,1.3991594314575195
100,cedar,1.9851773977279663
100,cedar,1.571372151374817
100,cedar,1.5861988067626953
100,cedar,1.6353428363800049
100,cedar,1.5263408422470093
100,cedar,1.7224252223968506
100,cedar,1.7171800136566162
100,cedar,1.73969566822052
100,cedar,1.6647577285766602
100,cedar,1.788809895515442
100,cedar,2.5201141834259033
100,cedar,1.9589811563491821
100,cedar,49.98856782913208
100,cedar,1.5860050916671753
100,cedar,1.682966947555542
100,cedar,1.944318413734436
100,cedar,1.609310507774353
100,cedar,1.6504526138305664
100,cedar,2.2071748971939087
100,cedar,3.238081932067871
100,cedar,1.455247402191162
100,cedar,1.3649016618728638
100,cedar,41.76832735538483
100,cedar,1.4773905277252197
100,cedar,2.152562141418457
100,cedar,1.5969425439834595
100,cedar,1.3794153928756714
100,cedar,1.8372982740402222
100,cedar,1.7528831958770752
100,cedar,34.871697425842285
100,cedar,36.5656316280365
100,cedar,1.4658421277999878
100,cedar,1.6259849071502686
100,cedar,1.9241124391555786
100,cedar,1.6384869813919067
100,cedar,1.5643537044525146
100,cedar,1.572534441947937
100,cedar,1.7213374376296997
100,cedar,1.3324469327926636
100,cedar,1.6755759716033936
100,cedar,1.698136329650879
100,cedar,1.4259815216064453
100,cedar,1.4204233884811401
100,cedar,1.33591890335083
100,cedar,1.534789800643921
100,cedar,1.6886740922927856
100,cedar,1.8347948789596558
100,cedar,1.6917139291763306
100,cedar,20.750626921653748
100,cedar,1.4190375804901123
100,cedar,31.04148805141449
100,cedar,1.6217827796936035
100,cedar,1.8500834703445435
100,cedar,1.5093237161636353
100,cedar,1.4708787202835083
100,cedar,1.9512176513671875
100,cedar,49.28222298622131
100,cedar,1.45663321018219
100,cedar,1.9507408142089844
100,cedar,1.5099495649337769
100,cedar,1.716718077659607
100,cedar,1.5730559825897217
100,cedar,1.6182512044906616
100,cedar,1.4924854040145874
100,cedar,1.492142677307129
100,cedar,1.5414506196975708
100,cedar,1.6952455043792725
100,cedar,1.5420466661453247
100,cedar,1.5653371810913086
100,cedar,1.5724003314971924
100,cedar,1.392558217048645
100,cedar,1.5399008989334106
100,cedar,1.4903843402862549
100,cedar,1.8597543239593506
100,cedar,1.600712537765503
100,cedar,1.396089792251587
100,cedar,1.90657377243042
100,cedar,1.6415417194366455
100,cedar,1.7452090978622437
100,cedar,1.8891245126724243
100,cedar,1.674950122833252
100,cedar,1.532331109046936
100,cedar,1.4374107122421265
100,cedar,1.658901572227478
100,cedar,1.692071557044983
100,cedar,1.6067326068878174
100,cedar,2.182990312576294
100,cedar,1.3917088508605957
100,cedar,38.838937878608704
100,cedar,1.6417056322097778
100,cedar,1.5496164560317993
100,cedar,1.9790679216384888
100,cedar,1.687854528427124
100,cedar,1.7005950212478638
100,cedar,1.517757773399353
100,cedar,1.5719234943389893
100,cedar,1.4899224042892456
100,cedar,1.7337054014205933
100,cedar,2.2151023149490356
100,cedar,1.4563500881195068
100,cedar,1.7668753862380981
100,cedar,1.6095787286758423
100,cedar,1.6525089740753174
100,cedar,1.4952421188354492
100,cedar,1.471191644668579
100,cedar,1.6925185918807983
100,cedar,1.7106086015701294
100,cedar,1.5789121389389038
100,cedar,1.7774701118469238
100,cedar,1.633957028388977
100,cedar,1.4379322528839111
100,cedar,1.7667710781097412
100,cedar,1.7143338918685913
100,cedar,59.44459140300751
100,cedar,1.8132328987121582
100,cedar,1.6146451234817505
100,cedar,1.4910101890563965
100,cedar,1.6215741634368896
100,cedar,1.434221863746643
100,cedar,1.633971929550171
100,cedar,1.63993239402771
100,cedar,1.449674367904663
100,cedar,1.4737993478775024
100,cedar,1.7154961824417114
100,cedar,1.803368330001831
100,cedar,1.5893131494522095
100,cedar,1.6154497861862183
100,cedar,1.6424059867858887
100,cedar,1.796916127204895
100,cedar,1.7595887184143066
100,cedar,1.5036314725875854
100,cedar,1.6072243452072144
100,cedar,1.317739486694336
100,cedar,1.6093403100967407
100,cedar,1.525193452835083
100,cedar,1.684442162513733
100,cedar,1.4598369598388672
100,cedar,1.5904009342193604
100,cedar,1.6823112964630127
100,cedar,1.902848482131958
100,cedar,1.634851098060608
100,cedar,1.7772465944290161
100,cedar,2.2471994161605835
100,cedar,2.8177648782730103
100,cedar,1.631319522857666
100,cedar,1.7004609107971191
100,cedar,1.9153356552124023
100,cedar,1.519426703453064
100,cedar,1.7549246549606323
100,cedar,2.0342469215393066
100,cedar,2.0669549703598022
100,cedar,1.6302168369293213
100,cedar,1.5116482973098755
100,cedar,1.8425434827804565
100,cedar,1.5134364366531372
100,cedar,1.5997439622879028
100,cedar,1.5957355499267578
100,cedar,10.441094636917114
100,cedar,1.5603601932525635
100,cedar,9.697183966636658
100,cedar,1.808956265449524
100,cedar,1.398324966430664
100,cedar,1.6609877347946167
100,cedar,1.2216418981552124
100,cedar,1.5301704406738281
100,cedar,1.765921711921692
100,cedar,1.4074742794036865
100,cedar,1.5264153480529785
100,cedar,1.7284899950027466
100,cedar,1.7222017049789429
100,cedar,2.021506428718567
100,cedar,1.454874873161316
100,cedar,44.76149380207062
100,cedar,1.554340124130249
100,cedar,2.061605453491211
100,cedar,1.4480799436569214
100,cedar,2.223566174507141
100,cedar,1.5918314456939697
100,cedar,1.4395415782928467
100,cedar,1.5155225992202759
100,cedar,2.139449119567871
100,cedar,1.8011033535003662
100,cedar,15.485420823097229
100,cedar,2.050146460533142
100,cedar,1.1637955904006958
100,cedar,1.5778690576553345
100,cedar,1.3708323240280151
100,cedar,1.6646981239318848
100,cedar,1.4267116785049438
100,cedar,1.5880167484283447
100,cedar,1.6068369150161743
100,cedar,1.7841905355453491
100,cedar,2.5434643030166626
100,cedar,1.2149810791015625
100,cedar,1.7288029193878174
100,cedar,1.6586482524871826
100,cedar,1.6251951456069946
100,cedar,10.965302586555481
100,cedar,1.8133819103240967
100,cedar,1.7450451850891113
100,cedar,1.5057623386383057
100,cedar,1.2404918670654297
100,cedar,1.7905086278915405
100,cedar,1.5235990285873413
100,cedar,1.504644751548767
100,cedar,1.5422850847244263
100,cedar,1.440301537513733
100,cedar,1.5310198068618774
100,cedar,1.4579743146896362
100,cedar,1.5786141157150269
100,cedar,1.8074512481689453
100,cedar,36.16070747375488
100,cedar,1.7291158437728882
100,cedar,1.612335443496704
100,cedar,2.1013617515563965
100,cedar,1.6420185565948486
100,cedar,1.6524344682693481
100,cedar,3.244161605834961
100,cedar,1.310780644416809
100,cedar,1.4022737741470337
100,cedar,1.8268227577209473
100,cedar,3.2722502946853638
100,cedar,1.6633272171020508
100,cedar,1.4481991529464722
100,cedar,39.907827973365784
100,cedar,1.5807002782821655
100,cedar,1.7278343439102173
100,cedar,1.4795809984207153
100,cedar,1.665368676185608
100,cedar,1.6322135925292969
100,cedar,2.0174533128738403
100,cedar,1.2888610363006592
100,cedar,1.312255859375
100,cedar,1.3809651136398315
100,cedar,1.6652047634124756
100,cedar,1.8857568502426147
100,cedar,1.7437785863876343
100,cedar,1.9819438457489014
100,cedar,1.6424953937530518
100,cedar,1.4903992414474487
100,cedar,1.6359537839889526
100,cedar,28.809979557991028
100,cedar,1.6328394412994385
100,cedar,1.7637908458709717
100,cedar,1.4678239822387695
100,cedar,1.6294866800308228
100,cedar,1.635044813156128
100,cedar,1.569211483001709
100,cedar,1.7552077770233154
100,cedar,1.4748722314834595
100,cedar,1.491352915763855
100,cedar,1.4879405498504639
100,cedar,1.4825910329818726
100,cedar,1.4805644750595093
100,cedar,1.4480948448181152
100,cedar,1.8120259046554565
100,cedar,1.460433006286621
1000,baseline,1.7162710428237915
1000,baseline,1.1801272630691528
1000,baseline,1.602962613105774
1000,baseline,1.2868940830230713
1000,baseline,36.13010048866272
1000,baseline,1.8919259309768677
1000,baseline,39.1162633895874
1000,baseline,1.3193637132644653
1000,baseline,1.805618405342102
1000,baseline,1.207888126373291
1000,baseline,1.4399439096450806
1000,baseline,1.6127675771713257
1000,baseline,1.1649280786514282
1000,baseline,1.47344172000885
1000,baseline,1.1860281229019165
1000,baseline,1.2658387422561646
1000,baseline,1.627996563911438
1000,baseline,39.2642468214035
1000,baseline,42.54314303398132
1000,baseline,29.85164523124695
1000,baseline,1.353532075881958
1000,baseline,1.6164779663085938
1000,baseline,1.5193670988082886
1000,baseline,1.3307183980941772
1000,baseline,1.391574740409851
1000,baseline,2.02728807926178
1000,baseline,1.3721734285354614
1000,baseline,1.5423446893692017
1000,baseline,1.4198720455169678
1000,baseline,1.965641975402832
1000,baseline,1.559823751449585
1000,baseline,1.253575086593628
1000,baseline,1.4024823904037476
1000,baseline,1.5729814767837524
1000,baseline,1.0075271129608154
1000,baseline,3.8301050662994385
1000,baseline,1.3854354619979858
1000,baseline,1.971900463104248
1000,baseline,1.5144646167755127
1000,baseline,1.2644082307815552
1000,baseline,1.3607293367385864
1000,baseline,1.5218853950500488
1000,baseline,1.2489855289459229
1000,baseline,1.645103096961975
1000,baseline,2.24478542804718
1000,baseline,1.44214928150177
1000,baseline,1.4918595552444458
1000,baseline,1.4731436967849731
1000,baseline,1.410260796546936
1000,baseline,1.42630934715271
1000,baseline,1.9676238298416138
1000,baseline,2.0319223403930664
1000,baseline,1.4700889587402344
1000,baseline,1.385331153869629
1000,baseline,1.1594891548156738
1000,baseline,1.516282558441162
1000,baseline,1.528725028038025
1000,baseline,2.281278371810913
1000,baseline,1.5403032302856445
1000,baseline,1.2243837118148804
1000,baseline,1.3183653354644775
1000,baseline,1.2456327676773071
1000,baseline,1.2264996767044067
1000,baseline,1.2053996324539185
1000,baseline,1.653134822845459
1000,baseline,1.3541430234909058
1000,baseline,1.4235377311706543
1000,baseline,1.8155574798583984
1000,baseline,1.2632012367248535
1000,baseline,1.5035420656204224
1000,baseline,1.6073882579803467
1000,baseline,2.10590660572052
1000,baseline,1.5941858291625977
1000,baseline,1.414760947227478
1000,baseline,1.356571912765503
1000,baseline,1.2624412775039673
1000,baseline,2.0284056663513184
1000,baseline,1.6009211540222168
1000,baseline,1.6788691282272339
1000,baseline,1.5547573566436768
1000,baseline,1.4448165893554688
1000,baseline,1.2158751487731934
1000,baseline,1.7205476760864258
1000,baseline,1.5794485807418823
1000,baseline,1.2912601232528687
1000,baseline,1.3050585985183716
1000,baseline,1.2214332818984985
1000,baseline,1.589447259902954
1000,baseline,1.5454292297363281
1000,baseline,1.2913793325424194
1000,baseline,1.9550323486328125
1000,baseline,2.2022128105163574
1000,baseline,1.117810606956482
1000,baseline,3.1670331954956055
1000,baseline,1.346886157989502
1000,baseline,1.7012804746627808
1000,baseline,31.209051609039307
1000,baseline,1.1798590421676636
1000,baseline,28.86618673801422
1000,baseline,1.2326836585998535
1000,baseline,1.2776851654052734
1000,baseline,1.4647990465164185
1000,baseline,1.4024078845977783
1000,baseline,1.199275255203247
1000,baseline,1.3836026191711426
1000,baseline,1.7090141773223877
1000,baseline,32.56772458553314
1000,baseline,1.4278441667556763
1000,baseline,1.4816075563430786
1000,baseline,1.3327449560165405
1000,baseline,2.6461780071258545
1000,baseline,1.4934241771697998
1000,baseline,1.5209615230560303
1000,baseline,26.34674310684204
1000,baseline,1.4342963695526123
1000,baseline,1.324295997619629
1000,baseline,1.545831561088562
1000,baseline,1.5459805727005005
1000,baseline,1.3415366411209106
1000,baseline,1.0082870721817017
1000,baseline,1.2961477041244507
1000,baseline,1.253575086593628
1000,baseline,1.6540437936782837
1000,baseline,33.58811140060425
1000,baseline,1.5402734279632568
1000,baseline,1.3972371816635132
1000,baseline,1.8455982208251953
1000,baseline,1.3178884983062744
1000,baseline,1.948729157447815
1000,baseline,1.4214366674423218
1000,baseline,29.9375057220459
1000,baseline,1.28173828125
1000,baseline,1.2801885604858398
1000,baseline,1.5024691820144653
1000,baseline,1.2541264295578003
1000,baseline,2.0365118980407715
1000,baseline,1.0098069906234741
1000,baseline,1.3158023357391357
1000,baseline,1.1730939149856567
1000,baseline,1.4851540327072144
1000,baseline,1.2449324131011963
1000,baseline,1.4546215534210205
1000,baseline,1.7223209142684937
1000,baseline,1.4625340700149536
1000,baseline,42.991042137145996
1000,baseline,1.6737282276153564
1000,baseline,1.7184913158416748
1000,baseline,1.5496313571929932
1000,baseline,1.8740296363830566
1000,baseline,1.6831755638122559
1000,baseline,1.641780138015747
1000,baseline,1.3590604066848755
1000,baseline,1.4581084251403809
1000,baseline,1.6251951456069946
1000,baseline,1.366928219795227
1000,baseline,1.588866114616394
1000,baseline,34.029364585876465
1000,baseline,1.4747828245162964
1000,baseline,1.2906938791275024
1000,baseline,1.4980137348175049
1000,baseline,1.4857351779937744
1000,baseline,1.6163885593414307
1000,baseline,1.673772931098938
1000,baseline,1.7181038856506348
1000,baseline,1.3852864503860474
1000,baseline,1.7892718315124512
1000,baseline,1.43451988697052
1000,baseline,1.9518733024597168
1000,baseline,1.608043909072876
1000,baseline,1.2929290533065796
1000,baseline,1.6090571880340576
1000,baseline,1.1083781719207764
1000,baseline,1.5304237604141235
1000,baseline,1.5395283699035645
1000,baseline,1.9897818565368652
1000,baseline,1.7372816801071167
1000,baseline,1.3474225997924805
1000,baseline,1.176208257675171
1000,baseline,1.640215516090393
1000,baseline,1.4457404613494873
1000,baseline,1.4333575963974
1000,baseline,1.2836456298828125
1000,baseline,1.815199851989746
1000,baseline,6.9838762283325195
1000,baseline,1.5529841184616089
1000,baseline,1.4989674091339111
1000,baseline,1.6234368085861206
1000,baseline,1.581922173500061
1000,baseline,1.4110356569290161
1000,baseline,9.143665432929993
1000,baseline,1.61665678024292
1000,baseline,1.6524791717529297
1000,baseline,1.4990568161010742
1000,baseline,1.654297113418579
1000,baseline,1.4439970254898071
1000,baseline,1.4456957578659058
1000,baseline,1.5174299478530884
1000,baseline,18.302887678146362
1000,baseline,1.1404454708099365
1000,baseline,1.4180541038513184
1000,baseline,1.5884339809417725
1000,baseline,1.4639347791671753
1000,baseline,34.740254282951355
1000,baseline,2.11961567401886
1000,baseline,1.3753920793533325
1000,baseline,34.372374415397644
1000,baseline,1.5584081411361694
1000,baseline,1.4877170324325562
1000,baseline,19.223690032958984
1000,baseline,1.4549493789672852
1000,baseline,1.560792326927185
1000,baseline,1.4886260032653809
1000,baseline,1.2470781803131104
1000,baseline,46.980589628219604
1000,baseline,1.4893561601638794
1000,baseline,35.51974892616272
1000,baseline,1.921132206916809
1000,baseline,1.3702064752578735
1000,baseline,1.3959258794784546
1000,baseline,1.5415698289871216
1000,baseline,1.9236952066421509
1000,baseline,36.18784248828888
1000,baseline,2.0674318075180054
1000,baseline,1.4172941446304321
1000,baseline,1.8406957387924194
1000,baseline,1.4932900667190552
1000,baseline,2.460569143295288
1000,baseline,1.0889172554016113
1000,baseline,1.431390643119812
1000,baseline,1.6601532697677612
1000,baseline,1.211598515510559
1000,baseline,1.4775395393371582
1000,baseline,1.4895200729370117
1000,baseline,1.5230625867843628
1000,baseline,1.142263412475586
1000,baseline,1.5455633401870728
1000,baseline,1.760229468345642
1000,baseline,1.6322284936904907
1000,baseline,2.0299404859542847
1000,baseline,1.4542937278747559
1000,baseline,1.3919025659561157
1000,baseline,1.4766901731491089
1000,baseline,1.474529504776001
1000,baseline,1.578107476234436
1000,baseline,1.272648572921753
1000,baseline,31.262904405593872
1000,baseline,36.971867084503174
1000,baseline,36.98454797267914
1000,baseline,1.3481676578521729
1000,baseline,1.5933960676193237
1000,baseline,1.2655258178710938
1000,baseline,1.4950335025787354
1000,baseline,1.3594180345535278
1000,baseline,1.429140567779541
1000,baseline,1.593068242073059
1000,baseline,1.1755377054214478
1000,baseline,26.1155366897583
1000,baseline,1.2951791286468506
1000,baseline,1.475691795349121
1000,baseline,1.531645655632019
1000,baseline,1.547113060951233
1000,baseline,1.442745327949524
1000,baseline,1.5325099229812622
1000,baseline,1.3178884983062744
1000,baseline,1.4600008726119995
1000,baseline,1.3166368007659912
1000,baseline,1.8626302480697632
1000,baseline,1.3451427221298218
1000,baseline,26.866212487220764
1000,baseline,1.3206303119659424
1000,baseline,1.4843344688415527
1000,baseline,1.4370828866958618
1000,baseline,1.2113302946090698
1000,baseline,2.0572543144226074
1000,baseline,1.4075487852096558
1000,baseline,1.471012830734253
1000,baseline,1.156449317932129
1000,baseline,1.3352185487747192
1000,baseline,1.1994987726211548
1000,baseline,1.5371590852737427
1000,baseline,1.5347152948379517
1000,baseline,1.3545453548431396
1000,baseline,1.3152211904525757
1000,baseline,1.4986991882324219
1000,baseline,1.6150027513504028
1000,baseline,1.2839734554290771
1000,baseline,1.2760013341903687
1000,baseline,1.4303922653198242
1000,baseline,1.5473663806915283
1000,baseline,1.6163885593414307
1000,baseline,1.5138834714889526
1000,baseline,1.7321109771728516
1000,baseline,1.4167726039886475
1000,baseline,1.101464033126831
1000,baseline,1.5101730823516846
1000,baseline,1.5088915824890137
1000,baseline,1.3480335474014282
1000,baseline,1.5017390251159668
1000,baseline,1.0616183280944824
1000,baseline,36.49492561817169
1000,baseline,1.4966130256652832
1000,baseline,1.2788325548171997
1000,baseline,56.58997595310211
1000,baseline,1.464158296585083
1000,baseline,1.4720112085342407
1000,baseline,1.2911409139633179
1000,baseline,2.0988136529922485
1000,baseline,1.15126371383667
1000,baseline,1.8034428358078003
1000,baseline,29.68461811542511
1000,baseline,1.3507455587387085
1000,baseline,1.369580626487732
1000,baseline,1.1019259691238403
1000,baseline,1.7032921314239502
1000,baseline,2.053886651992798
1000,baseline,1.6932487487792969
1000,baseline,1.7665326595306396
1000,baseline,1.3941079378128052
1000,baseline,1.446157693862915
1000,baseline,1.261487603187561
1000,baseline,1.3626515865325928
1000,baseline,17.429187893867493
1000,baseline,1.4030784368515015
1000,baseline,1.3954639434814453
1000,baseline,1.5772879123687744
1000,baseline,1.7142891883850098
1000,baseline,1.6960948705673218
1000,baseline,1.4647692441940308
1000,baseline,1.2856125831604004
1000,baseline,1.1553913354873657
1000,baseline,1.691564917564392
1000,baseline,1.4671087265014648
1000,baseline,1.6218870878219604
1000,baseline,1.875653862953186
1000,baseline,1.7461031675338745
1000,baseline,1.2518763542175293
1000,baseline,1.6158521175384521
1000,baseline,1.565873622894287
1000,baseline,1.2868493795394897
1000,baseline,1.399606466293335
1000,baseline,1.3753026723861694
1000,baseline,1.5483200550079346
1000,baseline,1.4582723379135132
1000,baseline,1.5286505222320557
1000,baseline,1.4912039041519165
1000,baseline,1.0837465524673462
1000,baseline,1.391097903251648
1000,baseline,1.28096342086792
1000,baseline,1.4713853597640991
1000,baseline,1.5152692794799805
1000,baseline,1.4026910066604614
1000,baseline,1.9195526838302612
1000,baseline,1.533418893814087
1000,baseline,1.4058798551559448
1000,baseline,1.4723241329193115
1000,baseline,1.716509461402893
1000,baseline,1.4029443264007568
1000,baseline,1.500353217124939
1000,baseline,1.8345415592193604
1000,baseline,1.1597275733947754
1000,baseline,1.6264170408248901
1000,baseline,1.6622096300125122
1000,baseline,1.4531612396240234
1000,baseline,1.4286041259765625
1000,baseline,1.5752911567687988
1000,baseline,28.214231133461
1000,baseline,1.5846937894821167
1000,baseline,1.5737563371658325
1000,baseline,1.0740309953689575
1000,baseline,1.200646162033081
1000,baseline,1.9834935665130615
1000,baseline,1.5022903680801392
1000,baseline,1.5674382448196411
1000,baseline,1.3907700777053833
1000,baseline,1.739785075187683
1000,baseline,1.8046200275421143
1000,baseline,1.3373196125030518
1000,baseline,1.7403364181518555
1000,baseline,1.575365662574768
1000,baseline,1.6600936651229858
1000,baseline,1.5067756175994873
1000,baseline,1.322329044342041
1000,baseline,1.2683123350143433
1000,baseline,1.420915126800537
1000,baseline,51.176369190216064
1000,baseline,45.41413486003876
1000,baseline,42.465999722480774
1000,baseline,1.5482157468795776
1000,baseline,1.2530237436294556
1000,baseline,1.4577805995941162
1000,baseline,1.5673339366912842
1000,baseline,1.3750195503234863
1000,baseline,2.446681261062622
1000,baseline,0.9824484586715698
1000,baseline,1.2221485376358032
1000,baseline,1.2558847665786743
1000,baseline,1.253068447113037
1000,baseline,1.345619559288025
1000,baseline,1.4948397874832153
1000,baseline,1.0214447975158691
1000,baseline,1.5418529510498047
1000,baseline,1.523539423942566
1000,baseline,1.6136020421981812
1000,baseline,1.5614181756973267
1000,baseline,1.4431923627853394
1000,baseline,3.9609670639038086
1000,baseline,1.4815330505371094
1000,baseline,1.621931791305542
1000,baseline,1.4944672584533691
1000,baseline,27.16928720474243
1000,baseline,1.3317763805389404
1000,baseline,1.2636184692382812
1000,baseline,1.6164630651474
1000,baseline,1.6353428363800049
1000,baseline,1.5989840030670166
1000,baseline,1.2787282466888428
1000,baseline,1.496642827987671
1000,baseline,1.4438927173614502
1000,baseline,1.6509443521499634
1000,baseline,1.3722032308578491
1000,baseline,1.382887363433838
1000,baseline,1.506999135017395
1000,baseline,1.487642526626587
1000,baseline,1.4735013246536255
1000,baseline,1.7461180686950684
1000,baseline,1.776278018951416
1000,baseline,1.6740262508392334
1000,baseline,1.679643988609314
1000,baseline,1.4322549104690552
1000,baseline,1.4392733573913574
1000,baseline,57.259202003479004
1000,baseline,1.2452006340026855
1000,baseline,1.7852187156677246
1000,baseline,29.71489727497101
1000,baseline,1.4950931072235107
1000,baseline,1.2793093919754028
1000,baseline,1.4929771423339844
1000,baseline,1.933261752128601
1000,baseline,1.6404390335083008
1000,baseline,1.8637478351593018
1000,baseline,1.468554139137268
1000,baseline,1.3012140989303589
1000,baseline,1.4690011739730835
1000,baseline,2.05211341381073
1000,baseline,1.2786537408828735
1000,baseline,1.475512981414795
1000,baseline,1.3238638639450073
1000,baseline,1.5293210744857788
1000,baseline,1.1094212532043457
1000,baseline,1.489683985710144
1000,baseline,1.3850033283233643
1000,baseline,1.009911298751831
1000,baseline,1.3245642185211182
1000,baseline,1.9777566194534302
1000,baseline,1.3599246740341187
1000,baseline,1.9944608211517334
1000,baseline,1.6396641731262207
1000,baseline,1.553371548652649
1000,baseline,1.489579677581787
1000,baseline,1.5205144882202148
1000,baseline,1.4194697141647339
1000,baseline,1.3949275016784668
1000,baseline,1.3345927000045776
1000,baseline,9.450182318687439
1000,baseline,1.5630722045898438
1000,baseline,1.32732093334198
1000,baseline,1.4989376068115234
1000,baseline,35.572975873947144
1000,baseline,1.2076348066329956
1000,baseline,1.1303722858428955
1000,baseline,1.5000849962234497
1000,baseline,1.3820230960845947
1000,baseline,1.4639794826507568
1000,baseline,2.1293610334396362
1000,baseline,1.5169233083724976
1000,baseline,2.0637959241867065
1000,baseline,1.172393560409546
1000,baseline,1.6023218631744385
1000,baseline,1.6566216945648193
1000,baseline,1.5782266855239868
1000,baseline,1.3598650693893433
1000,baseline,1.6514360904693604
1000,baseline,1.3351738452911377
1000,baseline,1.2221336364746094
1000,baseline,1.8798410892486572
1000,baseline,1.3366490602493286
1000,baseline,2.471238374710083
1000,baseline,1.3484060764312744
1000,baseline,1.4197230339050293
1000,baseline,1.8761605024337769
1000,baseline,1.6069263219833374
1000,baseline,1.299828290939331
1000,baseline,4.060879349708557
1000,baseline,1.7714649438858032
1000,baseline,1.333862543106079
1000,baseline,1.9465237855911255
1000,baseline,1.6152560710906982
1000,baseline,1.4599710702896118
1000,baseline,1.4439970254898071
1000,baseline,1.6627460718154907
1000,baseline,1.6430169343948364
1000,baseline,1.2979656457901
1000,baseline,29.6773761510849
1000,baseline,1.5891939401626587
1000,baseline,35.25519371032715
1000,baseline,1.781180500984192
1000,baseline,1.2759417295455933
1000,baseline,1.298651099205017
1000,baseline,1.4320909976959229
1000,baseline,1.4565438032150269
1000,baseline,1.451447606086731
1000,baseline,2.0873546600341797
1000,baseline,1.363515853881836
1000,baseline,1.6573667526245117
1000,baseline,1.7815381288528442
1000,baseline,1.691386103630066
1000,baseline,1.3849437236785889
1000,baseline,2.0384788513183594
1000,baseline,1.550033688545227
1000,baseline,39.586544036865234
1000,baseline,1.4634132385253906
1000,baseline,1.6846805810928345
1000,baseline,1.2906640768051147
1000,baseline,45.76309025287628
1000,baseline,1.4916956424713135
1000,baseline,1.5988945960998535
1000,baseline,1.555129885673523
1000,baseline,1.6618072986602783
1000,baseline,1.3267844915390015
1000,baseline,1.2096166610717773
1000,baseline,1.9132643938064575
1000,baseline,1.270204782485962
1000,baseline,1.2406259775161743
1000,baseline,1.7687976360321045
1000,baseline,1.8037408590316772
1000,baseline,1.1448115110397339
1000,baseline,1.7253458499908447
1000,baseline,2.2954195737838745
1000,baseline,1.6180872917175293
1000,baseline,34.175172448158264
1000,baseline,1.310691237449646
1000,baseline,1.42727792263031
1000,baseline,1.2262612581253052
1000,baseline,1.3391077518463135
1000,baseline,1.6277581453323364
1000,baseline,1.1118054389953613
1000,baseline,1.0844618082046509
1000,baseline,1.7865002155303955
1000,baseline,1.392468810081482
1000,baseline,1.5478283166885376
1000,baseline,1.2480318546295166
1000,baseline,2.2829920053482056
1000,baseline,1.5598684549331665
1000,baseline,1.641303300857544
1000,baseline,1.4010816812515259
1000,baseline,1.3443082571029663
1000,baseline,1.3658404350280762
1000,baseline,1.4600008726119995
1000,baseline,1.8372684717178345
1000,baseline,1.4756619930267334
1000,baseline,1.7489045858383179
1000,baseline,1.1203140020370483
1000,baseline,1.2957900762557983
1000,baseline,1.474320888519287
1000,baseline,1.4972984790802002
1000,baseline,1.2199580669403076
1000,baseline,1.2291669845581055
1000,baseline,1.1086761951446533
1000,baseline,1.8024742603302002
1000,baseline,31.218379735946655
1000,baseline,1.2852102518081665
1000,baseline,1.192539930343628
1000,baseline,1.3221800327301025
1000,baseline,3.7429630756378174
1000,baseline,1.4453381299972534
1000,baseline,2.0368248224258423
1000,baseline,1.435503363609314
1000,baseline,1.451253890991211
1000,baseline,35.938769578933716
1000,baseline,1.2484490871429443
1000,baseline,1.3675838708877563
1000,baseline,1.547977328300476
1000,baseline,1.7482191324234009
1000,baseline,1.6659200191497803
1000,baseline,1.0266751050949097
1000,baseline,1.2087225914001465
1000,baseline,35.05462408065796
1000,baseline,1.441270112991333
1000,baseline,1.3905912637710571
1000,baseline,1.4561116695404053
1000,baseline,1.2535899877548218
1000,baseline,1.9657313823699951
1000,baseline,1.6646981239318848
1000,baseline,1.5898644924163818
1000,baseline,1.7699599266052246
1000,baseline,1.7432719469070435
1000,baseline,1.306965947151184
1000,baseline,1.5032142400741577
1000,baseline,3.4029334783554077
1000,baseline,1.652836799621582
1000,baseline,1.5694499015808105
1000,baseline,1.5000849962234497
1000,baseline,1.5617907047271729
1000,baseline,1.3591498136520386
1000,baseline,1.382872462272644
1000,baseline,1.437366008758545
1000,baseline,1.4297962188720703
1000,baseline,40.608420968055725
1000,baseline,1.409873366355896
1000,baseline,1.2972056865692139
1000,baseline,2.579987049102783
1000,baseline,1.454383134841919
1000,baseline,1.512780785560608
1000,baseline,1.1805146932601929
1000,baseline,1.3868659734725952
1000,baseline,1.2578070163726807
1000,baseline,1.3795346021652222
1000,baseline,1.547589898109436
1000,baseline,1.4943480491638184
1000,baseline,1.567050814628601
1000,baseline,1.6155391931533813
1000,baseline,1.4815926551818848
1000,baseline,1.6064196825027466
1000,baseline,1.590445637702942
1000,baseline,1.1225491762161255
1000,baseline,1.8025487661361694
1000,baseline,45.98477482795715
1000,baseline,40.746256709098816
1000,baseline,17.21334457397461
1000,baseline,1.4869868755340576
1000,baseline,1.5166699886322021
1000,baseline,1.3724416494369507
1000,baseline,1.3224631547927856
1000,baseline,1.4812052249908447
1000,baseline,1.6015321016311646
1000,baseline,35.06575524806976
1000,baseline,1.942276954650879
1000,baseline,1.5206784009933472
1000,baseline,1.3190805912017822
1000,baseline,1.6320794820785522
1000,baseline,1.3168007135391235
1000,baseline,1.5352964401245117
1000,baseline,1.3465434312820435
1000,baseline,1.5777051448822021
1000,baseline,1.6127228736877441
1000,baseline,1.3722926378250122
1000,baseline,1.3600736856460571
1000,baseline,1.9184499979019165
1000,baseline,32.39987790584564
1000,baseline,1.4108717441558838
1000,baseline,1.4850050210952759
1000,baseline,1.6909688711166382
1000,baseline,1.256883144378662
1000,baseline,1.4240741729736328
1000,baseline,1.4334321022033691
1000,baseline,1.4819800853729248
1000,baseline,1.8418282270431519
1000,baseline,1.2854933738708496
1000,baseline,1.5882253646850586
1000,baseline,1.4379173517227173
1000,baseline,1.5002042055130005
1000,baseline,1.7279386520385742
1000,baseline,1.7020553350448608
1000,baseline,1.3801008462905884
1000,baseline,1.4609843492507935
1000,baseline,1.5454888343811035
1000,baseline,0.9740442037582397
1000,baseline,1.4524608850479126
1000,baseline,1.4155805110931396
1000,baseline,1.3014227151870728
1000,baseline,1.6646981239318848
1000,baseline,1.6651451587677002
1000,baseline,1.7451047897338867
1000,baseline,1.6795992851257324
1000,baseline,1.8085092306137085
1000,baseline,1.289859414100647
1000,baseline,3.620848059654236
1000,baseline,1.3323277235031128
1000,baseline,1.444891095161438
1000,baseline,2.040848135948181
1000,baseline,1.2586116790771484
1000,baseline,2.0818710327148438
1000,baseline,1.5437901020050049
1000,baseline,1.5729814767837524
1000,baseline,1.5449672937393188
1000,baseline,2.0480304956436157
1000,baseline,27.591317892074585
1000,baseline,1.5450119972229004
1000,baseline,1.3515055179595947
1000,baseline,1.2641102075576782
1000,baseline,1.3188421726226807
1000,baseline,1.5249252319335938
1000,baseline,1.615270972251892
1000,baseline,1.3119280338287354
1000,baseline,1.4622360467910767
1000,baseline,1.3837963342666626
1000,baseline,1.8756240606307983
1000,baseline,1.5429407358169556
1000,baseline,1.5074163675308228
1000,baseline,1.4346390962600708
1000,baseline,1.3117045164108276
1000,baseline,1.262962818145752
1000,baseline,1.344636082649231
1000,baseline,32.15157985687256
1000,baseline,1.7002522945404053
1000,baseline,1.3522356748580933
1000,baseline,1.3235658407211304
1000,baseline,1.580759882926941
1000,baseline,1.7151236534118652
1000,baseline,1.6466975212097168
1000,baseline,1.3555586338043213
1000,baseline,1.5474706888198853
1000,baseline,1.882597804069519
1000,baseline,1.60883367061615
1000,baseline,1.5919357538223267
1000,baseline,1.262366771697998
1000,baseline,1.0886788368225098
1000,baseline,1.3616234064102173
1000,baseline,1.551598310470581
1000,baseline,1.1608898639678955
1000,baseline,1.883178949356079
1000,baseline,1.6894489526748657
1000,baseline,1.265406608581543
1000,baseline,1.6469210386276245
1000,baseline,1.543775200843811
1000,baseline,1.379936933517456
1000,baseline,1.4549493789672852
1000,baseline,1.8222182989120483
1000,baseline,33.87776017189026
1000,baseline,1.7305314540863037
1000,baseline,1.391097903251648
1000,baseline,1.693427562713623
1000,baseline,1.3341456651687622
1000,baseline,1.8924325704574585
1000,baseline,1.480787992477417
1000,baseline,1.4965832233428955
1000,baseline,1.2680143117904663
1000,baseline,1.5854239463806152
1000,baseline,1.2188255786895752
1000,baseline,1.8703192472457886
1000,baseline,1.3205260038375854
1000,baseline,2.3763328790664673
1000,baseline,1.4554858207702637
1000,baseline,1.3162344694137573
1000,baseline,1.414269208908081
1000,baseline,1.6627758741378784
1000,baseline,35.4018360376358
1000,baseline,1.2645721435546875
1000,baseline,1.2103021144866943
1000,baseline,1.6930103302001953
1000,baseline,1.1923760175704956
1000,baseline,1.3597756624221802
1000,baseline,1.4104098081588745
1000,baseline,1.3685375452041626
1000,baseline,1.2447535991668701
1000,baseline,1.417100429534912
1000,baseline,1.4144480228424072
1000,baseline,1.2472718954086304
1000,baseline,1.4233589172363281
1000,baseline,1.5949010848999023
1000,baseline,1.344233751296997
1000,baseline,1.4125257730484009
1000,baseline,0.8692443370819092
1000,baseline,1.4507919549942017
1000,baseline,1.567065715789795
1000,baseline,1.3859421014785767
1000,baseline,1.4965236186981201
1000,baseline,1.405090093612671
1000,baseline,32.477185130119324
1000,baseline,1.5262365341186523
1000,baseline,1.2788772583007812
1000,baseline,46.65292799472809
1000,baseline,1.3861656188964844
1000,baseline,1.0438710451126099
1000,baseline,1.2793540954589844
1000,baseline,1.4694929122924805
1000,baseline,43.426841497421265
1000,baseline,1.272141933441162
1000,baseline,1.558452844619751
1000,baseline,3.0965656042099
1000,baseline,1.5958398580551147
1000,baseline,1.1104196310043335
1000,baseline,1.3885200023651123
1000,baseline,1.3716816902160645
1000,baseline,1.4834105968475342
1000,baseline,1.1562854051589966
1000,baseline,1.4595836400985718
1000,baseline,48.916831612586975
1000,baseline,1.5076100826263428
1000,baseline,1.5247762203216553
1000,baseline,1.9069910049438477
1000,baseline,1.642167568206787
1000,baseline,1.5104413032531738
1000,baseline,1.386493444442749
1000,baseline,1.4589279890060425
1000,baseline,1.5296787023544312
1000,baseline,1.2298375368118286
1000,baseline,1.7867833375930786
1000,baseline,1.6180425882339478
1000,baseline,42.533233761787415
1000,baseline,1.5484988689422607
1000,baseline,2.0717978477478027
1000,baseline,1.5452653169631958
1000,baseline,1.7121881246566772
1000,baseline,1.6389191150665283
1000,baseline,49.74861443042755
1000,baseline,1.581534743309021
1000,baseline,1.4325976371765137
1000,baseline,1.340240240097046
1000,baseline,1.5208274126052856
1000,baseline,1.5217512845993042
1000,baseline,1.3737529516220093
1000,baseline,1.9632726907730103
1000,baseline,1.1892318725585938
1000,baseline,1.6746968030929565
1000,baseline,1.3780295848846436
1000,baseline,1.5669465065002441
1000,baseline,1.696273684501648
1000,baseline,1.4073103666305542
1000,baseline,1.6716867685317993
1000,baseline,1.6143769025802612
1000,baseline,1.2831836938858032
1000,baseline,1.2394487857818604
1000,baseline,2.1852850914001465
1000,baseline,1.4948397874832153
1000,baseline,1.5404969453811646
1000,baseline,1.047968864440918
1000,baseline,1.0723322629928589
1000,baseline,1.41984224319458
1000,baseline,1.8117278814315796
1000,baseline,1.59396231174469
1000,baseline,1.8281042575836182
1000,baseline,1.3206452131271362
1000,baseline,1.3550370931625366
1000,baseline,1.5759170055389404
1000,baseline,1.2950152158737183
1000,baseline,1.4508813619613647
1000,baseline,1.5429556369781494
1000,baseline,26.797056198120117
1000,baseline,1.8417388200759888
1000,baseline,34.22646224498749
1000,baseline,1.367315649986267
1000,baseline,1.3063400983810425
1000,baseline,1.867935061454773
1000,baseline,1.5107542276382446
1000,baseline,1.9351392984390259
1000,baseline,0.9904354810714722
1000,baseline,1.9414722919464111
1000,baseline,1.4480501413345337
1000,baseline,1.1066049337387085
1000,baseline,1.5032589435577393
1000,baseline,1.5493035316467285
1000,baseline,31.5016508102417
1000,baseline,1.4669299125671387
1000,baseline,1.6266554594039917
1000,baseline,1.7362534999847412
1000,baseline,1.3939589262008667
1000,baseline,1.4744102954864502
1000,baseline,1.2226253747940063
1000,baseline,1.2924820184707642
1000,baseline,1.1879950761795044
1000,baseline,2.030596137046814
1000,baseline,1.2382715940475464
1000,baseline,1.4417022466659546
1000,baseline,1.1750906705856323
1000,baseline,1.4473646879196167
1000,baseline,1.4544278383255005
1000,baseline,1.6567409038543701
1000,baseline,2.281486988067627
1000,baseline,1.3250112533569336
1000,baseline,1.2805461883544922
1000,baseline,1.2537986040115356
1000,baseline,34.74082052707672
1000,baseline,1.8668174743652344
1000,baseline,1.2231022119522095
1000,baseline,1.4501214027404785
1000,baseline,32.91189670562744
1000,baseline,1.4947056770324707
1000,baseline,10.463178157806396
1000,baseline,1.3415515422821045
1000,baseline,1.7802268266677856
1000,baseline,1.512080430984497
1000,baseline,1.8453598022460938
1000,baseline,1.6064494848251343
1000,baseline,38.21513056755066
1000,baseline,1.5275031328201294
1000,baseline,1.2868642807006836
1000,baseline,1.2825876474380493
1000,baseline,1.6299635171890259
1000,baseline,1.5694499015808105
1000,baseline,1.4507919549942017
1000,baseline,1.5929937362670898
1000,baseline,1.551315188407898
1000,baseline,1.5040338039398193
1000,baseline,1.2704581022262573
1000,baseline,1.5437602996826172
1000,baseline,1.3909637928009033
1000,baseline,1.5021562576293945
1000,baseline,1.3623833656311035
1000,baseline,1.4646202325820923
1000,baseline,1.585736870765686
1000,baseline,1.8842071294784546
1000,baseline,26.042819023132324
1000,baseline,1.5014111995697021
1000,baseline,1.5108287334442139
1000,baseline,1.6254931688308716
1000,baseline,47.482460737228394
1000,baseline,1.6699433326721191
1000,baseline,1.4355331659317017
1000,baseline,1.2737512588500977
1000,baseline,1.7148852348327637
1000,baseline,1.172587275505066
1000,baseline,1.9085556268692017
1000,baseline,1.5557557344436646
1000,baseline,1.4230012893676758
1000,baseline,1.3658404350280762
1000,baseline,1.316264271736145
1000,baseline,1.5483051538467407
1000,baseline,1.5087425708770752
1000,baseline,137.98050582408905
1000,baseline,1.76297128200531
1000,baseline,1.4336258172988892
1000,baseline,1.490071415901184
1000,baseline,1.3155341148376465
1000,baseline,1.7489194869995117
1000,baseline,1.6258209943771362
1000,baseline,1.3335049152374268
1000,baseline,1.5355199575424194
1000,baseline,1.3115406036376953
1000,baseline,1.4314055442810059
1000,baseline,1.4003217220306396
1000,baseline,1.2871474027633667
1000,baseline,1.6763359308242798
1000,baseline,1.0885745286941528
1000,baseline,1.5284717082977295
1000,baseline,1.241937279701233
1000,baseline,1.1476874351501465
1000,baseline,1.7731934785842896
1000,baseline,1.5516877174377441
1000,baseline,1.983925700187683
1000,baseline,1.4525502920150757
1000,baseline,1.7144381999969482
1000,baseline,1.5476346015930176
1000,baseline,21.938472986221313
1000,baseline,152.60350704193115
1000,baseline,1.2151002883911133
1000,baseline,1.2657791376113892
1000,baseline,1.2732148170471191
1000,baseline,1.5199929475784302
1000,baseline,1.451745629310608
1000,baseline,1.6116946935653687
1000,baseline,29.270797967910767
1000,baseline,1.0979324579238892
1000,baseline,1.4992356300354004
1000,baseline,1.491740345954895
1000,baseline,1.291021704673767
1000,baseline,1.5793591737747192
1000,baseline,1.2501627206802368
1000,baseline,1.0847598314285278
1000,baseline,1.1240988969802856
1000,baseline,1.3139694929122925
1000,baseline,1.6089975833892822
1000,baseline,1.3852119445800781
1000,baseline,1.8515288829803467
1000,baseline,1.241534948348999
1000,baseline,1.2524276971817017
1000,baseline,1.6653984785079956
1000,baseline,1.3568848371505737
1000,baseline,1.7513483762741089
1000,baseline,1.6237050294876099
1000,baseline,1.2264996767044067
1000,baseline,1.3006776571273804
1000,baseline,1.443430781364441
1000,baseline,1.5289783477783203
1000,baseline,1.5488862991333008
1000,baseline,1.4138370752334595
1000,baseline,1.714259386062622
1000,baseline,1.4032572507858276
1000,baseline,1.4591515064239502
1000,baseline,1.1841505765914917
1000,baseline,1.6795098781585693
1000,baseline,39.10885751247406
1000,baseline,1.260697841644287
1000,baseline,1.653239130973816
1000,baseline,1.932397484779358
1000,baseline,1.5220791101455688
1000,baseline,1.454085111618042
1000,baseline,1.736968755722046
1000,baseline,1.207888126373291
1000,baseline,1.2764781713485718
1000,baseline,1.263841986656189
1000,baseline,1.5376359224319458
1000,baseline,1.2166351079940796
1000,baseline,1.692265272140503
1000,baseline,2.46235728263855
1000,baseline,1.3770610094070435
1000,baseline,1.7173290252685547
1000,baseline,31.763017177581787
1000,baseline,1.4347583055496216
1000,baseline,2.0776689052581787
1000,baseline,1.6022026538848877
1000,baseline,1.4432519674301147
1000,baseline,1.348942518234253
1000,baseline,1.695573329925537
1000,baseline,1.5452802181243896
1000,baseline,1.104980707168579
1000,baseline,1.4377385377883911
1000,baseline,1.562267541885376
1000,baseline,1.7137229442596436
1000,baseline,1.45016610622406
1000,baseline,1.6625970602035522
1000,baseline,1.4327913522720337
1000,baseline,1.8518418073654175
1000,baseline,1.8673241138458252
1000,baseline,1.6148537397384644
1000,baseline,1.2463778257369995
1000,baseline,1.2566149234771729
1000,baseline,1.622319221496582
1000,baseline,1.6010552644729614
1000,baseline,1.4767348766326904
1000,baseline,1.391574740409851
1000,baseline,1.4947354793548584
1000,baseline,1.2799501419067383
1000,baseline,1.4614760875701904
1000,baseline,1.614496111869812
1000,baseline,1.4444589614868164
1000,baseline,1.4561861753463745
1000,baseline,1.4981478452682495
1000,baseline,1.409575343132019
1000,baseline,1.525089144706726
1000,baseline,1.6189515590667725
1000,baseline,1.432165503501892
1000,baseline,1.731783151626587
1000,baseline,1.7382651567459106
1000,baseline,1.4033764600753784
1000,baseline,1.5430748462677002
1000,baseline,1.5705376863479614
1000,baseline,1.4183521270751953
1000,baseline,1.7689168453216553
1000,baseline,1.3667792081832886
1000,baseline,1.2987256050109863
1000,baseline,1.659289002418518
1000,baseline,1.890435814857483
1000,baseline,1.2923330068588257
1000,baseline,1.6725212335586548
1000,baseline,1.082688570022583
1000,baseline,1.2388527393341064
1000,baseline,1.418575644493103
1000,baseline,6.535381078720093
1000,baseline,1.3375431299209595
1000,baseline,1.4893561601638794
1000,baseline,1.4200061559677124
1000,baseline,2.31914222240448
1000,baseline,1.7802566289901733
1000,baseline,1.3565421104431152
1000,baseline,1.5150010585784912
1000,baseline,1.5680044889450073
1000,baseline,1.33611261844635
1000,baseline,27.71267294883728
1000,baseline,1.9035786390304565
1000,baseline,1.2589693069458008
1000,baseline,1.4509409666061401
1000,baseline,1.9611269235610962
1000,baseline,1.2681782245635986
1000,baseline,1.346483826637268
1000,baseline,1.581251621246338
1000,baseline,1.8656402826309204
1000,baseline,1.8984079360961914
1000,baseline,1.6362816095352173
1000,baseline,2.2422224283218384
1000,baseline,1.5311241149902344
1000,baseline,1.1752396821975708
1000,baseline,1.3532936573028564
1000,baseline,1.5102028846740723
1000,baseline,1.5095919370651245
1000,baseline,2.187594771385193
1000,baseline,1.5352070331573486
1000,baseline,1.3580322265625
1000,baseline,1.498684287071228
1000,baseline,2.0094066858291626
1000,baseline,2.842634916305542
1000,baseline,1.6776025295257568
1000,baseline,38.42729330062866
1000,baseline,1.9011050462722778
1000,baseline,1.4408230781555176
1000,baseline,1.5177279710769653
1000,baseline,1.944810152053833
1000,baseline,1.6888976097106934
1000,baseline,1.515507698059082
1000,baseline,1.6214549541473389
1000,baseline,1.512587070465088
1000,baseline,1.3502836227416992
1000,baseline,1.5091300010681152
1000,baseline,1.3045668601989746
1000,baseline,1.6182363033294678
1000,baseline,1.4749020338058472
1000,baseline,1.6699731349945068
1000,baseline,1.5711486339569092
1000,baseline,1.156151294708252
1000,baseline,1.241728663444519
1000,baseline,1.4030635356903076
1000,baseline,2.140522003173828
1000,baseline,39.42030668258667
1000,baseline,1.234009861946106
1000,baseline,28.74484658241272
1000,baseline,1.6730427742004395
1000,baseline,1.3346821069717407
1000,baseline,1.4885962009429932
1000,baseline,1.4273524284362793
1000,baseline,1.564905047416687
1000,baseline,1.581043004989624
1000,baseline,1.4716535806655884
1000,baseline,1.7449110746383667
1000,baseline,1.494482159614563
1000,baseline,1.3457834720611572
1000,baseline,1.656860113143921
1000,baseline,2.026960253715515
1000,baseline,1.3387501239776611
1000,baseline,1.332506537437439
1000,baseline,1.2500584125518799
1000,baseline,1.3182908296585083
1000,baseline,1.6867518424987793
1000,baseline,1.6382485628128052
1000,baseline,1.3746023178100586
1000,baseline,1.5839487314224243
1000,baseline,1.265883445739746
1000,baseline,1.6320198774337769
1000,baseline,1.3173669576644897
1000,baseline,1.306965947151184
1000,baseline,30.073463916778564
1000,baseline,1.66301429271698
1000,baseline,1.3863593339920044
1000,baseline,1.4694035053253174
1000,baseline,1.4427602291107178
1000,baseline,1.4524608850479126
1000,baseline,1.2423694133758545
1000,baseline,1.4272332191467285
1000,baseline,1.3686567544937134
1000,baseline,1.5119612216949463
1000,baseline,1.0659396648406982
1000,baseline,1.543879508972168
1000,baseline,1.3823062181472778
1000,baseline,1.5020966529846191
1000,baseline,1.572147011756897
1000,baseline,1.0694116353988647
1000,baseline,1.5483647584915161
1000,baseline,1.8253028392791748
1000,baseline,1.4990419149398804
1000,baseline,0.8908212184906006
1000,baseline,1.2563318014144897
1000,baseline,1.3912022113800049
1000,baseline,1.5183240175247192
1000,baseline,1.414760947227478
1000,baseline,1.4028847217559814
1000,baseline,1.1149048805236816
1000,baseline,1.728445291519165
1000,baseline,1.2627243995666504
1000,baseline,1.5675276517868042
1000,baseline,20.66539227962494
1000,baseline,1.530960202217102
1000,baseline,1.7077475786209106
1000,baseline,2.010911703109741
1000,baseline,1.6092658042907715
1000,baseline,1.2521147727966309
1000,baseline,1.4084279537200928
1000,baseline,1.555114984512329
1000,baseline,1.4415532350540161
1000,baseline,1.3754069805145264
1000,baseline,1.207977533340454
1000,baseline,1.497015357017517
1000,baseline,1.6948580741882324
1000,baseline,1.1405497789382935
1000,baseline,1.2891441583633423
1000,baseline,1.7239302396774292
1000,baseline,1.1039972305297852
1000,baseline,1.8165111541748047
1000,baseline,23.931041359901428
1000,baseline,1.7154067754745483
1000,baseline,2.6478320360183716
1000,baseline,1.5909671783447266
1000,baseline,1.6617923974990845
1000,baseline,1.3095885515213013
1000,baseline,1.514628529548645
1000,baseline,1.3170242309570312
1000,baseline,1.6493648290634155
1000,baseline,1.568332314491272
1000,baseline,1.426011323928833
1000,baseline,1.4801770448684692
1000,baseline,1.5149861574172974
1000,baseline,1.3231486082077026
1000,baseline,1.3535469770431519
1000,baseline,1.2518763542175293
1000,baseline,17.856180667877197
1000,baseline,1.6938000917434692
1000,baseline,1.9847303628921509
1000,baseline,1.8148720264434814
1000,baseline,1.4737844467163086
1000,baseline,1.5426427125930786
1000,baseline,1.3563036918640137
1000,baseline,1.4434605836868286
1000,cedar,1.3724267482757568
1000,cedar,1.9510984420776367
1000,cedar,1.7235279083251953
1000,cedar,1.200646162033081
1000,cedar,1.5959292650222778
1000,cedar,1.3260841369628906
1000,cedar,1.8523633480072021
1000,cedar,1.6627013683319092
1000,cedar,1.508951187133789
1000,cedar,1.5225112438201904
1000,cedar,1.6036629676818848
1000,cedar,1.2130141258239746
1000,cedar,1.2820810079574585
1000,cedar,1.4270097017288208
1000,cedar,1.3689547777175903
1000,cedar,1.6570985317230225
1000,cedar,1.710936427116394
1000,cedar,3.313973546028137
1000,cedar,1.713484525680542
1000,cedar,1.626342535018921
1000,cedar,1.4323145151138306
1000,cedar,1.8121153116226196
1000,cedar,1.6290992498397827
1000,cedar,1.8043667078018188
1000,cedar,1.5913993120193481
1000,cedar,1.2149959802627563
1000,cedar,1.6320496797561646
1000,cedar,1.9009709358215332
1000,cedar,1.5521794557571411
1000,cedar,1.6479790210723877
1000,cedar,1.8825232982635498
1000,cedar,1.38796865940094
1000,cedar,1.7188489437103271
1000,cedar,1.7582625150680542
1000,cedar,1.7433017492294312
1000,cedar,1.627311110496521
1000,cedar,1.4374405145645142
1000,cedar,1.712605357170105
1000,cedar,1.4316141605377197
1000,cedar,1.644924283027649
1000,cedar,2.0030736923217773
1000,cedar,1.4357715845108032
1000,cedar,1.71758234500885
1000,cedar,34.23519432544708
1000,cedar,1.6634315252304077
1000,cedar,1.722976565361023
1000,cedar,1.8349289894104004
1000,cedar,1.2727081775665283
1000,cedar,1.448601484298706
1000,cedar,34.31399166584015
1000,cedar,1.837030053138733
1000,cedar,1.6926676034927368
1000,cedar,50.720036029815674
1000,cedar,1.5831738710403442
1000,cedar,1.3474524021148682
1000,cedar,1.8501728773117065
1000,cedar,1.6560554504394531
1000,cedar,2.037361264228821
1000,cedar,1.8311291933059692
1000,cedar,1.5628784894943237
1000,cedar,2.059429883956909
1000,cedar,1.166015863418579
1000,cedar,1.6968101263046265
1000,cedar,1.5413016080856323
1000,cedar,1.613125205039978
1000,cedar,1.8002092838287354
1000,cedar,1.6918033361434937
1000,cedar,1.6292780637741089
1000,cedar,1.4373064041137695
1000,cedar,1.5774816274642944
1000,cedar,1.9026100635528564
1000,cedar,57.07736313343048
1000,cedar,1.8455684185028076
1000,cedar,1.873105764389038
1000,cedar,1.362830400466919
1000,cedar,1.601383090019226
1000,cedar,1.5848278999328613
1000,cedar,1.758962869644165
1000,cedar,1.5318691730499268
1000,cedar,1.786351203918457
1000,cedar,1.6418248414993286
1000,cedar,1.7854571342468262
1000,cedar,2.0090192556381226
1000,cedar,1.2936443090438843
1000,cedar,1.6622543334960938
1000,cedar,1.6845017671585083
1000,cedar,1.7686784267425537
1000,cedar,1.9181817770004272
1000,cedar,32.2493314743042
1000,cedar,1.8042176961898804
1000,cedar,1.4711767435073853
1000,cedar,1.888468861579895
1000,cedar,34.77941453456879
1000,cedar,1.699790358543396
1000,cedar,1.583009958267212
1000,cedar,1.917511224746704
1000,cedar,1.7494261264801025
1000,cedar,1.3461261987686157
1000,cedar,4.797160625457764
1000,cedar,1.5726685523986816
1000,cedar,2.0457208156585693
1000,cedar,1.2206584215164185
1000,cedar,1.4722943305969238
1000,cedar,1.594439148902893
1000,cedar,14.884233474731445
1000,cedar,3.7123411893844604
1000,cedar,1.3774633407592773
1000,cedar,1.5390664339065552
1000,cedar,1.3026446104049683
1000,cedar,1.960650086402893
1000,cedar,1.4835149049758911
1000,cedar,1.552879810333252
1000,cedar,1.5341639518737793
1000,cedar,34.5228910446167
1000,cedar,1.6307830810546875
1000,cedar,1.5259534120559692
1000,cedar,40.34866392612457
1000,cedar,4.5760273933410645
1000,cedar,26.056542992591858
1000,cedar,1.7449259757995605
1000,cedar,1.850128173828125
1000,cedar,1.5974044799804688
1000,cedar,1.8691569566726685
1000,cedar,1.8133074045181274
1000,cedar,1.4680922031402588
1000,cedar,1.4345794916152954
1000,cedar,1.5410780906677246
1000,cedar,1.6684532165527344
1000,cedar,1.733243465423584
1000,cedar,1.6333162784576416
1000,cedar,1.6102343797683716
1000,cedar,1.4762729406356812
1000,cedar,1.6753077507019043
1000,cedar,1.4901161193847656
1000,cedar,1.7755180597305298
1000,cedar,1.5722811222076416
1000,cedar,1.6245245933532715
1000,cedar,1.241236925125122
1000,cedar,1.7442107200622559
1000,cedar,1.558929681777954
1000,cedar,1.7135441303253174
1000,cedar,1.3626813888549805
1000,cedar,1.4540106058120728
1000,cedar,1.4822930097579956
1000,cedar,1.1435002088546753
1000,cedar,1.64051353931427
1000,cedar,1.7635524272918701
1000,cedar,2.1791309118270874
1000,cedar,41.18964076042175
1000,cedar,1.386106014251709
1000,cedar,1.5980452299118042
1000,cedar,1.6000866889953613
1000,cedar,1.3978034257888794
1000,cedar,1.4775246381759644
1000,cedar,1.6298145055770874
1000,cedar,1.462593674659729
1000,cedar,1.5827715396881104
1000,cedar,1.7577707767486572
1000,cedar,3.6483556032180786
1000,cedar,1.3339370489120483
1000,cedar,1.453697681427002
1000,cedar,1.6843080520629883
1000,cedar,1.7252862453460693
1000,cedar,43.91974210739136
1000,cedar,1.4689713716506958
1000,cedar,1.7086416482925415
1000,cedar,1.452624797821045
1000,cedar,1.5191435813903809
1000,cedar,1.4764666557312012
1000,cedar,1.5850961208343506
1000,cedar,1.5277564525604248
1000,cedar,1.1445432901382446
1000,cedar,1.36643648147583
1000,cedar,1.5495717525482178
1000,cedar,1.4312118291854858
1000,cedar,1.4948099851608276
1000,cedar,1.6675442457199097
1000,cedar,1.9163340330123901
1000,cedar,1.7383992671966553
1000,cedar,1.5990138053894043
1000,cedar,1.459464430809021
1000,cedar,1.4967471361160278
1000,cedar,1.589849591255188
1000,cedar,7.634326815605164
1000,cedar,2.2020190954208374
1000,cedar,1.637682318687439
1000,cedar,2.214983105659485
1000,cedar,1.470521092414856
1000,cedar,2.130284905433655
1000,cedar,1.7864853143692017
1000,cedar,1.6750097274780273
1000,cedar,1.562267541885376
1000,cedar,1.5444904565811157
1000,cedar,1.8483996391296387
1000,cedar,1.7587840557098389
1000,cedar,1.4957338571548462
1000,cedar,1.4636069536209106
1000,cedar,1.8694400787353516
1000,cedar,1.6252696514129639
1000,cedar,1.475006341934204
1000,cedar,1.5373826026916504
1000,cedar,2.6686936616897583
1000,cedar,3.2407939434051514
1000,cedar,1.2497305870056152
1000,cedar,2.0977407693862915
1000,cedar,1.4537274837493896
1000,cedar,1.508370041847229
1000,cedar,1.5844851732254028
1000,cedar,1.186475157737732
1000,cedar,1.5845447778701782
1000,cedar,1.5959441661834717
1000,cedar,1.431882381439209
1000,cedar,37.87362575531006
1000,cedar,1.5667080879211426
1000,cedar,2.147585153579712
1000,cedar,1.6899853944778442
1000,cedar,1.7561763525009155
1000,cedar,1.4801025390625
1000,cedar,1.6707777976989746
1000,cedar,1.4399737119674683
1000,cedar,1.42592191696167
1000,cedar,1.6118139028549194
1000,cedar,1.6433000564575195
1000,cedar,1.4933496713638306
1000,cedar,1.481667160987854
1000,cedar,1.5123635530471802
1000,cedar,1.400575041770935
1000,cedar,45.77365517616272
1000,cedar,1.1884719133377075
1000,cedar,1.4241188764572144
1000,cedar,2.0552724599838257
1000,cedar,1.6427189111709595
1000,cedar,1.4145970344543457
1000,cedar,1.4567077159881592
1000,cedar,1.5407800674438477
1000,cedar,1.6794949769973755
1000,cedar,2.028241753578186
1000,cedar,1.3632029294967651
1000,cedar,1.6479045152664185
1000,cedar,1.894533634185791
1000,cedar,1.6760677099227905
1000,cedar,1.4492422342300415
1000,cedar,1.3037621974945068
1000,cedar,1.6402900218963623
1000,cedar,1.6068071126937866
1000,cedar,1.5078932046890259
1000,cedar,1.5371739864349365
1000,cedar,1.8149018287658691
1000,cedar,1.6657710075378418
1000,cedar,20.227253437042236
1000,cedar,1.6106516122817993
1000,cedar,1.6796588897705078
1000,cedar,1.7478764057159424
1000,cedar,1.6195178031921387
1000,cedar,3.5247504711151123
1000,cedar,1.457899808883667
1000,cedar,1.6329437494277954
1000,cedar,1.390695571899414
1000,cedar,1.5752166509628296
1000,cedar,1.6543567180633545
1000,cedar,1.566872000694275
1000,cedar,1.5745460987091064
1000,cedar,37.04787790775299
1000,cedar,1.4496296644210815
1000,cedar,1.5172213315963745
1000,cedar,1.666635274887085
1000,cedar,1.5973299741744995
1000,cedar,1.6721338033676147
1000,cedar,1.5670210123062134
1000,cedar,1.498684287071228
1000,cedar,1.9295215606689453
1000,cedar,1.702144742012024
1000,cedar,1.5828311443328857
1000,cedar,1.629859209060669
1000,cedar,1.8867552280426025
1000,cedar,1.422196626663208
1000,cedar,1.4506876468658447
1000,cedar,1.676112413406372
1000,cedar,1.3831406831741333
1000,cedar,1.7863959074020386
1000,cedar,1.6718506813049316
1000,cedar,1.6601532697677612
1000,cedar,1.5482008457183838
1000,cedar,1.7148107290267944
1000,cedar,1.5498697757720947
1000,cedar,1.6390830278396606
1000,cedar,1.4370232820510864
1000,cedar,1.5296339988708496
1000,cedar,1.7209798097610474
1000,cedar,3.6730915307998657
1000,cedar,1.9372254610061646
1000,cedar,1.4780312776565552
1000,cedar,1.7288178205490112
1000,cedar,1.6635209321975708
1000,cedar,1.5008151531219482
1000,cedar,1.1854469776153564
1000,cedar,1.7026960849761963
1000,cedar,1.6314387321472168
1000,cedar,1.6082227230072021
1000,cedar,1.6275793313980103
1000,cedar,1.9379258155822754
1000,cedar,1.4551728963851929
1000,cedar,1.7737150192260742
1000,cedar,1.923486590385437
1000,cedar,30.3715318441391
1000,cedar,37.77323663234711
1000,cedar,1.4157295227050781
1000,cedar,1.637578010559082
1000,cedar,2.0101070404052734
1000,cedar,1.4775991439819336
1000,cedar,1.5856921672821045
1000,cedar,1.648545265197754
1000,cedar,1.73245370388031
1000,cedar,1.4586150646209717
1000,cedar,1.5714466571807861
1000,cedar,1.5968531370162964
1000,cedar,1.6734600067138672
1000,cedar,1.6913414001464844
1000,cedar,1.5714317560195923
1000,cedar,1.8178820610046387
1000,cedar,1.6998648643493652
1000,cedar,1.8641948699951172
1000,cedar,1.8835216760635376
1000,cedar,1.4660656452178955
1000,cedar,1.4889389276504517
1000,cedar,1.546129584312439
1000,cedar,1.9351691007614136
1000,cedar,1.7194300889968872
1000,cedar,1.2294501066207886
1000,cedar,1.6507059335708618
1000,cedar,14.161482453346252
1000,cedar,1.2734979391098022
1000,cedar,1.5615522861480713
1000,cedar,1.7522424459457397
1000,cedar,1.716718077659607
1000,cedar,1.6266405582427979
1000,cedar,1.5169084072113037
1000,cedar,1.6598552465438843
1000,cedar,45.43367028236389
1000,cedar,1.249074935913086
1000,cedar,1.6916245222091675
1000,cedar,1.6492605209350586
1000,cedar,32.980576157569885
1000,cedar,1.5048682689666748
1000,cedar,3.3394992351531982
1000,cedar,2.1871477365493774
1000,cedar,34.03088450431824
1000,cedar,1.4257431030273438
1000,cedar,1.4215856790542603
1000,cedar,1.9246488809585571
1000,cedar,1.522347331047058
1000,cedar,1.5874803066253662
1000,cedar,1.6271471977233887
1000,cedar,1.509144902229309
1000,cedar,1.6514509916305542
1000,cedar,1.6250759363174438
1000,cedar,1.7995983362197876
1000,cedar,2.0200610160827637
1000,cedar,2.2475868463516235
1000,cedar,1.680031418800354
1000,cedar,1.91517174243927
1000,cedar,1.6641020774841309
1000,cedar,1.6213953495025635
1000,cedar,1.635521650314331
1000,cedar,1.4407038688659668
1000,cedar,1.52549147605896
1000,cedar,1.394316554069519
1000,cedar,1.58633291721344
1000,cedar,1.7358958721160889
1000,cedar,1.4477968215942383
1000,cedar,1.80758535861969
1000,cedar,42.97095537185669
1000,cedar,1.6744136810302734
1000,cedar,53.290292620658875
1000,cedar,1.6508251428604126
1000,cedar,2.01629102230072
1000,cedar,1.6129016876220703
1000,cedar,1.7913281917572021
1000,cedar,1.6539692878723145
1000,cedar,1.9137561321258545
1000,cedar,1.488015055656433
1000,cedar,1.5355050563812256
1000,cedar,1.897275447845459
1000,cedar,1.8208175897598267
1000,cedar,1.725226640701294
1000,cedar,1.7587095499038696
1000,cedar,1.6590505838394165
1000,cedar,1.543387770652771
1000,cedar,1.6331672668457031
1000,cedar,1.591309905052185
1000,cedar,1.7139166593551636
1000,cedar,34.17050838470459
1000,cedar,1.6736090183258057
1000,cedar,1.3256072998046875
1000,cedar,1.7187297344207764
1000,cedar,1.7812550067901611
1000,cedar,1.7286837100982666
1000,cedar,1.5119612216949463
1000,cedar,2.018094062805176
1000,cedar,1.365572214126587
1000,cedar,1.4797896146774292
1000,cedar,1.370444893836975
1000,cedar,1.610100269317627
1000,cedar,1.578792929649353
1000,cedar,1.4083534479141235
1000,cedar,1.5182048082351685
1000,cedar,1.5329867601394653
1000,cedar,1.7178058624267578
1000,cedar,1.579180359840393
1000,cedar,1.6698837280273438
1000,cedar,1.7533749341964722
1000,cedar,1.6479641199111938
1000,cedar,1.7490684986114502
1000,cedar,1.405775547027588
1000,cedar,1.340433955192566
1000,cedar,34.3581885099411
1000,cedar,1.389235258102417
1000,cedar,1.488611102104187
1000,cedar,2.054065465927124
1000,cedar,1.5121400356292725
1000,cedar,2.3186802864074707
1000,cedar,1.4253556728363037
1000,cedar,1.6302317380905151
1000,cedar,1.4756172895431519
1000,cedar,1.743912696838379
1000,cedar,41.304171085357666
1000,cedar,1.5817135572433472
1000,cedar,1.619085669517517
1000,cedar,1.3905763626098633
1000,cedar,1.4679431915283203
1000,cedar,1.7697811126708984
1000,cedar,1.5970319509506226
1000,cedar,1.9836276769638062
1000,cedar,1.660570502281189
1000,cedar,1.5244632959365845
1000,cedar,1.4557689428329468
1000,cedar,1.3434141874313354
1000,cedar,1.4084875583648682
1000,cedar,1.7085522413253784
1000,cedar,1.5971213579177856
1000,cedar,1.3154298067092896
1000,cedar,36.09819710254669
1000,cedar,1.644045114517212
1000,cedar,1.8941015005111694
1000,cedar,32.30199217796326
1000,cedar,1.5647411346435547
1000,cedar,1.624956727027893
1000,cedar,1.6731619834899902
1000,cedar,1.5304982662200928
1000,cedar,1.5561282634735107
1000,cedar,1.497313380241394
1000,cedar,1.6909688711166382
1000,cedar,1.4944076538085938
1000,cedar,1.47990882396698
1000,cedar,73.47369194030762
1000,cedar,1.6791075468063354
1000,cedar,22.566184401512146
1000,cedar,1.6111284494400024
1000,cedar,51.53656005859375
1000,cedar,1.4628320932388306
1000,cedar,1.8299520015716553
1000,cedar,20.939931273460388
1000,cedar,1.9826740026474
1000,cedar,1.637786626815796
1000,cedar,72.30992615222931
1000,cedar,1.7794817686080933
1000,cedar,1.3874322175979614
1000,cedar,1.5007257461547852
1000,cedar,1.5828311443328857
1000,cedar,1.6197413206100464
1000,cedar,2.0886510610580444
1000,cedar,1.5607774257659912
1000,cedar,1.7486363649368286
1000,cedar,1.5328526496887207
1000,cedar,1.9302666187286377
1000,cedar,1.4338642358779907
1000,cedar,1.7712414264678955
1000,cedar,1.6028881072998047
1000,cedar,1.6322135925292969
1000,cedar,1.528903841972351
1000,cedar,1.8795579671859741
1000,cedar,1.5935301780700684
1000,cedar,1.2166798114776611
1000,cedar,1.2014210224151611
1000,cedar,1.6723722219467163
1000,cedar,2.366200089454651
1000,cedar,1.6625672578811646
1000,cedar,1.9129514694213867
1000,cedar,26.634663343429565
1000,cedar,1.6251802444458008
1000,cedar,1.5813261270523071
1000,cedar,1.7183870077133179
1000,cedar,1.5300214290618896
1000,cedar,1.7945170402526855
1000,cedar,4.276096820831299
1000,cedar,1.5217512845993042
1000,cedar,1.5791505575180054
1000,cedar,1.5130937099456787
1000,cedar,30.145540833473206
1000,cedar,1.9160956144332886
1000,cedar,1.612350344657898
1000,cedar,1.7787069082260132
1000,cedar,54.28014695644379
1000,cedar,1.699388027191162
1000,cedar,1.7949789762496948
1000,cedar,1.6161948442459106
1000,cedar,3.144204616546631
1000,cedar,1.6291290521621704
1000,cedar,1.4141350984573364
1000,cedar,1.203790307044983
1000,cedar,1.7979592084884644
1000,cedar,45.24797201156616
1000,cedar,1.2973397970199585
1000,cedar,1.8172115087509155
1000,cedar,1.7612427473068237
1000,cedar,2.428799867630005
1000,cedar,1.6349256038665771
1000,cedar,1.9071400165557861
1000,cedar,1.9570738077163696
1000,cedar,1.5909522771835327
1000,cedar,1.7174780368804932
1000,cedar,1.5129894018173218
1000,cedar,1.6655027866363525
1000,cedar,1.9621700048446655
1000,cedar,1.7664283514022827
1000,cedar,1.8348395824432373
1000,cedar,48.09705913066864
1000,cedar,1.5136748552322388
1000,cedar,1.7103850841522217
1000,cedar,1.3240128755569458
1000,cedar,1.6926079988479614
1000,cedar,1.5199929475784302
1000,cedar,1.5979260206222534
1000,cedar,1.69450044631958
1000,cedar,1.1314153671264648
1000,cedar,2.7647167444229126
1000,cedar,1.5501827001571655
1000,cedar,1.5746355056762695
1000,cedar,2.040654420852661
1000,cedar,2.2943466901779175
1000,cedar,1.4647841453552246
1000,cedar,1.9232630729675293
1000,cedar,50.17447471618652
1000,cedar,1.6711652278900146
1000,cedar,1.8909871578216553
1000,cedar,2.0631253719329834
1000,cedar,1.511216163635254
1000,cedar,1.5691667795181274
1000,cedar,1.7511844635009766
1000,cedar,1.712411642074585
1000,cedar,1.8344968557357788
1000,cedar,1.49594247341156
1000,cedar,33.17588567733765
1000,cedar,1.5055835247039795
1000,cedar,1.5878826379776
1000,cedar,1.6409605741500854
1000,cedar,1.2594908475875854
1000,cedar,1.4297068119049072
1000,cedar,1.5779882669448853
1000,cedar,1.6115754842758179
1000,cedar,33.46630930900574
1000,cedar,1.5023797750473022
1000,cedar,1.8011033535003662
1000,cedar,1.4715790748596191
1000,cedar,1.48870050907135
1000,cedar,1.650989055633545
1000,cedar,34.28103029727936
1000,cedar,1.5695840120315552
1000,cedar,1.4492720365524292
1000,cedar,1.6262531280517578
1000,cedar,44.16431486606598
1000,cedar,1.8168836832046509
1000,cedar,1.4722496271133423
1000,cedar,1.4301389455795288
1000,cedar,1.582607626914978
1000,cedar,1.5445798635482788
1000,cedar,1.732468605041504
1000,cedar,1.6507655382156372
1000,cedar,1.5583783388137817
1000,cedar,1.9405782222747803
1000,cedar,1.680418848991394
1000,cedar,1.5678554773330688
1000,cedar,43.37404668331146
1000,cedar,2.150982618331909
1000,cedar,2.8541386127471924
1000,cedar,1.7788112163543701
1000,cedar,1.6085952520370483
1000,cedar,1.546904444694519
1000,cedar,2.0017921924591064
1000,cedar,33.150359988212585
1000,cedar,1.2175291776657104
1000,cedar,1.523032784461975
1000,cedar,1.6004443168640137
1000,cedar,1.5278905630111694
1000,cedar,1.5948712825775146
1000,cedar,1.5060901641845703
1000,cedar,1.6621798276901245
1000,cedar,1.5532374382019043
1000,cedar,1.6077756881713867
1000,cedar,1.2667924165725708
1000,cedar,1.9555985927581787
1000,cedar,1.5866458415985107
1000,cedar,1.5667378902435303
1000,cedar,1.2191087007522583
1000,cedar,1.7304271459579468
1000,cedar,1.5600025653839111
1000,cedar,1.4650523662567139
1000,cedar,1.515910029411316
1000,cedar,1.621246337890625
1000,cedar,1.4492273330688477
1000,cedar,1.9276738166809082
1000,cedar,1.6223788261413574
1000,cedar,1.607835292816162
1000,cedar,1.4516115188598633
1000,cedar,1.7260462045669556
1000,cedar,1.4931857585906982
1000,cedar,1.659974455833435
1000,cedar,1.5434026718139648
1000,cedar,1.41867995262146
1000,cedar,1.8017739057540894
1000,cedar,1.6735643148422241
1000,cedar,1.7181932926177979
1000,cedar,1.5837401151657104
1000,cedar,1.6216635704040527
1000,cedar,1.742348074913025
1000,cedar,1.7345845699310303
1000,cedar,30.775368213653564
1000,cedar,1.3402998447418213
1000,cedar,1.608535647392273
1000,cedar,1.655682921409607
1000,cedar,1.8878579139709473
1000,cedar,1.5526264905929565
1000,cedar,1.7793923616409302
1000,cedar,1.4945566654205322
1000,cedar,1.6975998878479004
1000,cedar,1.7181932926177979
1000,cedar,1.600116491317749
1000,cedar,1.4628022909164429
1000,cedar,1.5389621257781982
1000,cedar,1.5494078397750854
1000,cedar,1.8558204174041748
1000,cedar,2.333506941795349
1000,cedar,1.432269811630249
1000,cedar,1.5323013067245483
1000,cedar,1.5414804220199585
1000,cedar,1.5407949686050415
1000,cedar,1.3134926557540894
1000,cedar,1.5051811933517456
1000,cedar,3.6369264125823975
1000,cedar,1.7400383949279785
1000,cedar,1.5342235565185547
1000,cedar,1.4604032039642334
1000,cedar,1.7516613006591797
1000,cedar,2.171233296394348
1000,cedar,1.714557409286499
1000,cedar,1.6126185655593872
1000,cedar,1.717790961265564
1000,cedar,2.0385533571243286
1000,cedar,1.373782753944397
1000,cedar,1.5017539262771606
1000,cedar,2.0379573106765747
1000,cedar,1.8958747386932373
1000,cedar,1.5288591384887695
1000,cedar,1.6585588455200195
1000,cedar,1.7348825931549072
1000,cedar,1.6981065273284912
1000,cedar,1.4987289905548096
1000,cedar,16.72874391078949
1000,cedar,1.608625054359436
1000,cedar,1.3366490602493286
1000,cedar,1.4172494411468506
1000,cedar,1.5612095594406128
1000,cedar,1.611948013305664
1000,cedar,1.4498978853225708
1000,cedar,1.7069578170776367
1000,cedar,1.4730393886566162
1000,cedar,1.7306506633758545
1000,cedar,1.7445385456085205
1000,cedar,1.489683985710144
1000,cedar,1.9096583127975464
1000,cedar,1.4300495386123657
1000,cedar,1.734226942062378
1000,cedar,1.8878281116485596
1000,cedar,1.4728903770446777
1000,cedar,1.6275346279144287
1000,cedar,1.457318663597107
1000,cedar,1.582607626914978
1000,cedar,1.5195459127426147
1000,cedar,1.8070191144943237
1000,cedar,1.6028434038162231
1000,cedar,1.6931593418121338
1000,cedar,1.4087408781051636
1000,cedar,1.7004013061523438
1000,cedar,1.605004072189331
1000,cedar,1.6408711671829224
1000,cedar,1.5122145414352417
1000,cedar,1.6087740659713745
1000,cedar,1.2478083372116089
1000,cedar,1.712009310722351
1000,cedar,1.7095953226089478
1000,cedar,1.5073269605636597
1000,cedar,1.5063881874084473
1000,cedar,1.76180899143219
1000,cedar,1.7213672399520874
1000,cedar,1.4496594667434692
1000,cedar,2.3201704025268555
1000,cedar,1.6849339008331299
1000,cedar,43.012529611587524
1000,cedar,1.5243738889694214
1000,cedar,1.8401294946670532
1000,cedar,1.4336258172988892
1000,cedar,1.6044378280639648
1000,cedar,1.4735311269760132
1000,cedar,1.4359503984451294
1000,cedar,1.5005916357040405
1000,cedar,1.7757415771484375
1000,cedar,30.189260840415955
1000,cedar,1.9402951002120972
1000,cedar,1.5926063060760498
1000,cedar,1.6192495822906494
1000,cedar,2.221137285232544
1000,cedar,1.4077872037887573
1000,cedar,1.6488432884216309
1000,cedar,1.4380067586898804
1000,cedar,43.822482228279114
1000,cedar,1.7566531896591187
1000,cedar,1.3424158096313477
1000,cedar,1.5781372785568237
1000,cedar,1.893654465675354
1000,cedar,1.6325116157531738
1000,cedar,1.6867369413375854
1000,cedar,1.6942471265792847
1000,cedar,1.5584379434585571
1000,cedar,1.6080886125564575
1000,cedar,1.5810877084732056
1000,cedar,1.7611384391784668
1000,cedar,1.2745410203933716
1000,cedar,1.4986246824264526
1000,cedar,1.7103254795074463
1000,cedar,1.4917999505996704
1000,cedar,1.4090240001678467
1000,cedar,1.5100985765457153
1000,cedar,1.6091316938400269
1000,cedar,2.136319875717163
1000,cedar,1.8056482076644897
1000,cedar,1.6584843397140503
1000,cedar,1.4991015195846558
1000,cedar,32.39232301712036
1000,cedar,1.3846904039382935
1000,cedar,2.066493034362793
1000,cedar,1.4135390520095825
1000,cedar,1.7447471618652344
1000,cedar,4.170507192611694
1000,cedar,32.53650665283203
1000,cedar,1.3433992862701416
1000,cedar,1.850724220275879
1000,cedar,1.4572590589523315
1000,cedar,1.22910737991333
1000,cedar,1.7429441213607788
1000,cedar,1.7094314098358154
1000,cedar,1.6679167747497559
1000,cedar,1.8284916877746582
1000,cedar,2.013459801673889
1000,cedar,1.5455633401870728
1000,cedar,1.561969518661499
1000,cedar,1.2939870357513428
1000,cedar,1.6487836837768555
1000,cedar,1.7848163843154907
1000,cedar,1.5587806701660156
1000,cedar,1.744493842124939
1000,cedar,1.3365447521209717
1000,cedar,1.5590190887451172
1000,cedar,1.4646649360656738
1000,cedar,1.68551504611969
1000,cedar,1.5122443437576294
1000,cedar,37.35692799091339
1000,cedar,1.5140920877456665
1000,cedar,1.5380233526229858
1000,cedar,1.4713257551193237
1000,cedar,1.2870728969573975
1000,cedar,1.9219517707824707
1000,cedar,2.0360052585601807
1000,cedar,2.112835645675659
1000,cedar,1.8074363470077515
1000,cedar,1.5581697225570679
1000,cedar,1.4606863260269165
1000,cedar,1.70820951461792
1000,cedar,1.650691032409668
1000,cedar,1.619383692741394
1000,cedar,1.169741153717041
1000,cedar,1.6651153564453125
1000,cedar,1.6548484563827515
1000,cedar,3.2717138528823853
1000,cedar,1.3719499111175537
1000,cedar,1.7241984605789185
1000,cedar,1.4380961656570435
1000,cedar,1.7178207635879517
1000,cedar,1.8098652362823486
1000,cedar,34.29524600505829
1000,cedar,1.3396888971328735
1000,cedar,1.645416021347046
1000,cedar,2.820909023284912
1000,cedar,1.464158296585083
1000,cedar,1.7134249210357666
1000,cedar,1.7119050025939941
1000,cedar,1.4901012182235718
1000,cedar,1.4704316854476929
1000,cedar,1.7298310995101929
1000,cedar,1.644626259803772
1000,cedar,1.4608949422836304
1000,cedar,1.7219334840774536
1000,cedar,1.6553103923797607
1000,cedar,1.5638917684555054
1000,cedar,1.5556514263153076
1000,cedar,1.4165043830871582
1000,cedar,1.535072922706604
1000,cedar,1.4482885599136353
1000,cedar,1.6843527555465698
1000,cedar,1.9571036100387573
1000,cedar,1.6206055879592896
1000,cedar,1.790553331375122
1000,cedar,1.7290711402893066
1000,cedar,1.7509907484054565
1000,cedar,1.7301589250564575
1000,cedar,1.49555504322052
1000,cedar,1.7349272966384888
1000,cedar,1.517966389656067
1000,cedar,1.465141773223877
1000,cedar,1.232728362083435
1000,cedar,1.425236463546753
1000,cedar,1.599431037902832
1000,cedar,1.5294253826141357
1000,cedar,1.589655876159668
1000,cedar,1.5272945165634155
1000,cedar,1.455456018447876
1000,cedar,1.3502687215805054
1000,cedar,1.654013991355896
1000,cedar,1.4943033456802368
1000,cedar,1.3168901205062866
1000,cedar,1.4255791902542114
1000,cedar,1.699298620223999
1000,cedar,1.7060637474060059
1000,cedar,1.9921958446502686
1000,cedar,3.2819360494613647
1000,cedar,33.59690308570862
1000,cedar,1.515030860900879
1000,cedar,50.8609414100647
1000,cedar,1.6470402479171753
1000,cedar,1.581445336341858
1000,cedar,43.73207688331604
1000,cedar,33.29049050807953
1000,cedar,1.914381980895996
1000,cedar,1.5112757682800293
1000,cedar,1.4690905809402466
1000,cedar,1.7712116241455078
1000,cedar,2.1767020225524902
1000,cedar,1.8288791179656982
1000,cedar,1.6875118017196655
1000,cedar,1.4853626489639282
1000,cedar,1.3402551412582397
1000,cedar,1.6089528799057007
1000,cedar,1.771986484527588
1000,cedar,1.5134215354919434
1000,cedar,1.6027390956878662
1000,cedar,1.4504045248031616
1000,cedar,34.316226840019226
1000,cedar,1.5143007040023804
1000,cedar,1.669362187385559
1000,cedar,1.4400333166122437
1000,cedar,1.4496445655822754
1000,cedar,30.561164021492004
1000,cedar,41.72074794769287
1000,cedar,40.223076939582825
1000,cedar,1.6027987003326416
1000,cedar,1.9604116678237915
1000,cedar,1.7369985580444336
1000,cedar,1.7331987619400024
1000,cedar,1.8024146556854248
1000,cedar,1.7803460359573364
1000,cedar,1.47266685962677
1000,cedar,2.209112048149109
1000,cedar,1.9607990980148315
1000,cedar,1.3517439365386963
1000,cedar,1.9908100366592407
1000,cedar,1.5577077865600586
1000,cedar,1.8166899681091309
1000,cedar,1.190483570098877
1000,cedar,1.7142146825790405
1000,cedar,1.8009841442108154
1000,cedar,49.10820722579956
1000,cedar,1.6559511423110962
1000,cedar,1.7942935228347778
1000,cedar,1.3654083013534546
1000,cedar,1.459166407585144
1000,cedar,1.6001462936401367
1000,cedar,1.6590803861618042
1000,cedar,1.9015520811080933
1000,cedar,1.6560554504394531
1000,cedar,1.390606164932251
1000,cedar,1.6634464263916016
1000,cedar,1.5357732772827148
1000,cedar,1.7785578966140747
1000,cedar,1.7363578081130981
1000,cedar,1.636803150177002
1000,cedar,1.4720261096954346
1000,cedar,1.6597062349319458
1000,cedar,1.5518814325332642
1000,cedar,1.6250014305114746
1000,cedar,1.5783756971359253
1000,cedar,1.857474446296692
1000,cedar,1.4231055974960327
1000,cedar,1.6692131757736206
1000,cedar,1.2343227863311768
1000,cedar,1.596197485923767
1000,cedar,28.84848415851593
1000,cedar,1.446947455406189
1000,cedar,1.6392171382904053
1000,cedar,1.715630292892456
1000,cedar,1.6756802797317505
1000,cedar,1.4901310205459595
1000,cedar,1.8225312232971191
1000,cedar,1.4519840478897095
1000,cedar,1.622229814529419
1000,cedar,1.3251900672912598
1000,cedar,1.5350431203842163
1000,cedar,1.7841309309005737
1000,cedar,1.226663589477539
1000,cedar,1.4745444059371948
1000,cedar,1.3598501682281494
1000,cedar,14.952287077903748
1000,cedar,1.5699267387390137
1000,cedar,1.688629388809204
1000,cedar,2.101495862007141
1000,cedar,1.5964359045028687
1000,cedar,1.3747066259384155
1000,cedar,1.5321075916290283
1000,cedar,2.0657628774642944
1000,cedar,1.536354422569275
1000,cedar,1.546800136566162
1000,cedar,3.376781940460205
1000,cedar,1.6926825046539307
1000,cedar,1.6721338033676147
1000,cedar,1.6344785690307617
1000,cedar,1.5309154987335205
1000,cedar,1.4974623918533325
1000,cedar,1.621350646018982
1000,cedar,1.4472156763076782
1000,cedar,1.6121268272399902
1000,cedar,1.8262863159179688
1000,cedar,5.554512143135071
1000,cedar,21.831050515174866
1000,cedar,1.684129238128662
1000,cedar,1.4703869819641113
1000,cedar,1.378864049911499
1000,cedar,1.6581863164901733
1000,cedar,34.324049949645996
1000,cedar,1.518353819847107
1000,cedar,1.393824815750122
1000,cedar,31.08718991279602
1000,cedar,1.6727447509765625
1000,cedar,2.040773630142212
1000,cedar,1.8039494752883911
1000,cedar,1.6959905624389648
1000,cedar,1.8732696771621704
1000,cedar,1.460149884223938
1000,cedar,1.4332085847854614
1000,cedar,2.936318516731262
1000,cedar,1.8163025379180908
1000,cedar,1.1931657791137695
1000,cedar,1.655861735343933
1000,cedar,1.6477108001708984
1000,cedar,1.542985439300537
1000,cedar,1.7218291759490967
1000,cedar,26.1305570602417
1000,cedar,33.78073871135712
1000,cedar,1.4536529779434204
1000,cedar,1.814529299736023
1000,cedar,1.527637243270874
1000,cedar,1.6685277223587036
1000,cedar,1.608043909072876
1000,cedar,1.5195012092590332
1000,cedar,1.7947852611541748
1000,cedar,1.5970319509506226
1000,cedar,1.4230608940124512
1000,cedar,1.6685575246810913
1000,cedar,1.8638670444488525
1000,cedar,1.4947056770324707
1000,cedar,32.74883329868317
1000,cedar,27.835354208946228
1000,cedar,1.735091209411621
1000,cedar,1.6007274389266968
1000,cedar,32.18261897563934
1000,cedar,1.3875961303710938
1000,cedar,1.598745584487915
1000,cedar,1.8509626388549805
1000,cedar,1.242414116859436
1000,cedar,1.4437288045883179
1000,cedar,1.5437453985214233
1000,cedar,1.6487538814544678
1000,cedar,1.888468861579895
1000,cedar,1.4902055263519287
1000,cedar,1.9287019968032837
1000,cedar,1.7193853855133057
1000,cedar,1.608043909072876
1000,cedar,1.3146847486495972
1000,cedar,1.674950122833252
1000,cedar,1.455649733543396
1000,cedar,1.5953481197357178
1000,cedar,1.7779022455215454
1000,cedar,1.5107691287994385
1000,cedar,1.487642526626587
1000,cedar,1.5843957662582397
1000,cedar,1.751825213432312
1000,cedar,1.8772780895233154
1000,cedar,1.472964882850647
1000,cedar,1.7327368259429932
1000,cedar,1.5564709901809692
1000,cedar,1.5465766191482544
1000,cedar,1.8121302127838135
1000,cedar,2.206087112426758
1000,cedar,1.6739219427108765
1000,cedar,31.78618848323822
1000,cedar,1.4776289463043213
1000,cedar,1.5754401683807373
1000,cedar,1.552477478981018
1000,cedar,1.6679465770721436
1000,cedar,1.5162676572799683
1000,cedar,1.8553435802459717
1000,cedar,1.484006643295288
1000,cedar,1.814424991607666
1000,cedar,1.5017688274383545
1000,cedar,1.671910285949707
1000,cedar,1.4610439538955688
1000,cedar,1.5169531106948853
1000,cedar,31.43933415412903
1000,cedar,1.6016662120819092
1000,cedar,1.4890879392623901
1000,cedar,1.6390979290008545
1000,cedar,52.34575271606445
1000,cedar,1.583695411682129
1000,cedar,1.6445070505142212
1000,cedar,1.6972720623016357
1000,cedar,1.640021800994873
1000,cedar,1.4769881963729858
1000,cedar,1.621142029762268
1000,cedar,1.3533979654312134
1000,cedar,1.6587227582931519
1000,cedar,1.9478648900985718
1000,cedar,1.5438944101333618
1000,cedar,1.4910250902175903
1000,cedar,1.741945743560791
1000,cedar,1.6024261713027954
1000,cedar,2.182900905609131
1000,cedar,1.511901617050171
1000,cedar,1.6308724880218506
1000,cedar,1.5594512224197388
1000,cedar,1.4634430408477783
1000,cedar,1.4587640762329102
1000,cedar,1.618117094039917
1000,cedar,3.4232288599014282
1000,cedar,1.685112714767456
1000,cedar,1.7303675413131714
1000,cedar,1.7428845167160034
1000,cedar,1.833111047744751
1000,cedar,1.4650672674179077
1000,cedar,1.491442322731018
1000,cedar,1.945406198501587
1000,cedar,1.6039907932281494
1000,cedar,2.1783262491226196
1000,cedar,1.759365200996399
1000,cedar,1.554936170578003
1000,cedar,1.1632442474365234
1000,cedar,2.1034330129623413
1000,cedar,16.458794474601746
1000,cedar,41.603147983551025
1000,cedar,1.6639679670333862
1000,cedar,1.4977306127548218
1000,cedar,1.3945996761322021
1000,cedar,1.5508681535720825
1000,cedar,1.4242082834243774
1000,cedar,1.5155822038650513
1000,cedar,1.4420896768569946
1000,cedar,1.578018069267273
1000,cedar,1.766011118888855
1000,cedar,1.718580722808838
1000,cedar,1.5982836484909058
1000,cedar,1.8351376056671143
1000,cedar,1.5421658754348755
1000,cedar,1.5738904476165771
1000,cedar,1.5653520822525024
1000,cedar,1.6103684902191162
1000,cedar,2.135157585144043
1000,cedar,3.181755542755127
1000,cedar,1.3668090105056763
1000,cedar,3.3626407384872437
1000,cedar,40.079399943351746
1000,cedar,1.7852634191513062
1000,cedar,1.9824802875518799
1000,cedar,2.0013153553009033
1000,cedar,1.446351408958435
1000,cedar,1.7943978309631348
1000,cedar,1.3446509838104248
1000,cedar,1.2609809637069702
1000,cedar,1.4832466840744019
1000,cedar,1.7858445644378662
1000,cedar,1.5494227409362793
1000,cedar,1.744598150253296
1000,cedar,1.4076828956604004
1000,cedar,1.9042491912841797
1000,cedar,1.811876893043518
1000,cedar,1.6618072986602783
1000,cedar,1.502111554145813
1000,cedar,1.537233591079712
1000,cedar,1.7099380493164062
1000,cedar,1.7603784799575806
1000,cedar,46.068593859672546
1000,cedar,1.607164740562439
1000,cedar,1.3477504253387451
1000,cedar,1.5839040279388428
1000,cedar,1.5479177236557007
1000,cedar,1.4496296644210815
1000,cedar,1.64070725440979
1000,cedar,1.9791275262832642
1000,cedar,1.6163736581802368
1000,cedar,1.769334077835083
1000,cedar,1.5781372785568237
1000,cedar,13.924196362495422
1000,cedar,1.4343410730361938
1000,cedar,40.791913866996765
1000,cedar,1.5062987804412842
1000,cedar,1.8494874238967896
1000,cedar,1.9420981407165527
1000,cedar,16.377657651901245
1000,cedar,2.180933952331543
1000,cedar,1.596510410308838
1000,cedar,1.5668272972106934
1000,cedar,1.561194658279419
1000,cedar,1.5600472688674927
1000,cedar,1.8596351146697998
1000,cedar,1.4187246561050415
1000,cedar,1.5313327312469482
1000,cedar,1.3424456119537354
1000,cedar,1.416429877281189
1000,cedar,1.8648207187652588
1000,cedar,1.6311705112457275
1000,cedar,1.6123056411743164
1000,cedar,1.7968565225601196
1000,cedar,1.4979243278503418
1000,cedar,1.98344886302948
1000,cedar,1.666039228439331
1000,cedar,1.6062259674072266
1000,cedar,1.5578120946884155
1000,cedar,1.5415698289871216
1000,cedar,1.4834403991699219
1000,cedar,1.9050538539886475
1000,cedar,1.9952356815338135
1000,cedar,1.7333924770355225
1000,cedar,1.7283260822296143
1000,cedar,1.5769600868225098
1000,cedar,1.4931410551071167
1000,cedar,1.8007606267929077
1000,cedar,1.4438927173614502
1000,cedar,1.7691701650619507
1000,cedar,1.489490270614624
1000,cedar,1.3020336627960205
1000,cedar,1.5369057655334473
1000,cedar,1.622721552848816
1000,cedar,1.7313361167907715
1000,cedar,1.7316192388534546
1000,cedar,1.6981959342956543
1000,cedar,1.4640092849731445
1000,cedar,1.7700642347335815
1000,cedar,32.33456611633301
1000,cedar,1.65499746799469
1000,cedar,1.8041878938674927
1000,cedar,1.6915053129196167
1000,cedar,1.484006643295288
1000,cedar,1.338660717010498
1000,cedar,1.6255229711532593
1000,cedar,1.4180988073349
1000,cedar,1.2407302856445312
1000,cedar,1.9684433937072754
1000,cedar,1.5929043292999268
1000,cedar,1.468956470489502
1000,cedar,1.2763887643814087
1000,cedar,1.8432438373565674
1000,cedar,1.3779252767562866
1000,cedar,1.4958232641220093
1000,cedar,1.4590471982955933
1000,cedar,1.5833079814910889
1000,cedar,1.5762001276016235
1000,cedar,1.4415085315704346
1000,cedar,1.7245858907699585
1000,cedar,2.2537559270858765
1000,cedar,1.4789551496505737
1000,cedar,1.6474723815917969
1000,cedar,1.9626766443252563
1000,cedar,1.4771968126296997
1000,cedar,1.7584413290023804
1000,cedar,2.00536847114563


==> figures/data/policy_scaling_boxplot_points_xy.csv <==
x,y
0.8218,1.712784
0.7941,1.557007
0.8741,1.488820
0.7816,1.449436
0.8557,1.408830
0.8285,1.342610
0.7793,3.392801
0.8512,1.405090
0.7760,1.246542
0.8394,1.695976
0.7812,1.449689
0.7845,1.630872
0.8379,1.598284
0.9023,1.477286
0.7898,33.351541
0.8057,1.553223
0.8704,1.441136
0.9216,1.753047
0.8623,1.235411
0.8335,1.284748
0.9262,1.615733
0.7775,1.527444
0.9074,1.327977
0.8163,49.010739
0.7931,1.476496
0.7888,1.315758
0.8194,1.591623
0.9006,1.530215
0.7989,1.177162
0.8631,1.993194
0.8722,1.241192
0.8296,1.671374
0.8576,1.694173
0.7800,1.458555
0.7795,1.475409
0.8030,2.795920
0.8789,1.481622
0.8384,1.726568
0.8203,1.599878
0.8637,1.703843
0.8425,1.560047
0.8180,1.228869
0.8971,1.260161
0.8818,1.427203
0.8091,1.577556
0.8619,3.150940
0.8540,1.962826
0.9100,1.223460
0.8867,1.216784
0.8161,33.907861
0.9268,3.666133
0.7889,1.455843
0.8369,1.865044
0.8911,1.701042
0.7943,2.101421
0.8482,1.550660
0.7763,1.438618
0.8769,24.889126
0.8923,1.504272
0.8617,1.997367
0.9101,1.479760
0.8202,1.129493
0.8812,1.565337
0.8651,1.485199
0.8628,1.331255
0.8430,1.757458
0.9044,1.283750
0.9211,1.596674
0.8459,1.213923
0.8763,1.379251
0.7797,1.440838
0.8822,1.295149
0.8735,36.433727
0.9289,1.408115
0.9015,1.512796
0.8155,1.507908
0.8317,1.599714
0.8770,1.245022
0.7736,1.329333
0.8439,1.553446
0.7969,1.515254
0.7887,1.660764
0.7794,1.433536
0.8929,1.301795
0.7907,1.537651
0.8096,1.661584
0.8326,1.433969
0.9094,5.731121
0.7829,1.525000
0.8419,1.487091
0.8579,2.120078
0.9113,1.500905
0.9011,1.391485
0.9082,1.314819
0.8145,1.247853
0.8364,1.339391
0.8274,1.315251
0.9115,1.392588
0.9232,1.923174
0.7941,1.394153
0.7982,1.089931
0.8071,1.588136
0.8073,1.718163
0.8476,1.344800
0.8643,1.421079
0.8120,1.436740
0.7707,1.035348
0.8370,1.309544
0.8291,1.528114
0.8606,1.642123
0.9225,1.493707
0.8805,1.754820
0.8525,1.683235
0.8688,1.461521
0.8782,1.291573
0.7786,2.335653
0.9139,1.619458
0.8948,1.773313
0.9099,1.902670
0.8977,2.054065
0.8328,37.042424
0.8338,1.205981
0.7866,1.560479
0.8715,2.094969
0.7800,1.672968
0.7808,1.508862
0.8034,1.512900
0.7960,1.513571
0.8244,1.510158
0.7784,1.270384
0.7700,1.584634
0.7942,1.818717
0.7862,1.514554
0.8282,1.219109
0.7741,1.352221
0.9099,1.226932
0.8683,1.369536
0.7938,1.546308
0.8104,1.325518
0.8256,1.276761
0.8283,1.475364
0.7897,1.737028
0.9058,1.203790
0.9289,1.269072
0.8446,0.903517
0.8474,1.683831
0.7837,1.315251
0.7864,1.644388
0.8248,1.268417
0.8124,1.490176
0.9026,1.763970
0.7958,1.139566
0.7737,1.230955
0.9222,1.368791
0.8545,1.764521
0.7935,1.498282
0.8569,1.312479
0.7743,1.819551
0.8545,1.412019
0.9266,1.479954
0.9081,1.739427
0.8814,1.490444
0.8118,1.577616
0.8287,1.289114
0.7967,1.282111
0.8935,1.590908
0.8552,1.569346
0.8946,1.583293
0.8227,1.587018
0.8057,1.457363
0.8998,1.251146
0.9276,1.308277
0.9064,1.268938
0.8990,42.534038
0.9009,1.476869
0.8884,37.252858
0.8063,1.422927
0.8528,1.581535
0.8269,2.407238
0.7746,1.324490
0.7745,1.620471
0.8147,1.131400
0.8115,1.366198
0.8808,1.634404
0.9230,1.488984
0.8416,1.310408
0.9199,2.318949
0.9281,1.652241
0.9228,1.144469
0.8283,50.085112
0.8053,1.634181
0.8063,1.448140
0.8015,1.847103
0.8027,1.257405
0.8699,3.004596
0.9140,1.419708
0.9045,1.622841
0.8467,1.492128
0.8745,1.330256
0.8979,1.485318
0.7836,1.383692
0.8757,1.639411
0.9156,1.649916
0.8952,1.605839
0.8900,1.468554
0.8465,1.825213
0.7986,1.383930
0.8963,1.762688
0.8232,50.275773
0.8981,1.356691
0.9255,1.400366
0.8333,1.514673
0.8342,37.057981
0.9215,1.387820
0.8860,1.360983
0.7972,1.621962
0.7903,1.595899
0.7942,1.485258
0.9148,33.836797
0.8990,1.150131
0.7934,1.147211
0.9022,1.434743
0.9268,1.575679
0.8752,1.418144
0.8261,1.355231
0.8578,2.452821
0.7910,1.744673
0.7723,1.477718
0.9253,1.551852
0.8739,30.487373
0.8543,1.481205
0.9194,1.490727
0.8394,1.245007
0.9095,1.381531
0.9022,1.268938
0.8038,1.387894
0.8103,1.573637
0.8169,1.358077
0.8085,1.474008
0.8638,1.365274
0.8115,1.585916
0.8370,1.789063
0.7910,1.755983
0.9156,0.998512
0.8266,1.582369
0.8433,1.892880
0.8633,1.477510
0.9147,1.847714
0.8373,1.249909
0.9168,1.936495
0.8503,1.286581
0.8551,1.506150
0.8538,15.931249
0.7730,42.908072
0.8404,1.360476
0.7993,1.580968
0.7706,1.341462
0.8979,1.540735
0.7976,1.823425
0.8458,1.470506
0.8860,1.252159
0.8590,29.627964
0.8222,1.511365
0.8529,1.566753
0.8589,1.515120
0.8955,38.656160
0.7870,1.250058
0.8596,31.391367
0.8098,1.321793
0.8143,1.333460
0.8936,1.292840
0.8512,1.146317
0.8599,1.315102
0.8916,1.721114
0.9160,1.568809
0.8409,1.907662
0.8680,1.310021
0.8509,1.758948
0.8519,1.728758
0.8808,1.577780
0.8424,1.915038
0.8553,1.481771
0.8465,1.319289
0.9206,1.659796
0.8819,1.659393
0.9102,1.296535
0.9207,1.125708
0.8115,1.098976
0.8595,32.154828
0.9209,1.876220
0.9044,1.269519
0.7919,1.632512
0.7895,42.398170
0.8407,1.303807
0.7816,1.540646
0.8085,1.356408
0.7817,1.371831
0.8771,1.147434
0.8954,1.411647
0.9135,1.373678
0.7947,1.444384
0.8846,1.604408
0.8756,1.401529
0.7929,1.714289
0.9113,1.466200
0.9248,1.418337
0.8051,1.653790
0.9224,1.528144
0.8337,1.296595
0.8480,1.217008
0.9284,37.078410
0.9032,1.484007
0.7958,1.561835
0.8390,1.949549
0.8525,1.709267
0.8243,1.621112
0.8013,1.529485
0.8210,1.604751
0.8855,1.296371
0.7731,1.638561
0.8586,1.315564
0.8405,1.629129
0.7729,1.614213
0.8230,1.115590
0.8698,1.545906
0.8520,1.345456
0.7803,1.752049
0.9276,1.033306
0.8961,1.313880
0.9255,1.335859
0.7868,1.305923
0.8125,1.577094
0.7763,1.777068
0.8946,31.541437
0.8133,1.286998
0.7907,1.669288
0.8376,1.218438
0.9158,1.466185
0.9010,2.114967
0.8114,1.622766
0.7939,1.637146
0.9171,1.667991
0.8613,1.585707
0.8821,1.273111
0.7843,1.674458
0.7792,1.210272
0.8801,1.408875
0.8381,1.352921
0.7816,1.432791
0.9201,1.183689
0.8715,1.264229
0.8983,1.611084
0.7834,1.556143
0.9070,1.676664
0.7807,1.147151
0.9080,52.436739
0.8426,1.220882
0.8243,1.548737
0.8585,1.465872
0.9183,1.761302
0.8129,1.608834
0.7907,1.746893
0.8543,1.616031
0.8081,1.360506
0.7875,2.465665
0.7958,1.432970
0.7781,1.556277
0.8023,1.611531
0.8199,1.640216
0.8188,1.611084
0.8915,1.408130
0.8164,3.434673
0.8500,1.628801
0.7985,1.418516
0.8255,1.673266
0.7729,1.363292
0.8101,1.552165
0.7725,1.301885
0.8873,1.526147
0.8582,1.287967
0.8003,1.508847
0.8460,1.547709
0.9195,1.460016
0.7870,1.234442
0.9010,2.014682
0.8391,1.401663
0.8492,1.535758
0.9035,1.235336
0.8329,1.373574
0.8511,2.004981
0.8800,1.451552
0.9272,1.288593
0.8248,1.318008
0.9032,24.077937
0.8831,1.849085
0.8718,1.934677
0.8348,1.491830
0.8256,1.307234
0.7787,1.412794
0.7908,1.301944
0.7813,1.571283
0.8885,1.380622
0.8109,40.706903
0.7961,1.260638
0.7835,1.513004
0.9046,1.590148
0.9093,1.326039
0.8773,1.990288
0.8151,1.384750
0.8088,1.324505
0.8169,5.703986
0.8435,1.538619
0.7952,1.619503
0.8413,1.516819
0.8121,1.474902
0.9239,1.529887
0.9256,1.357183
0.8575,1.485944
0.8091,1.461461
0.9245,1.258820
0.8195,29.916629
0.8271,1.491621
0.7702,1.118496
0.8311,1.474202
0.8459,1.666322
0.8504,1.562327
0.8022,1.546204
0.8508,3.872201
0.7708,1.113579
0.8123,1.503482
0.7844,1.469806
0.8339,1.621813
0.7767,1.788676
0.7736,1.446113
0.8187,1.616061
0.8072,1.222417
0.8637,1.279771
0.8547,1.389578
0.8901,1.271799
0.8752,1.249135
0.8846,1.423717
0.9107,1.428857
0.8323,1.177803
0.8222,1.344100
0.9276,1.427576
0.7939,47.572628
0.8859,1.295358
0.8729,1.530722
0.7770,2.052352
0.9036,1.417771
0.9127,1.518130
0.8704,1.313388
0.8874,1.644373
0.9000,1.618624
0.7923,1.690164
0.8538,1.597658
0.8507,3.545716
0.9036,1.466975
0.8987,1.255423
0.9022,1.434386
0.8634,1.211584
0.9129,2.245381
0.8793,1.345664
0.8809,1.533136
0.8068,1.234248
0.7750,1.426250
0.7913,1.108706
0.8277,1.819596
0.7868,1.254514
0.9037,1.419380
0.8594,1.248688
0.8704,1.751393
0.8702,1.383364
0.8789,1.225755
0.8483,1.422584
0.7705,1.288041
0.8976,1.557648
0.8897,1.087472
0.8505,1.474902
0.8556,1.665100
0.8755,1.527086
0.7806,1.425415
0.8879,1.783058
0.8104,1.295045
0.7819,1.186043
0.8125,1.633003
0.8867,12.016773
0.8028,1.399338
0.8884,1.276284
0.9261,1.420289
0.8490,1.199543
0.8312,1.343772
0.8466,1.362622
0.8794,1.457468
0.8927,1.801446
0.8687,1.453117
0.8728,1.637578
0.7824,51.635370
0.7936,1.366809
0.8106,1.442462
0.8889,1.550734
0.8187,1.603350
0.8608,2.023697
0.7720,1.340821
0.7797,1.427650
0.8130,1.113832
0.8775,1.410395
0.8807,1.172036
0.8781,1.103401
0.8165,1.114860
0.8526,34.385160
0.8443,1.608878
0.8446,1.662776
0.7890,1.351237
0.9130,1.618102
0.8019,1.578078
0.9265,1.406536
0.9198,1.551658
0.7728,1.273304
0.8434,1.921922
0.9012,1.878276
0.9249,1.539111
0.8419,1.910985
0.8130,1.598224
0.8036,1.656041
0.9213,1.509383
0.8037,1.610026
0.8630,1.454815
0.7927,2.230942
0.8539,1.376376
0.9224,1.390412
0.7912,1.476899
0.9012,1.359880
0.8514,6.490976
0.9119,33.084959
0.8825,1.823723
0.8070,1.304284
0.9136,1.517370
0.8478,1.480028
0.7740,1.206815
0.7706,1.295596
0.8487,1.098990
0.8421,1.231492
0.8183,1.793116
0.7925,37.583619
0.8250,1.415074
0.8206,1.537845
0.9044,1.326397
0.7703,1.208276
0.8901,1.249582
0.9043,1.969248
0.7892,1.501158
0.9182,1.609147
0.8841,2.011538
0.9143,1.734018
0.8164,1.403168
0.8296,2.463594
0.8329,1.444474
0.9298,1.190156
0.8643,1.563177
0.8277,1.347646
0.8385,1.320630
0.8140,1.426354
0.7777,1.550809
0.7863,1.028001
0.9035,1.421466
0.8157,1.490429
0.9197,1.468122
0.8099,1.657709
0.8125,1.464799
0.8518,1.405478
0.8004,1.165956
0.8297,1.455799
0.9230,1.378924
0.9115,1.485929
0.8999,1.345381
0.8709,0.964463
0.9161,1.472607
0.9205,1.501650
0.8579,1.248986
0.8851,1.577973
0.7779,1.434311
0.8872,1.605898
0.8421,1.908675
0.8904,1.362011
0.8731,1.408517
0.8158,1.607880
0.7778,1.043200
0.9183,1.257196
0.7904,1.422346
0.8455,1.255780
0.8250,1.308113
0.8176,1.513869
0.8882,1.715109
0.9262,1.182452
0.8116,1.509994
0.8750,1.129389
0.8181,1.449391
0.8592,1.452684
0.8331,1.803949
0.7968,1.393586
0.7959,1.712784
0.8033,1.635358
0.9150,43.209568
0.8495,1.318797
0.8052,1.916945
0.9150,23.880094
0.9294,1.730189
0.8420,1.506820
0.7923,1.466319
0.8008,28.873459
0.7845,1.597241
0.8247,1.313463
0.7846,1.438290
0.8083,31.041995
0.8113,1.776218
0.8611,1.848340
0.9120,1.308873
0.8899,1.187325
0.8360,21.353513
0.8362,1.616821
0.8539,1.798272
0.8303,1.536652
0.8241,34.538403
0.7799,3.620580
0.8144,1.303867
0.9248,1.629397
0.7901,44.718757
0.8505,1.607552
0.8707,1.686543
0.9081,1.105979
0.8046,2.193302
0.8134,1.710534
0.8098,15.404180
0.8340,2.122208
0.8413,2.535135
0.9226,1.846865
0.9058,1.390770
0.9097,1.250237
0.7735,1.157165
0.7752,1.182824
0.8835,1.298413
0.9133,1.827374
0.8457,1.488298
0.8639,1.272038
0.7700,1.498505
0.8326,1.555502
0.9183,1.671791
0.9021,1.200244
0.9069,1.799136
0.9256,1.116142
0.8098,1.795143
0.7874,1.638100
0.7947,2.096429
0.8536,1.405522
0.8791,1.592010
0.9206,1.421958
0.8855,1.023114
0.8736,1.560748
0.8924,1.230702
0.8432,41.593432
0.8582,1.606092
0.7763,1.642704
0.8952,1.258537
0.8072,1.928136
0.9172,1.631662
0.8733,1.225039
0.8186,40.111184
0.7905,35.724774
0.8103,1.577407
0.8718,1.411989
0.8818,1.237109
0.7879,1.423702
0.7813,1.395553
0.8539,33.293292
0.8633,48.263341
0.8321,1.366198
0.8058,1.391456
0.8662,37.048355
0.7717,1.877636
0.8182,1.563922
0.8437,1.596898
0.9234,1.502335
0.8731,1.240104
0.9114,1.582026
0.8460,2.132431
0.8076,1.440704
0.8095,1.193181
0.9237,1.771301
0.8827,1.813829
0.8192,1.846313
0.7735,1.359627
0.8497,1.241043
0.8779,1.735538
0.8372,1.311228
0.8112,1.469985
0.8768,1.413584
0.9180,1.885965
0.8063,38.617492
0.7755,2.473071
0.8241,1.452774
0.8373,1.781672
0.8792,1.685575
0.8017,1.298606
0.8975,1.091689
0.8883,1.585618
0.8508,1.216784
0.8028,1.588866
0.9252,1.426131
0.8199,2.022773
0.9012,1.266241
0.8069,2.422377
0.8054,1.378760
0.8917,2.050802
0.8172,1.592427
0.9223,1.443118
0.8493,10.498494
0.8000,1.620770
0.8057,1.439452
0.8367,1.568079
0.8764,1.569331
0.9218,1.569688
0.7934,1.285210
0.8330,1.660287
0.8041,1.360431
0.9259,1.457259
0.7927,1.251116
0.7783,1.576468
0.7796,1.110658
0.8329,1.442283
0.9137,1.562715
0.9114,1.239866
0.8872,1.609966
0.9296,1.553863
0.9191,1.426056
0.8227,1.504943
0.7997,1.370668
0.9197,1.371577
0.8894,1.237407
0.7751,1.706079
0.8763,1.256630
0.8306,1.306057
0.8298,41.164324
0.8231,1.629665
0.7971,1.420200
0.7705,1.487613
0.8148,1.297951
0.8262,1.741156
0.9229,1.810819
0.7898,1.612186
0.9243,1.434863
0.8032,1.279548
0.8271,3.899306
0.9015,1.491055
0.9015,1.392037
0.8392,1.601100
0.7779,1.589179
0.8458,1.510128
0.8296,1.137763
0.9171,1.322150
0.8009,1.027912
0.8283,1.594588
0.9135,2.104834
0.7748,1.554832
0.8357,1.517862
0.8999,1.450911
0.8927,32.539129
0.7765,1.305163
0.7756,1.525715
0.7800,1.477510
0.9172,1.498207
0.8111,1.460046
0.8896,1.287311
0.9138,1.469702
0.8243,0.994295
0.8136,1.465306
0.9232,43.313906
0.8687,1.474366
0.8119,1.286745
0.8847,18.036604
0.8206,1.088247
0.8141,37.065640
0.7706,1.442403
0.8909,1.412898
0.9166,1.495719
0.8714,1.223430
0.9209,1.509249
0.7739,1.507267
0.8074,1.718238
0.8460,1.239777
0.9231,1.535460
0.9226,47.418386
0.8318,1.431406
0.8102,1.195818
0.8388,1.435742
0.8490,1.268581
0.9185,1.201794
0.7993,1.946121
0.8984,1.439497
0.8882,1.820982
0.9016,1.312971
0.8936,1.409560
0.8672,1.423806
0.8224,1.542658
0.8211,1.614824
0.8279,1.459733
0.8952,1.351610
0.7826,1.496464
0.8016,1.535192
0.8905,1.150221
0.8096,60.756981
0.7804,1.808658
0.7754,1.514256
0.8584,1.666412
0.8221,1.660511
0.9268,1.364231
0.9114,27.989179
0.9281,1.198202
0.8124,34.254357
0.7835,1.521632
0.7854,1.555026
0.8498,1.766428
0.8836,44.591069
0.8415,1.303256
0.8075,1.853496
0.8367,1.439914
0.8692,1.588643
0.8779,1.197264
0.8897,1.661345
0.9055,1.293018
0.8763,1.334339
0.7894,1.575634
0.9045,1.524687
0.8170,1.477346
0.8607,1.436621
0.8297,1.447931
0.8881,1.415208
0.8019,36.752865
0.8096,36.613300
0.8093,1.892239
0.7945,1.419052
0.9115,1.518339
0.8625,1.908630
0.8222,1.399606
0.8334,1.450077
0.9288,1.586527
0.8512,1.670331
0.8070,1.999334
0.8994,1.510277
0.8745,1.286462
0.9286,1.330614
0.7864,1.848191
0.8460,1.324698
0.9011,1.238108
0.9045,1.368701
0.9163,1.603886
0.7765,1.600221
0.8170,1.661867
0.7891,1.381069
0.8003,1.556784
0.9257,1.470774
0.8633,51.427171
0.9188,1.554310
0.8296,1.534969
0.9086,1.304194
0.8419,1.658648
0.8116,1.354009
0.8944,1.405075
0.9213,1.257032
0.7869,1.337826
0.8654,1.476422
0.8692,1.668572
0.8048,1.257524
0.8290,1.461953
0.7926,1.400068
0.8026,1.493067
0.8108,1.417562
0.8659,1.688242
0.8743,1.362950
0.8026,1.120955
0.7718,42.528495
0.8224,1.523122
0.8785,1.502559
0.7996,1.523972
0.8200,40.240392
0.8025,1.629785
0.8972,1.370788
0.8577,1.498640
0.7801,1.427487
0.7862,1.474321
0.8332,44.239759
0.8580,1.218781
0.8723,1.601413
0.7846,1.433313
0.7962,1.695886
0.8813,1.487985
0.8356,1.291931
0.8153,2.200544
0.8192,1.606479
0.9225,1.635402
0.8200,1.803681
0.8606,1.377106
0.8271,1.259178
0.8366,1.428157
0.9083,1.408845
0.9295,1.503646
0.8282,1.514047
0.8016,1.859352
0.8865,1.550838
0.8026,1.538873
0.7709,1.457483
0.9143,1.126945
0.8378,1.293004
0.9013,1.160309
0.8350,1.533046
0.9113,11.948600
0.8437,1.576826
0.7960,1.715526
0.7724,1.592636
0.8582,0.898331
0.8725,1.235351
0.9156,1.508385
0.7842,1.633987
0.8696,1.571730
0.8293,1.553312
0.8507,1.408860
0.7933,1.275972
0.8153,1.384869
0.8534,1.317993
0.9181,1.315862
0.7874,1.628086
0.8485,2.111673
0.8988,1.275808
0.9247,29.569089
0.8016,3.615558
0.7903,1.865879
0.9209,1.561105
0.9261,1.250193
0.8472,1.663268
0.7785,1.177758
0.9182,0.985786
0.8321,1.291767
0.9147,1.393259
0.8693,1.688018
0.9019,1.173750
0.7956,1.858354
0.8957,21.365568
0.8055,1.452416
0.8347,1.293719
0.9054,1.795948
0.9027,1.411632
0.7993,1.824632
0.8049,1.543641
0.8340,3.366321
0.8529,1.279116
0.8314,1.266196
0.7897,1.230985
0.8095,1.449734
0.8860,1.630038
0.9136,1.708388
0.7766,1.353279
0.8600,1.505807
0.8912,1.419559
0.7761,1.384631
0.9041,1.737595
0.7888,0.970244
0.8659,1.082256
0.8580,1.645163
0.8703,1.450628
0.8190,1.564249
0.8372,1.434088
0.8632,1.460180
0.8381,1.853868
0.8754,1.403317
0.8415,1.578599
0.8401,1.632035
0.7737,1.395509
0.8690,1.657575
0.8483,1.407579
0.8076,1.150846
0.8922,1.522362
0.8948,4.193217
0.8433,1.876175
0.7987,1.454562
0.8457,1.208127
0.7871,1.126915
0.7906,1.355618
0.8389,1.601607
0.7847,2.040774
0.8407,1.865074
0.8516,1.529008
0.7765,1.245588
0.8718,1.416788
0.7832,1.388907
0.8874,1.986697
0.8944,1.532376
0.8518,1.494333
0.7787,1.387849
0.8506,1.596034
0.8305,1.165166
0.9221,2.914906
0.7918,1.474231
0.9071,26.717827
0.9294,1.529440
0.8871,1.489326
0.9004,2.117410
0.8010,1.511738
0.9271,1.359463
0.8487,1.059353
0.9231,1.443848
0.9166,36.769226
0.7964,1.608029
0.8961,1.227021
0.9189,1.598835
0.7805,1.361504
0.8261,1.457274
0.8910,1.355514
0.7954,1.391530
0.9134,1.568601
0.8140,1.382500
0.9005,1.423165
0.7930,53.971589
0.8504,1.445830
0.9172,1.275927
0.8033,1.787603
0.8121,1.598999
0.8510,1.755506
0.8211,1.349136
0.7759,1.384392
0.7991,1.588285
0.7958,1.526430
0.9198,1.970246
0.8787,1.209646
0.9133,1.727134
0.7970,1.310185
0.8956,1.509637
0.7884,1.206785
0.8549,1.373857
0.8718,1.133233
0.8276,1.729295
0.9097,1.306236
0.8588,1.525119
0.8628,1.202136
0.9112,12.733102
0.7867,1.215637
0.9289,1.346394
0.8708,1.509532
0.8331,1.554042
0.8976,16.708031
0.8124,1.458853
0.9285,34.331977
0.8624,1.280040
0.8276,1.243576
0.8923,1.328543
0.8408,1.468226
0.7983,1.352355
0.8890,1.347736
0.7777,1.890913
0.9012,1.630396
0.8106,40.449202
0.8723,1.571149
0.9274,1.159146
0.8637,1.457363
0.8762,1.964435
0.8200,31.630576
0.7703,1.499847
0.7754,1.496792
0.7939,1.469925
0.8686,1.547992
0.8392,1.332611
0.8520,1.275897
0.9133,1.017317
0.7911,1.242101
0.8064,1.435012
0.8745,1.245275
0.7736,1.482487
0.7704,1.529157
0.8268,1.289919
0.7870,1.675829
0.8271,50.985798
0.8059,1.368329
0.8634,1.500711
0.8643,1.485944
0.8027,1.455411
0.8698,1.539350
0.8460,1.253247
0.7916,1.197726
0.9199,4.465729
0.8090,1.577064
0.7939,1.357183
0.7853,1.496062
0.8721,1.649871
0.9094,1.551211
0.8951,1.354590
0.8343,1.464590
0.8123,1.490489
0.7718,35.921678
0.8732,1.577899
0.8600,1.154423
0.8261,1.810789
0.8733,1.521602
0.8410,1.408368
0.9199,1.793072
0.8874,1.517475
0.8098,1.179963
0.9146,1.497984
0.7770,1.166731
0.8550,1.567572
0.8350,1.219586
0.8080,1.218721
0.7793,1.416475
0.8946,1.356542
0.7720,41.061535
0.8581,1.219928
0.9205,1.745805
0.7928,1.474887
0.8019,1.489758
0.8673,1.429185
0.8511,1.472294
0.8727,1.186997
0.9001,1.420468
0.7979,40.491998
0.8195,24.897039
0.8180,2.297550
0.7778,1.460269
0.9123,1.431838
0.8953,1.447693
0.8845,1.030713
0.7710,29.438466
0.9051,1.728341
0.8892,1.817599
0.8444,1.224026
0.8887,1.135573
0.8424,1.394629
0.8062,1.274094
0.7868,1.578510
0.8072,22.856072
0.7762,1.569182
0.8237,1.504719
0.8899,1.410946
0.8812,1.537204
0.9053,1.596540
0.8839,1.298040
0.8126,1.599744
0.8586,1.345366
0.8398,1.073107
0.8962,36.479533
0.8537,1.451895
0.8124,2.411857
0.8727,1.315266
0.9244,1.749456
0.8047,1.397118
0.9108,1.467407
0.7724,1.462147
0.8117,1.564354
0.8078,1.489103
0.8890,1.728520
0.9212,1.243174
0.8894,1.615688
0.8223,1.358777
0.9108,1.508474
0.8226,44.730559
0.8083,1.323014
0.9152,1.407817
0.8709,1.519337
0.8809,1.223087
0.8764,1.875520
0.9266,1.164630
0.8451,1.584798
0.9044,1.664653
0.8816,1.654208
0.9072,1.465991
0.8400,1.323774
0.8859,1.534164
0.8613,1.272261
0.8192,1.233831
0.8039,1.423091
0.8696,1.790777
0.7824,1.249135
0.9157,1.369148
0.7931,1.262933
0.7743,1.529768
0.7871,1.601771
0.9186,12.479901
0.8252,1.551628
0.7927,1.336649
0.7746,1.394913
0.7767,1.298279
0.8808,1.526296
0.8714,1.564533
0.8815,1.779869
0.8879,2.038017
0.7805,1.395702
0.8645,41.479841
0.8281,1.646370
0.9008,1.964420
0.9011,51.668435
0.9126,1.287639
0.7806,1.445130
0.9088,1.445025
1.2163,1.272887
1.2211,1.043901
1.0871,1.480564
1.1029,1.628548
1.0879,1.522675
1.0755,1.243740
1.2056,0.936598
1.1999,1.313642
1.1715,1.358375
1.2020,1.547292
1.1710,1.338542
1.1160,1.233473
1.0860,1.496881
1.0857,1.304626
1.1912,1.113504
1.1028,1.243725
1.1211,1.023725
1.1378,1.408949
1.0733,1.445293
1.1111,1.401171
1.1152,1.093209
1.1845,1.358017
1.1289,1.155525
1.1213,1.351506
1.2242,1.533374
1.1506,1.446739
1.2062,1.214325
1.1689,1.511812
1.0750,1.435131
1.1361,1.136914
1.1398,1.523733
1.1937,1.220942
1.1255,1.352921
1.1827,1.566112
1.1561,1.282319
1.1047,1.358852
1.2080,1.289085
1.0845,1.536995
1.2012,1.302063
1.0973,1.362890
1.0702,1.074463
1.1023,1.304716
1.1919,1.668975
1.2265,1.458600
1.0707,1.330689
1.1485,1.360893
1.1486,1.362070
1.1975,0.972092
1.0995,1.334473
1.1491,1.516283
1.1255,1.240179
1.2031,1.349062
1.1117,1.618266
1.2210,1.356468
1.1154,1.243845
1.1044,0.902966
1.1819,1.371965
1.1497,1.215771
1.0876,1.366317
1.1718,1.175955
1.0829,1.135528
1.1961,1.356989
1.1815,1.466289
1.1959,1.335055
1.1705,1.387388
1.1269,1.220196
1.1342,1.193702
1.1331,0.954717
1.2125,1.074895
1.0838,1.447827
1.2122,1.204848
1.0740,1.513019
1.1030,1.352355
1.1121,1.132742
1.2142,1.463011
1.1502,1.497865
1.1307,1.338035
1.2114,1.642346
1.1074,1.414999
1.1437,1.226112
1.1550,1.207605
1.1907,1.325548
1.1905,1.219690
1.1734,1.426294
1.1258,1.226202
1.1223,1.098663
1.0949,1.169086
1.2049,1.345426
1.1759,1.405701
1.1887,1.732886
1.0971,1.240239
1.1402,1.298606
1.1937,1.190752
1.1627,1.057297
1.0902,1.400560
1.1439,1.305848
1.2116,1.077875
1.1081,1.486614
1.1007,1.509264
1.1182,1.347691
1.1825,1.127705
1.2050,1.590103
1.0947,1.496390
1.0950,1.557589
1.1096,1.218513
1.1223,1.512811
1.1535,1.254395
1.0957,1.496911
1.1225,1.356140
1.1003,1.491874
1.2260,1.239643
1.1866,1.394555
1.0863,1.232266
1.2240,1.457810
1.0863,1.252025
1.1315,1.053348
1.2274,1.353875
1.1972,1.424193
1.1873,1.215681
1.1396,1.345351
1.1014,1.331866
1.1721,1.187578
1.0871,1.210496
1.1030,1.268461
1.1321,1.612172
1.0754,1.237661
1.1338,1.052022
1.1966,1.455590
1.1810,1.798034
1.1501,1.541287
1.1712,1.043469
1.1441,1.537159
1.0927,1.311809
1.1666,1.181349
1.1348,1.348659
1.1886,1.480669
1.2153,1.384422
1.1388,1.446694
1.1618,1.501456
1.1899,1.301318
1.1374,1.520246
1.1066,1.364216
1.1856,1.302347
1.2108,1.469582
1.1938,1.269639
1.1820,1.367182
1.2064,1.348376
1.1787,1.528710
1.1726,1.336366
1.1426,1.379371
1.1201,1.414344
1.1705,1.374498
1.0857,1.229987
1.1371,0.997543
1.1952,0.885651
1.1841,1.495138
1.1707,1.405016
1.1100,1.389787
1.1378,1.261666
1.1428,1.379371
1.1695,1.494884
1.1355,1.386002
1.1780,1.230448
1.2188,1.394734
1.0993,1.354203
1.1747,1.166672
1.1945,1.098707
1.1322,1.192361
1.1484,1.331493
1.2259,1.369923
1.0761,1.335427
1.1569,1.137778
1.0957,1.376584
1.1951,1.414925
1.2205,1.418799
1.1531,1.527220
1.0862,1.050681
1.1619,1.050338
1.1566,1.509309
1.1848,1.193941
1.1520,1.121312
1.1723,1.631811
1.2026,1.305416
1.1535,1.603618
1.1357,1.419768
1.2217,1.116768
1.1036,1.079410
1.1795,1.716271
1.1328,1.414627
1.1920,1.341909
1.0896,1.523554
1.2275,1.199618
1.1269,1.006782
1.0791,1.097813
1.1139,1.491368
1.1339,1.628026
1.0721,1.562908
1.1370,1.170337
1.1373,1.238316
1.1817,1.195058
1.1263,1.406536
1.1124,1.291305
1.1059,1.221880
1.1886,1.555473
1.2204,1.605108
1.1543,1.253769
1.1050,1.096621
1.1982,1.327261
1.1327,1.488507
1.1039,1.772359
1.0907,1.271337
1.1943,1.217499
1.1995,1.311541
1.1715,1.490936
1.1451,1.284346
1.1599,1.384839
1.1062,1.205757
1.2242,1.272514
1.1265,1.413375
1.1722,1.398966
1.2010,1.246333
1.2006,1.475647
1.1449,1.277640
1.1171,1.492739
1.1577,1.415983
1.0900,1.262933
1.2034,1.308694
1.1268,1.338765
1.2061,1.039490
1.1128,1.241177
1.1302,1.231715
1.1106,1.355693
1.1382,1.219273
1.0997,1.509383
1.0704,1.286298
1.1855,1.548499
1.1150,1.313865
1.1092,1.341373
1.1183,1.224414
1.1467,1.278430
1.1386,1.177981
1.1720,1.432806
1.1755,1.069009
1.1280,1.509234
1.2186,1.332253
1.2067,1.382977
1.0791,1.450226
1.2025,1.426548
1.2149,1.467645
1.1954,1.558393
1.0925,1.162142
1.2030,1.271233
1.1713,1.436174
1.0724,1.503661
1.0718,1.351029
1.2223,1.643643
1.1750,1.338348
1.1100,1.278624
1.0862,1.340687
1.0928,1.336977
1.1074,1.465902
1.1942,1.207918
1.1254,1.332566
1.0944,1.315579
1.2147,1.119748
1.1967,1.376763
1.0969,1.259074
1.2126,1.228929
1.1673,1.492321
1.1950,1.663297
1.1770,1.068413
1.2130,1.295671
1.1961,1.422837
1.2042,1.272216
1.1016,1.303479
1.1808,1.511887
1.1549,1.471698
1.1887,1.533017
1.1402,1.304820
1.2112,1.630589
1.1588,0.870034
1.1123,1.678765
1.1075,1.030505
1.0923,1.254112
1.1489,1.210377
1.0794,1.292840
1.1447,1.492843
1.0931,1.500458
1.1486,1.370817
1.1497,1.362801
1.1563,1.420438
1.2081,1.334637
1.0711,1.067698
1.2045,1.195520
1.1449,1.404345
1.1600,1.257494
1.1764,1.490131
1.2045,1.523808
1.1300,1.062885
1.1370,0.993475
1.2237,1.079708
1.0821,0.878796
1.1719,1.459166
1.1718,1.329288
1.0746,1.299769
1.1675,1.165345
1.1792,1.427740
1.2190,1.330674
1.1229,1.435190
1.2271,1.255780
1.1517,1.360521
1.1475,1.470193
1.2136,1.298338
1.0754,1.473844
1.1849,1.197308
1.1700,1.244083
1.1242,1.335740
1.2079,1.499176
1.1286,1.395777
1.1459,1.217395
1.1541,1.198262
1.1933,0.951439
1.1037,1.266450
1.1396,1.582518
1.1376,1.210347
1.1586,1.381889
1.2023,1.145378
1.1169,1.093715
1.2024,1.510933
1.1346,1.206577
1.1506,1.534954
1.1135,1.281664
1.1510,1.354903
1.2260,1.278386
1.1747,0.936955
1.1967,1.082435
1.1229,1.516759
1.1207,1.455590
1.1179,1.327023
1.1638,1.477510
1.1716,1.517445
1.1955,1.466751
1.0764,1.377657
1.1856,1.482457
1.2117,1.423851
1.1573,1.631975
1.0780,1.407221
1.1181,1.269281
1.0710,1.221865
1.1004,0.855088
1.2174,1.058713
1.1674,1.090616
1.1753,1.433417
1.1962,1.003981
1.2156,1.356885
1.1679,1.233697
1.1687,1.263127
1.1703,1.217842
1.1814,1.086056
1.1654,1.162693
1.1790,0.942171
1.1040,1.490235
1.1767,1.447484
1.1433,1.527011
1.1920,1.240224
1.0862,1.204684
1.0990,1.360506
1.0759,1.241550
1.1939,1.424417
1.2163,1.486853
1.1749,1.514837
1.1290,1.416489
1.2016,1.519203
1.1958,1.513734
1.1599,1.361474
1.1113,1.490712
1.1183,1.227796
1.1375,1.417667
1.1210,1.303062
1.1389,1.093984
1.1727,1.297817
1.2194,1.500696
1.0787,1.068890
1.1608,1.611292
1.0763,1.397654
1.0890,1.595080
1.1997,1.438171
1.1621,0.906155
1.2170,1.340345
1.1414,1.373619
1.0723,1.668364
1.1319,1.389772
1.1647,1.117870
1.2200,1.656979
1.2269,1.525953
1.1461,1.382783
1.1360,1.228228
1.0863,1.256764
1.1731,1.163378
1.1040,1.276687
1.0943,1.260296
1.0725,1.515970
1.0708,1.045480
1.1794,1.187682
1.0895,1.318395
1.2246,1.695722
1.0841,1.565889
1.2091,1.277849
1.0906,1.588941
1.0728,1.076296
1.1851,1.279399
1.1088,1.508772
1.1874,1.449317
1.1000,1.548111
1.0780,1.373187
1.1938,1.555070
1.1842,1.427814
1.2069,1.278996
1.1868,1.295328
1.0835,1.514137
1.1706,1.251385
1.1835,1.126319
1.1437,1.416788
1.2192,0.956520
1.1106,1.224965
1.2243,1.276001
1.1848,1.262188
1.0718,1.664221
1.0724,1.243353
1.1741,1.217827
1.2008,1.673207
1.0827,1.313418
1.1198,1.237258
1.1867,1.348168
1.0966,1.314268
1.2078,1.481876
1.1478,1.264066
1.0796,1.342952
1.1288,1.504257
1.1620,1.563296
1.1402,1.534700
1.1783,1.436666
1.0932,1.392528
1.1976,1.394182
1.1281,1.432732
1.1732,1.568839
1.1708,0.906214
1.1369,1.008913
1.1317,1.373857
1.1958,1.611739
1.2212,1.261041
1.1955,1.461372
1.1607,1.302168
1.1168,1.248464
1.0797,1.349628
1.2258,1.498178
1.1825,1.471356
1.2024,1.113385
1.1231,1.457632
1.1669,1.225993
1.2264,1.206532
1.2030,1.027748
1.1662,1.009881
1.1194,1.173779
1.1386,1.165777
1.2121,1.497731
1.1303,1.323745
1.1796,1.204371
1.1663,1.573190
1.2134,1.015246
1.1992,1.021862
1.1153,1.053184
1.0703,1.201436
1.1121,1.563013
1.1376,1.515448
1.1639,1.506999
1.2006,1.055598
1.2120,1.568183
1.0768,1.099721
1.2033,1.640603
1.1999,1.065671
1.2088,1.096979
1.1615,1.474902
1.1138,2.372742
1.2062,1.334295
1.1991,1.241401
1.1795,1.435071
1.2162,1.533598
1.1255,1.097172
1.0836,1.763344
1.1586,1.588255
1.1976,1.345515
1.1021,1.166746
1.1900,1.268148
1.2191,1.244992
1.1074,1.243621
1.1671,1.173899
1.1784,1.030594
1.1445,1.032487
1.1031,1.734883
1.1108,1.507238
1.1902,1.129746
1.1967,1.711100
1.1436,1.504883
1.0840,1.505479
1.1991,1.291052
1.1935,1.397133
1.1073,1.152664
1.1627,1.196235
1.2135,1.148850
1.2116,1.797453
1.1535,1.518011
1.1463,1.244575
1.1643,1.294747
1.1003,1.308724
1.1008,1.318932
1.0989,1.276493
1.1822,0.986829
1.1281,1.273856
1.1603,1.288623
1.1344,1.068741
1.1528,1.595661
1.0938,1.900062
1.0771,1.336619
1.2295,1.309618
1.1298,1.482561
1.0870,1.414478
1.1712,1.396537
1.1960,1.291215
1.0950,1.494572
1.1656,1.670703
1.1252,1.022205
1.1531,1.360372
1.0733,1.023337
1.0754,1.373515
1.2285,1.424640
1.2086,1.149699
1.1478,1.324907
1.1607,1.392126
1.1119,1.578510
1.1947,1.068026
1.1382,1.437798
1.2214,1.458347
1.1928,1.251101
1.2010,1.593024
1.2242,1.136407
1.1106,1.464069
1.0761,1.290977
1.1022,1.225248
1.0989,0.865757
1.0834,1.428023
1.0782,1.242980
1.1592,1.291499
1.2093,2.887055
1.1433,1.702115
1.2216,1.078948
1.2156,0.891849
1.0803,1.325458
1.1657,1.405835
1.1336,1.145110
1.0892,1.406223
1.2235,1.565948
1.1112,1.233131
1.1603,1.408249
1.1725,1.476079
1.2230,1.325101
1.1772,1.422212
1.1329,1.276121
1.1417,1.466438
1.0956,1.217648
1.2245,1.289323
1.2287,1.250163
1.1055,1.571447
1.0762,1.259878
1.1109,1.410738
1.1263,1.222402
1.2144,1.170963
1.2147,1.509354
1.2040,1.118526
1.0775,1.405537
1.1958,1.568303
1.1835,1.454756
1.1735,1.162007
1.2277,1.502186
1.0789,1.313299
1.0932,1.329646
1.1908,1.144275
1.2203,1.354620
1.1783,1.351163
1.1178,1.668558
1.1646,1.127452
1.1913,1.365528
1.0869,1.517683
1.1218,1.003832
1.1111,1.338631
1.0899,1.245216
1.1470,1.299426
1.0970,1.277804
1.1082,1.368538
1.0929,1.442984
1.1784,1.412630
1.0720,1.225710
1.1848,1.342803
1.1012,1.504272
1.0758,1.260906
1.2184,1.387402
1.1053,1.190990
1.2194,1.433432
1.2087,1.477048
1.2122,1.745343
1.0924,1.558945
1.1416,1.725778
1.0855,1.485094
1.2186,1.517996
1.2048,1.030594
1.1705,1.325905
1.1424,1.468763
1.1244,1.313299
1.2017,1.426771
1.1464,1.214877
1.1705,1.381502
1.0928,1.531333
1.1055,1.449257
1.0791,1.657784
1.1842,1.311243
1.1585,1.224831
1.0932,1.388714
1.2093,1.374736
1.1126,1.558751
1.1359,1.274213
1.0949,1.467109
1.1134,1.259595
1.2043,1.190215
1.1235,1.317471
1.0968,1.388088
1.1486,1.514852
1.1209,1.567677
1.2145,1.263276
1.0883,1.417011
1.2266,1.237139
1.0791,1.280189
1.2132,1.298502
1.1769,1.748443
1.1038,1.576126
1.1464,1.493901
1.1158,1.214340
1.1112,1.609266
1.1023,1.215279
1.1283,1.268789
1.2286,1.608893
1.2297,1.313284
1.2180,1.483217
1.0856,1.427218
1.1163,1.325965
1.2134,1.219019
1.0792,1.262233
1.1862,1.313969
1.1170,1.235902
1.2266,1.275063
1.0726,1.619846
1.1991,1.156062
1.1245,1.221582
1.0924,1.527950
1.0703,1.155853
1.2032,1.239255
1.1543,1.345754
1.0997,1.211658
1.1396,1.209557
1.2159,1.298875
1.1049,1.631245
1.1614,1.296133
1.0921,1.372516
1.0988,1.283750
1.1933,1.239702
1.1839,1.169890
1.1015,1.510710
1.0827,1.166180
1.0840,1.287609
1.1674,1.245365
1.1493,1.347989
1.1138,1.389146
1.1030,1.030654
1.1680,0.943556
1.1832,1.353532
1.1999,1.373544
1.1633,1.564085
1.1024,1.254633
1.0805,1.412138
1.1872,1.505643
1.1353,1.295567
1.1855,1.388758
1.0789,0.992924
1.1997,1.204342
1.1236,1.483828
1.2047,1.644984
1.2083,1.356304
1.1489,0.900358
1.0725,1.653865
1.2156,1.265705
1.1463,1.369625
1.2095,1.573816
1.1126,1.463741
1.0998,1.472652
1.2031,1.691818
1.1287,1.518741
1.0962,1.364827
1.1294,1.258194
1.1652,1.607016
1.0707,1.523346
1.1532,1.513854
1.1413,1.572266
1.1525,1.470357
1.0893,1.258209
1.1843,1.548439
1.2006,1.231387
1.2085,1.513645
1.1214,1.188457
1.1838,1.383424
1.1310,1.370981
1.1902,1.304999
1.0798,1.275659
1.2096,1.502454
1.2226,1.573130
1.1492,1.363948
1.1521,1.265764
1.1549,1.354113
1.1560,1.591563
1.0733,1.590580
1.2248,1.503453
1.1058,1.215667
1.0992,1.270026
1.0864,1.366198
1.1101,1.400575
1.2007,1.384094
1.0748,0.979677
1.0854,1.497403
1.1818,1.358613
1.1012,1.544207
1.0728,1.530364
1.1659,1.232326
1.1622,1.524940
1.1537,1.313955
1.1824,0.932947
1.0865,1.405180
1.2091,1.165375
1.1847,1.043484
1.0772,1.270771
1.0897,1.441687
1.1490,1.251906
1.1501,1.218930
1.1147,1.596346
1.0895,1.241684
1.1349,1.424938
1.0919,1.325741
1.1647,1.154840
1.2078,1.464069
1.0936,1.385167
1.1617,1.440033
1.1895,1.244560
1.0963,1.598433
1.2022,1.396328
1.2200,1.420125
1.1322,0.960812
1.1373,1.511902
1.2044,1.337454
1.1541,1.426697
1.1333,1.322582
1.2206,1.359075
1.1943,1.658291
1.1242,1.385242
1.1085,1.247317
1.1236,1.553640
1.1397,1.232728
1.2270,1.350105
1.1987,1.421168
1.2160,7.807657
1.2004,1.186937
1.2056,1.620710
1.0786,1.491264
1.1528,1.329556
1.2233,1.510262
1.2195,1.083225
1.1099,1.271471
1.1375,1.284033
1.1712,1.344427
1.1283,1.353860
1.1549,1.090601
1.0811,0.947431
1.1393,1.109511
1.1508,1.363397
1.0733,1.364455
1.0923,1.502678
1.2252,1.569763
1.1943,1.543865
1.2199,1.327872
1.1713,1.467764
1.1995,1.278877
1.2115,1.169875
1.2115,1.255900
1.0755,1.299605
1.1727,1.656190
1.1125,1.354277
1.1786,1.430064
1.1137,1.252472
1.1568,1.349792
1.2179,1.388133
1.1694,1.248509
1.1101,1.221508
1.1532,1.193091
1.1394,1.101032
1.2221,1.507357
1.1160,1.238093
1.1189,1.392230
1.1736,1.514316
1.0893,1.455337
1.1651,1.604438
1.2230,1.256779
1.1522,1.208022
1.1129,1.328424
1.1446,1.535416
1.1554,1.511514
1.0937,1.360551
1.0898,1.391590
1.0910,1.294687
1.1170,1.901284
1.1350,1.445457
1.1161,1.520827
1.1089,1.189291
1.0841,1.392484
1.1574,1.329228
1.2044,1.259282
1.1676,1.280159
1.1612,1.578018
1.1741,1.340970
1.1022,1.556888
1.1837,1.272142
1.1437,1.367405
1.1577,1.547709
1.1680,1.233786
1.1450,1.399755
1.1197,0.879243
1.1088,1.606330
1.1055,1.287863
1.1520,1.331165
1.1313,1.267284
1.1637,1.524910
1.0719,1.298711
1.1264,1.309305
1.2079,1.398727
1.1082,1.402035
1.1591,1.368731
1.1486,1.498848
1.1156,1.510054
1.2280,1.529038
1.1173,1.333788
1.1935,1.212969
1.0954,1.299441
1.0807,1.346141
1.2094,1.083851
1.1404,1.126155
1.0799,1.457140
1.1321,1.312166
1.1404,1.203239
1.1877,1.432747
1.0875,1.323849
1.1060,1.506403
1.2235,1.469418
1.1882,0.955507
1.0947,1.527488
1.1239,0.936955
1.1264,1.247123
1.1781,1.105323
1.1686,1.526237
1.2060,1.293957
1.2014,1.270026
1.1528,1.486942
1.1882,1.155749
1.1889,1.466766
1.1916,1.205057
1.1460,1.260951
1.1956,1.382589
1.1834,1.324669
1.2164,1.212925
1.0904,1.246437
1.2093,1.355216
1.0707,1.435444
1.1925,1.223847
1.1637,1.487866
1.1497,1.557380
1.2240,1.487032
1.1615,1.135260
1.1369,1.537666
1.1954,1.445666
1.2096,1.509383
1.1672,1.296014
1.1307,1.240268
1.1424,1.408160
1.1433,1.563236
1.1857,1.249194
1.1169,1.432866
1.1325,1.114547
1.1589,1.657635
1.1315,1.374632
1.1215,1.540244
1.1959,1.180634
1.2059,1.450136
1.1499,1.182243
1.1410,1.278460
1.0995,1.363635
1.1186,1.261234
1.0932,1.202241
1.1621,1.394778
1.1631,1.407340
1.0841,1.451701
1.2172,1.086131
1.1218,1.401633
1.2049,1.390934
1.2041,1.206428
1.2234,1.572743
1.1027,1.406148
1.1382,1.268134
1.2157,1.410648
1.0717,1.221582
1.0776,1.438826
1.1604,1.480713
1.1496,1.634836
1.2172,0.907451
1.1938,1.218557
1.1562,1.309574
1.2297,1.391515
1.1528,1.566738
1.1528,1.455754
1.1796,1.410231
1.1323,1.534760
1.1272,1.295894
1.1652,1.390040
1.1262,1.340255
1.2217,1.367241
1.1782,1.363486
1.1540,1.544923
1.0858,1.109794
1.1299,1.230896
1.1341,1.509801
1.1598,1.332670
1.1618,1.509041
1.2108,1.518145
1.2243,1.014575
1.1479,0.984862
1.1404,1.487970
1.1699,1.063719
1.2294,1.551390
1.1249,1.639873
1.1548,1.315370
1.2005,1.141891
1.0973,1.419142
1.1209,1.401499
1.2265,1.401886
1.2022,1.793951
1.1520,1.206473
1.0877,1.030609
1.2131,1.249373
1.1804,1.600370
1.2013,1.361609
1.2284,1.500234
1.2121,1.191005
1.1373,1.320064
1.0950,1.143023
1.1164,1.528814
1.1519,1.335710
1.1508,1.321599
1.1001,1.395553
1.0992,1.429155
1.1708,1.449555
1.1665,1.247734
1.1265,1.289487
1.2290,1.372740
1.1718,1.321986
1.0768,1.365662
1.1358,1.270980
1.1960,1.449451
1.1191,1.076609
1.1805,1.291946
1.0706,1.293927
1.1187,1.329392
1.2047,1.407772
1.1638,1.355782
1.1769,1.317233
1.1015,1.414478
1.1497,1.282543
1.1585,1.416206
1.1126,1.323730
1.1735,1.243785
1.1550,1.525030
1.2295,1.406729
1.1619,1.181573
1.1358,1.315624
1.0894,1.237452
1.0951,1.307353
1.1915,1.591593
1.0871,1.297131
1.0860,1.191497
1.0973,1.472056
1.1536,1.507744
1.2017,1.129955
1.1681,1.048401
1.1991,1.353428
1.0799,1.608089
1.0720,1.449630
1.1933,1.356900
1.1217,1.443297
1.1845,1.463756
1.1266,1.071364
1.0971,1.353249
1.1127,1.297891
1.0859,1.168624
1.2146,0.905603
1.1632,1.064956
1.1258,1.236215
1.1420,1.395881
1.1317,1.487240
1.0787,1.528084
1.2125,1.088575
1.1632,1.412392
1.2235,1.441851
1.1403,1.489460
1.1692,1.340881
1.1099,1.493245
1.0770,1.208663
1.2189,1.501322
1.2068,1.542687
1.1204,1.567453
1.2138,1.558855
1.2005,1.478449
1.1186,1.549810
1.1664,1.122519
1.2236,1.248851
1.1493,1.047075
1.2220,1.536280
1.1089,1.506791
1.1324,1.385763
1.1850,7.327944
1.1054,1.227260
1.1195,1.155511
1.2100,1.532912
1.1475,1.231283
1.1968,1.040146
1.1089,1.365170
1.0978,1.153976
1.1273,1.526088
1.0998,0.948310
1.2254,1.336962
1.1165,1.201674
1.1598,1.303047
1.0884,1.455367
1.1554,1.586616
1.1317,1.274660
1.1345,1.298845
1.0805,1.233280
1.0897,1.365334
1.2021,1.031771
1.1262,1.308262
1.1092,0.983417
1.1006,1.369983
1.1154,1.458451
1.1079,1.513913
1.0756,1.466617
1.1763,1.080170
1.1246,1.410320
1.0949,1.459524
1.1829,1.427218
1.0848,1.046956
1.1131,1.182750
1.2036,1.364782
1.0904,1.464501
1.1409,1.566544
1.2038,1.356259
1.1988,1.379192
1.0955,1.098886
1.1265,0.951558
1.1856,1.548782
1.1303,1.347288
1.2233,1.476929
1.1033,1.475692
1.2222,1.529142
1.1508,1.214847
1.1064,1.396105
1.1424,1.360133
1.0910,1.445845
1.1830,1.156464
1.1117,1.122400
1.2139,1.516327
1.1640,1.394197
1.1289,1.248688
1.1094,1.212180
1.1673,1.501396
1.1040,0.957936
1.2096,1.367927
1.0896,0.895724
1.1521,0.925541
1.1568,1.552761
1.1133,1.538441
1.1935,1.186237
1.1316,1.131028
1.1752,1.252100
1.1608,1.185685
1.1197,1.192853
1.1324,1.394257
1.0838,0.969246
1.0983,1.284644
1.2062,1.602083
1.1214,1.460388
1.1760,1.265705
1.0874,1.381844
1.1599,1.632035
1.1278,1.665071
1.1501,1.234710
1.1175,1.072362
1.0805,1.335621
1.1198,1.679629
1.1062,1.592085
1.0902,1.565635
1.1847,1.206696
1.1152,1.622170
1.1345,1.875430
1.2154,1.124725
1.1940,1.294047
1.2112,1.502708
1.2078,1.451880
1.0911,1.585215
1.1142,1.410633
1.0747,1.387164
1.1787,1.538664
1.1762,1.272485
1.1262,1.076534
1.1360,1.598194
1.1755,1.025230
1.1819,0.936612
1.1097,1.089394
1.2055,0.954553
1.1263,1.521915
1.1706,1.556054
1.0991,1.494527
1.0884,1.116470
1.2160,1.348302
1.1874,1.304001
1.1840,1.304790
1.0765,1.621485
1.0764,1.481146
1.0959,1.222566
1.1017,1.402974
1.1185,1.487419
1.1309,1.087964
1.0763,1.306877
1.1197,1.336396
1.1721,1.464352
1.0987,1.617625
1.2043,1.374707
1.1612,1.392737
1.1847,1.545712
1.1108,1.222864
1.1396,1.206800
1.1795,1.180246
1.1258,1.334220
1.0702,1.516730
1.2035,1.221120
1.1942,1.503587
1.1158,1.363009
1.0769,1.397058
1.2067,1.346514
1.1672,1.382887
1.0776,1.282677
1.1091,1.748487
1.0878,1.458868
1.1966,1.317382
1.1036,1.293674
1.2163,1.287207
1.1899,1.089454
1.0838,1.497597
1.1811,1.522139
1.1330,1.576275
1.1896,1.480952
1.2026,1.316294
1.1150,1.485437
1.0844,1.613513
1.2214,0.957713
1.1378,1.211762
1.2188,1.481786
1.1807,1.302600
1.1882,1.470923
1.2028,1.368776
1.1705,1.267895
1.1424,1.341268
1.0787,1.347378
1.1817,1.554132
1.1385,1.341000
1.1519,1.482427
1.2185,1.261309
1.0904,1.382187
1.1919,1.558155
1.0770,0.869185
1.8824,1.610816
1.8989,2.051800
1.8118,1.714692
1.8574,1.292408
1.9251,1.394212
1.8720,1.547992
1.8570,1.952693
1.8100,1.202151
1.7795,1.579821
1.8273,1.513213
1.8359,1.806960
1.8022,1.980469
1.8197,1.164049
1.7918,1.309156
1.8831,1.210198
1.8773,1.444146
1.8081,1.892611
1.8087,1.748964
1.8525,1.928896
1.8412,1.895159
1.9197,1.452431
1.8262,1.495793
1.8179,1.512453
1.9115,1.670033
1.7927,1.313001
1.8601,1.694188
1.8234,1.942784
1.9005,1.984194
1.8577,1.361951
1.8917,1.488701
1.7971,1.220867
1.8766,1.573220
1.8658,1.440823
1.8438,1.420841
1.8926,1.617968
1.9030,1.294926
1.7883,1.193047
1.8163,1.248330
1.8277,1.213759
1.8030,1.880154
1.7797,1.608580
1.8149,4.500166
1.8015,1.708433
1.8823,1.749694
1.8417,1.268432
1.7881,1.954645
1.8219,2.069503
1.8450,1.638547
1.8281,1.345813
1.7969,5.100533
1.7815,1.303628
1.7717,1.491562
1.9287,1.551166
1.8901,1.891151
1.7834,1.470476
1.8847,2.071247
1.9268,1.303390
1.8602,2.169371
1.7874,1.782656
1.8482,1.633987
1.8395,1.422986
1.8004,1.695737
1.8569,1.398534
1.7713,1.610011
1.9171,1.472265
1.8731,24.756208
1.8704,1.460001
1.9196,1.411706
1.8744,1.222625
1.8102,1.490444
1.8094,1.588032
1.7922,1.261055
1.7744,1.872629
1.8939,1.193941
1.9043,1.240164
1.8174,1.492187
1.7997,1.794711
1.8721,10.387048
1.9053,36.779404
1.9183,2.084613
1.7970,60.925603
1.8955,1.744434
1.9029,1.255587
1.8888,1.318306
1.8223,1.379803
1.7995,1.550123
1.9021,47.015652
1.8212,1.074046
1.8290,1.438841
1.8582,2.230540
1.8291,41.928798
1.9030,1.531556
1.8083,1.935437
1.7766,1.939267
1.8607,1.687989
1.8705,50.168425
1.9012,2.099738
1.8829,1.324475
1.9148,1.725316
1.9212,1.556858
1.8491,1.610845
1.8499,1.491398
1.7952,1.630321
1.8179,1.352027
1.8630,1.614586
1.7828,1.741052
1.8801,1.619473
1.7962,1.408115
1.8409,1.688123
1.9252,1.474991
1.7843,1.377776
1.7764,2.238318
1.8403,1.120791
1.8005,1.720756
1.8857,19.432232
1.7704,1.435146
1.9045,1.216426
1.9069,1.395270
1.8959,1.458988
1.8381,1.287460
1.8153,2.015352
1.8759,1.612633
1.8523,42.398438
1.8374,1.373559
1.8242,1.694575
1.8402,1.312882
1.8766,1.625121
1.9022,1.170307
1.9146,2.040401
1.7963,1.284271
1.8173,1.700610
1.8409,1.574263
1.8601,1.555547
1.8257,1.471043
1.8013,1.735315
1.7836,1.339406
1.8218,2.040029
1.8437,1.604334
1.9254,1.377240
1.9154,1.565680
1.9085,1.459926
1.9259,34.995824
1.9239,1.257047
1.8692,1.420379
1.8998,16.405851
1.7796,1.699552
1.8782,1.873478
1.8675,1.379699
1.8175,1.685694
1.8614,1.385808
1.9224,1.499921
1.8469,1.661733
1.8736,1.654610
1.8179,1.482293
1.8249,1.393437
1.9116,1.185417
1.7745,1.504168
1.8002,1.901254
1.8786,1.529559
1.8416,1.568601
1.7836,1.407400
1.8757,1.494810
1.8295,1.756489
1.8629,1.330286
1.8366,1.550555
1.8548,1.705453
1.8604,1.743034
1.8334,1.337424
1.7883,1.390353
1.7989,1.794890
1.9124,1.257271
1.8577,2.047330
1.7880,2.161041
1.9079,1.450315
1.8106,1.884460
1.7852,1.735121
1.8549,1.518697
1.8102,1.344562
1.8483,1.492128
1.8586,46.957210
1.8062,1.441255
1.8616,1.602322
1.7881,1.677096
1.8521,1.495719
1.8642,1.475170
1.7828,1.474693
1.8353,1.313657
1.7818,1.630545
1.8403,1.522005
1.9082,1.658991
1.8581,1.401335
1.8843,1.258001
1.8911,30.011997
1.7883,1.526475
1.9285,1.379341
1.8855,2.069414
1.7863,1.138970
1.9028,1.689047
1.8327,1.784861
1.7974,1.575544
1.9236,1.790181
1.8601,1.374081
1.8940,1.690060
1.7919,1.025841
1.8942,1.821220
1.7792,1.518860
1.8079,1.426205
1.8296,1.597449
1.7724,1.681000
1.8651,1.226142
1.8041,1.651496
1.8180,1.456767
1.8832,1.509547
1.8382,1.901865
1.9122,1.420826
1.8694,1.371101
1.9095,1.420259
1.8601,1.811475
1.9168,1.468033
1.9093,13.426289
1.7969,1.415446
1.8893,1.436770
1.8246,1.961827
1.8922,1.289427
1.8789,1.299739
1.9021,1.983836
1.7896,32.792598
1.8297,1.764297
1.8880,58.614016
1.9217,1.506656
1.8855,1.415089
1.7770,1.445413
1.8666,1.369894
1.7859,1.995340
1.8578,2.170876
1.8985,7.598519
1.7881,2.040535
1.9181,1.432508
1.8780,1.921251
1.8107,1.540661
1.8009,1.441956
1.8415,1.105040
1.9041,1.270846
1.8630,2.559245
1.7882,33.766210
1.7734,1.807153
1.7877,1.650423
1.8981,25.742754
1.7996,1.255020
1.8587,1.805142
1.8164,1.582921
1.8799,1.569331
1.8309,1.514181
1.7931,2.067879
1.9101,1.759872
1.8561,1.304179
1.8803,1.135901
1.8993,1.652151
1.9218,1.733884
1.7722,1.365021
1.8248,2.147347
1.7941,1.499817
1.8503,1.483753
1.9097,1.426429
1.8981,1.889125
1.7757,1.605660
1.7992,1.218095
1.9009,1.402840
1.8787,3.876612
1.8328,1.610354
1.8461,1.907647
1.7953,1.947060
1.9052,1.061335
1.8329,1.592889
1.9097,1.807645
1.8677,1.692817
1.7821,1.799017
1.8227,1.279414
1.8046,1.347110
1.9130,1.593500
1.8643,17.442659
1.7770,1.480490
1.7972,1.553684
1.8278,12.515992
1.8448,1.621202
1.8623,1.910016
1.8321,44.079810
1.8266,1.263767
1.7710,1.524374
1.8627,1.327962
1.8234,32.849357
1.7733,1.763135
1.8435,1.693755
1.9278,1.794696
1.7773,1.186296
1.7933,1.829490
1.8774,1.843676
1.8136,1.366556
1.8137,1.164526
1.8500,1.479462
1.8119,1.301616
1.8610,1.461595
1.8545,2.016544
1.9231,1.422659
1.9287,1.407519
1.7755,1.320764
1.8597,1.544252
1.8933,1.485601
1.9096,1.876712
1.8939,1.201317
1.8713,1.157820
1.8715,1.312211
1.8281,3.548682
1.8151,36.372155
1.8973,1.435131
1.9097,1.495644
1.9202,1.147494
1.8790,1.958445
1.8186,2.061874
1.8921,1.910225
1.8883,1.715705
1.8514,1.814261
1.8716,1.474828
1.8261,3.916517
1.8581,1.691237
1.8350,1.320943
1.7797,1.586333
1.8240,1.308769
1.8217,19.320413
1.9281,1.418933
1.8470,1.236498
1.8288,1.506031
1.8089,1.350150
1.8076,1.717016
1.8259,1.761094
1.7917,1.927257
1.7712,1.772940
1.9094,60.057014
1.8425,1.512244
1.8413,1.331478
1.8610,1.348808
1.8184,1.348108
1.7970,1.647517
1.7806,1.369759
1.8182,1.852125
1.8194,1.939997
1.8863,1.465157
1.8582,1.464814
1.9200,1.382783
1.8245,2.163947
1.9174,1.904353
1.8633,1.712888
1.7828,40.656313
1.7986,1.637727
1.8629,1.403719
1.9280,1.153037
1.8271,2.057850
1.8939,1.628831
1.8385,2.687708
1.9089,1.664355
1.7808,1.952425
1.8475,1.967132
1.9139,1.819596
1.8141,1.216859
1.8112,1.636609
1.7737,1.249984
1.7963,1.601294
1.8129,1.572847
1.8827,1.642212
1.8049,1.476750
1.8339,1.569122
1.8021,18.076509
1.8665,1.681268
1.9083,1.891062
1.8737,1.553446
1.8015,1.642182
1.8874,1.886308
1.9241,1.252338
1.8662,1.558021
1.7827,1.803041
1.8995,1.381889
1.9101,2.268404
1.8246,1.589403
1.7919,1.484677
1.8001,1.666233
1.8559,2.137586
1.9101,2.051696
1.8724,1.114741
1.9177,1.602426
1.8040,1.329988
1.8223,1.830041
1.8899,1.427799
1.8738,1.276433
1.8349,1.557320
1.8786,1.678318
1.8240,1.440540
1.7792,1.779810
1.8363,2.165675
1.7773,1.165181
1.8702,1.463309
1.8235,1.372978
1.8491,1.664594
1.8657,1.638204
1.8111,1.702219
1.8441,2.053559
1.7722,1.239464
1.9180,1.225531
1.8603,1.212433
1.9280,2.073124
1.7790,2.021715
1.8682,1.499280
1.8859,2.248377
1.8227,2.027422
1.7850,1.506254
1.7950,2.040192
1.7928,1.853555
1.8928,1.215979
1.7844,2.022460
1.9002,1.317844
1.8377,1.485765
1.8562,1.348346
1.8642,1.808897
1.8588,1.126885
1.8752,1.678988
1.8663,1.473546
1.8229,1.224220
1.8886,1.520112
1.8113,1.335889
1.8838,1.537964
1.8921,1.582831
1.8942,2.086654
1.8195,1.406580
1.8936,1.346469
1.9264,1.262516
1.8425,1.945600
1.8145,1.795232
1.8537,1.501799
1.9206,1.295909
1.7911,1.719162
1.7714,1.936421
1.8461,1.836568
1.8749,1.384377
1.8939,1.686901
1.8280,1.351684
1.9283,1.791626
1.8065,1.362503
1.8911,1.526624
1.7844,1.648679
1.7745,1.911744
1.7915,1.520857
1.7796,1.506910
1.8503,1.479387
1.8588,34.955442
1.7991,1.300633
1.9204,37.178129
1.8285,1.861081
1.7939,1.519784
1.7984,1.702726
1.8880,1.987576
1.9174,2.829760
1.7959,1.899928
1.7746,1.459882
1.8945,2.093747
1.8088,1.626760
1.9272,1.441017
1.8498,1.865536
1.8718,11.453316
1.8251,1.605362
1.8981,1.711771
1.8436,1.864538
1.8218,1.536340
1.9146,1.996264
1.7872,1.735806
1.8873,1.722381
1.7805,1.542926
1.8733,1.203805
1.8343,1.478285
1.9082,1.567662
1.7796,1.459882
1.8603,1.428977
1.8356,1.792848
1.9171,1.860112
1.9212,1.622796
1.8703,1.926839
1.8059,1.637578
1.8103,1.116022
1.8120,1.588672
1.8394,1.401499
1.8070,1.475051
1.8025,1.556873
1.8915,1.878813
1.8728,1.558796
1.8178,1.757190
1.9291,1.503170
1.8047,1.517355
1.8611,1.454860
1.7951,1.528397
1.9081,1.257315
1.9091,1.170754
1.8128,1.397118
1.8902,1.870319
1.9017,1.272559
1.8152,1.975939
1.8230,1.583323
1.8477,2.116084
1.9126,1.264989
1.7959,1.802087
1.8792,1.627952
1.8656,1.686826
1.8425,1.590312
1.8627,34.719750
1.9113,120.296091
1.8036,1.810491
1.9114,1.462907
1.8277,2.238765
1.8948,36.320925
1.9081,1.391917
1.7992,1.660049
1.9082,1.571223
1.9292,2.160698
1.8176,1.588464
1.7739,1.374230
1.7878,2.215803
1.9259,1.442149
1.7715,2.009079
1.9159,1.990348
1.7941,1.509473
1.8878,1.803994
1.7856,1.310468
1.7970,36.382750
1.8792,38.723096
1.7844,52.982390
1.8243,1.731455
1.9170,1.501948
1.8846,2.046555
1.9111,8.875400
1.9267,2.050266
1.7753,4.009992
1.8075,1.356632
1.8967,1.656190
1.8803,1.321599
1.7761,1.055881
1.8508,1.653075
1.8071,1.868486
1.8389,1.927137
1.7868,1.342118
1.7732,1.767948
1.9285,1.638710
1.8206,1.903027
1.9106,1.386076
1.7893,1.661256
1.8480,1.511991
1.7917,2.022654
1.8386,1.980841
1.7986,1.332968
1.8797,1.619354
1.7937,1.700580
1.8881,2.580553
1.8501,1.707867
1.7880,1.520604
1.8266,26.867062
1.8494,1.588613
1.9170,1.525730
1.8259,1.588911
1.8044,1.631141
1.9248,1.820564
1.9113,1.876712
1.8870,1.948401
1.8137,1.624480
1.7984,2.088606
1.8123,1.554906
1.7810,1.082957
1.7769,40.075913
1.8514,1.770675
1.8353,1.620442
1.8591,1.691028
1.8280,1.532733
1.7717,1.424506
1.8801,1.842946
1.8745,1.536638
1.8570,1.380101
1.8578,1.681298
1.8804,1.908585
1.9272,1.616597
1.9099,1.919001
1.8848,1.469374
1.8339,1.300842
1.8209,1.563624
1.8371,1.556784
1.9257,1.982480
1.8319,1.478672
1.8317,1.559183
1.8356,1.443893
1.7929,1.670554
1.9297,1.109153
1.7708,1.186192
1.8673,1.241162
1.9182,1.490951
1.8107,1.891807
1.8677,1.767099
1.8303,1.532555
1.8085,1.841918
1.8017,1.544669
1.7886,1.845479
1.9049,2.019092
1.8954,1.683369
1.9154,1.803175
1.7779,1.802668
1.8811,30.476838
1.8219,2.347171
1.8734,1.674533
1.8578,1.629606
1.8205,1.716375
1.9255,1.594663
1.7701,1.226351
1.8894,1.946464
1.9066,2.224550
1.8516,1.586944
1.8648,1.701504
1.9292,1.106933
1.8075,2.227157
1.8707,1.274914
1.8889,1.819029
1.8306,1.467049
1.8839,1.315787
1.8330,1.613930
1.8542,1.773089
1.8681,1.642302
1.8784,2.089590
1.8215,1.886591
1.8706,1.906410
1.8569,1.391500
1.8057,1.428366
1.8680,1.665100
1.8124,1.749471
1.9154,1.643077
1.8457,1.687005
1.8854,2.031177
1.8535,1.930267
1.8463,1.577988
1.8054,2.528027
1.7927,1.828671
1.9184,40.549114
1.8546,1.306936
1.8538,1.410171
1.8544,1.600832
1.9001,1.550570
1.8082,1.605168
1.7976,1.284227
1.9015,1.543015
1.8436,1.793250
1.8725,1.415402
1.9024,1.332074
1.9130,2.110288
1.9088,1.527786
1.7769,2.468929
1.8310,1.578063
1.9031,1.786724
1.9008,1.664817
1.7897,2.047479
1.7946,1.394436
1.8102,1.816720
1.7864,1.522452
1.8271,1.791552
1.8985,1.446992
1.8534,1.780033
1.8424,1.428261
1.7841,1.655295
1.8333,1.422718
1.9295,1.262397
1.8812,2.044797
1.8419,1.891807
1.8465,1.967892
1.8977,1.326367
1.8914,1.589194
1.7940,1.899272
1.8788,2.048016
1.8287,2.060890
1.8533,26.706725
1.8080,1.230359
1.8293,2.535701
1.8244,1.654297
1.8310,1.109675
1.7728,1.038179
1.8021,1.539215
1.8613,11.722535
1.7792,2.496645
1.7985,1.872793
1.8849,1.052290
1.8139,1.537010
1.8218,1.638785
1.8087,1.315132
1.9035,1.927748
1.7846,1.135826
1.8718,2.160251
1.9074,1.200169
1.8023,1.436710
1.8377,1.414955
1.8968,1.767874
1.8689,1.873314
1.8295,1.894847
1.7770,1.499459
1.8408,2.084851
1.8287,1.831740
1.8840,1.796216
1.8172,1.378357
1.8353,1.906961
1.8737,1.438439
1.8997,1.653910
1.8264,1.964569
1.8317,1.347974
1.8626,1.380444
1.9180,1.395017
1.8007,1.805127
1.9254,52.518964
1.8839,1.787856
1.8296,1.326382
1.8765,1.198217
1.8227,1.317367
1.7813,1.285508
1.8910,1.410052
1.8307,1.813471
1.8541,1.755729
1.8495,1.720205
1.9142,1.997054
1.8911,1.675248
1.7741,1.265064
1.8648,2.093419
1.8440,1.120120
1.8439,2.332732
1.9043,1.914516
1.8364,1.555786
1.8458,1.378611
1.9125,18.014506
1.8404,1.474768
1.8486,1.589835
1.8519,1.508206
1.9019,1.409009
1.8773,1.208737
1.8885,1.500309
1.8343,2.040818
1.7765,1.316383
1.8788,1.920059
1.8586,1.266688
1.8931,1.584366
1.8932,1.431942
1.7889,1.697659
1.8053,2.029002
1.7823,1.625866
1.9008,1.158118
1.7863,1.253992
1.7841,1.458526
1.8905,1.636907
1.8603,1.920789
1.7788,1.234114
1.8790,1.686648
1.8838,1.253903
1.8472,2.019718
1.7788,1.474783
1.8806,1.484692
1.8369,1.460940
1.8634,1.234248
1.9297,1.398072
1.9007,1.929447
1.9095,1.413077
1.7933,1.547173
1.8235,1.077265
1.8529,1.704663
1.7710,1.536340
1.9282,1.661837
1.8139,1.966387
1.8120,1.486823
1.8201,1.764387
1.8108,1.273841
1.9074,1.478940
1.8589,2.235264
1.8518,1.629919
1.8372,2.213225
1.7782,20.870432
1.8187,1.925036
1.9087,1.459748
1.8983,1.656815
1.9071,1.541600
1.8111,1.640081
1.8023,13.839602
1.7783,1.746044
1.8559,1.173288
1.8298,1.479357
1.8443,1.299784
1.8482,1.412973
1.8634,1.409397
1.8285,1.595408
1.8982,1.618773
1.8020,1.426905
1.9171,1.089647
1.8590,1.523495
1.7782,1.636997
1.8203,1.886800
1.8553,1.601011
1.8354,1.338556
1.8604,1.569048
1.8218,1.836434
1.8138,1.625717
1.8974,1.570120
1.8166,1.645148
1.8837,2.096236
1.8984,1.270592
1.8647,1.350641
1.8427,1.666337
1.9196,1.587078
1.8412,1.874149
1.9105,1.480684
1.7792,1.627445
1.8394,1.431584
1.8723,1.719683
1.7778,1.516029
1.9080,1.579255
1.7815,1.473874
1.8654,1.681268
1.7988,1.213878
1.9176,1.511768
1.8598,2.142444
1.8981,1.184821
1.8497,1.576170
1.8778,1.393810
1.8780,1.477942
1.8172,4.638553
1.8038,1.360327
1.9041,1.307368
1.7933,1.436219
1.9169,1.502886
1.8031,1.858041
1.7861,1.357302
1.7852,1.876101
1.8955,1.690328
1.9221,1.719743
1.8364,1.476511
1.8754,1.397878
1.8112,1.606613
1.9149,1.588866
1.8797,1.455173
1.7948,26.466802
1.7791,1.646981
1.8813,1.616493
1.7767,2.043009
1.9038,1.917467
1.8170,1.447186
1.8072,1.530185
1.8631,1.732811
1.8210,1.779899
1.8597,1.443982
1.7946,1.465008
1.9159,1.701042
1.8219,2.215490
1.9046,1.361966
1.7943,5.209938
1.8979,1.494899
1.9268,1.949817
1.8326,1.687154
1.7753,1.930907
1.8308,1.606777
1.8725,1.838550
1.8057,1.481861
1.8573,1.646176
1.7850,1.982614
1.8443,1.789093
1.8865,1.451552
1.8388,1.354158
1.8786,43.629810
1.7883,1.349837
1.9026,2.240330
1.7895,1.793906
1.9177,1.305819
1.9294,1.854196
1.9203,1.503617
1.8542,34.962744
1.8165,1.624748
1.8257,1.197174
1.8901,2.115756
1.8494,20.513430
1.9188,1.895919
1.7849,1.380160
1.8476,1.543179
1.9082,1.133069
1.8656,1.630202
1.8565,11.777148
1.7841,1.297757
1.7924,2.803624
1.8134,1.416907
1.9129,1.468986
1.9053,1.553744
1.8063,1.428500
1.9179,2.135679
1.7752,1.329914
1.8658,1.274690
1.9248,1.887396
1.8251,1.598969
1.9211,1.772180
1.8750,51.041156
1.7780,1.529992
1.8233,1.433030
1.8419,1.271248
1.8096,21.151870
1.8888,1.543522
1.7986,1.300842
1.8960,1.464218
1.8177,1.521036
1.7811,1.354992
1.8595,18.885091
1.7853,1.640394
1.8583,1.514748
1.8961,1.592502
1.8653,1.645267
1.8438,1.716718
1.7754,2.039447
1.8521,2.040759
1.7856,1.363501
1.8735,1.509219
1.7911,1.416251
1.8625,1.200318
1.8265,1.605093
1.8300,2.262980
1.8761,2.139837
1.7962,2.507299
1.7972,1.587197
1.9206,1.655698
1.8231,1.184791
1.9048,2.120823
1.9097,4.053816
1.8468,3.586099
1.7938,1.713634
1.7850,1.483858
1.9106,1.642078
1.7887,1.588091
1.8494,2.041414
1.8558,1.313940
1.7888,1.421928
1.8449,1.524299
1.7962,1.339018
1.8557,1.503929
1.8511,1.984671
1.8287,34.306526
1.8016,1.457527
1.8346,14.901817
1.8026,2.236247
1.7903,1.226068
1.8084,1.646549
1.9094,1.225114
1.8503,1.983777
1.9125,1.401201
1.7724,1.675338
1.9209,1.438022
1.8481,49.316496
1.8966,1.535878
1.8613,1.394257
1.8802,1.620471
1.8067,36.171243
1.8900,1.223847
1.7946,1.871914
1.8123,1.543313
1.7749,2.043203
1.8329,2.065256
1.8529,1.419812
1.8167,1.891211
1.9125,1.465455
1.7835,1.899928
1.8626,18.729493
1.8074,1.809999
1.8652,1.489416
1.8954,1.680508
1.8837,2.171919
1.7799,2.329111
1.8093,1.908392
1.8659,1.584470
1.9273,0.992641
1.7766,1.334220
1.8689,2.108648
1.8807,1.518816
1.9003,1.231924
1.8247,1.925766
1.8997,1.980945
1.8439,3.115162
1.9173,1.240909
1.7717,1.480311
1.9204,2.281383
1.8359,1.333147
1.8351,1.219258
1.7841,1.551017
1.8092,1.449257
1.8874,1.580834
1.8786,42.704672
1.7942,1.297921
1.8251,1.660571
1.7925,2.804890
1.8017,39.017260
1.8051,1.634538
1.8230,41.405022
1.9262,2.005562
1.9296,1.459226
1.8967,1.513734
1.8468,1.822740
1.8496,1.303613
1.8947,1.667857
1.9153,1.689523
1.8902,1.574829
1.8718,2.532229
1.8018,1.777232
1.8700,36.317736
1.9053,2.419740
1.8959,2.039641
1.7848,2.034932
1.8848,1.701131
1.8259,1.786321
1.7960,1.253515
1.9245,2.228096
1.8776,3.458545
1.8893,1.445353
1.7916,1.672685
1.9025,2.195433
1.9199,1.791999
1.9148,1.357153
1.8892,1.754284
1.9032,63.145578
1.8983,1.429543
1.8645,1.233727
1.8397,3.940597
1.9020,1.882628
1.8955,1.495376
1.9093,1.414105
1.8178,1.861349
1.9237,1.403049
1.8551,2.063528
1.9214,1.473039
1.7885,1.856476
1.9250,1.494423
1.8960,1.484960
1.8103,1.261309
1.9041,1.407683
1.8071,1.594767
1.8017,1.582518
1.8433,1.654491
1.8079,1.307324
1.8488,1.441121
1.9153,1.542941
1.8797,1.370117
1.8837,1.369208
1.8327,2.365991
1.8954,6.023049
1.8970,1.749143
1.8793,2.173528
1.9207,1.743391
1.9021,1.474455
1.8350,4.510239
1.7839,1.477897
1.8744,1.075447
1.9038,1.798496
1.8243,2.525538
1.8652,1.691967
1.9038,1.364842
1.8969,2.071634
1.7707,1.587242
1.8482,3.444239
1.7726,1.531988
1.7877,1.365125
1.9000,7.507563
1.8370,1.376301
1.8668,1.930833
1.8432,1.889452
1.8237,1.477063
1.8042,1.567572
1.8266,2.043158
1.9051,1.342848
1.8691,1.864925
1.8167,1.668543
1.7841,54.700539
1.8134,1.408815
1.8822,2.232373
1.8407,2.150804
1.8758,1.392245
1.8991,1.956463
1.7893,1.712009
1.8793,1.648128
1.7766,1.445755
1.9017,1.337960
1.7995,2.476588
1.8134,1.521960
1.9232,1.119792
1.8280,1.597852
1.8059,1.749426
1.9124,1.445889
1.8676,1.232848
1.9130,1.262501
1.8331,1.513526
1.8499,1.536533
1.9229,1.437098
1.8511,1.332194
1.9282,3.817171
1.8003,1.541317
1.9029,1.695290
1.7960,1.335651
1.8544,1.400352
1.7701,1.557440
1.7981,1.692027
1.9212,1.721993
1.8427,1.898065
1.8995,1.601040
1.8101,1.522079
1.8264,1.407698
1.7861,1.880363
1.8584,1.280069
1.9080,1.237229
1.8522,1.109958
1.8303,1.721725
1.9186,43.461815
1.9130,1.747534
1.8766,1.295269
1.7821,41.143835
1.8698,19.328162
1.8411,1.565322
1.9233,36.483720
1.8279,1.890048
1.8758,1.498133
1.8711,1.329586
1.8301,2.081305
1.8535,1.752868
1.8782,1.679584
1.9151,1.752153
1.8497,1.430184
1.8282,1.854792
1.9262,1.554683
1.7791,1.093835
1.9036,1.596645
1.8794,1.305327
1.8592,2.079904
1.8416,1.518503
1.8902,2.038792
1.9126,1.998588
1.8866,32.708704
1.8900,2.099961
1.7756,3.598139
1.8220,1.486480
1.7919,2.101138
1.9225,1.481578
1.9126,1.287878
1.7931,1.371995
1.8640,41.338816
1.8623,1.193449
1.7775,1.636356
1.8328,1.380220
1.8896,1.529366
1.8726,1.606554
1.8149,1.426160
1.8920,2.064914
1.8166,1.819298
1.8571,2.293259
1.8373,1.407996
1.9265,1.319915
1.8738,21.308780
1.8988,1.542777
1.8782,38.160622
1.8309,2.010584
1.9241,1.560092
1.8836,1.619235
1.8805,1.424849
1.8144,2.086133
1.7959,1.592979
1.8620,1.552910
1.9021,1.467764
1.8970,1.607418
1.8256,1.368806
1.7924,1.870334
1.8526,1.608238
1.9104,1.488239
1.7959,1.475811
1.8881,1.258373
1.7973,1.227662
1.8199,1.327351
1.7786,1.894623
1.8176,2.040118
1.8313,1.645178
1.9247,1.247078
1.9239,1.455128
1.7999,1.762241
1.8195,1.666933
1.9210,1.770675
1.8016,32.776028
1.8213,1.395717
1.8401,1.532242
1.7873,1.966521
1.8116,1.918137
1.8330,2.035916
1.8317,1.290664
1.9242,2.407357
1.8127,1.465276
1.8026,1.403019
1.9154,1.371503
1.8420,1.690209
1.9039,2.061784
1.8719,1.642898
1.8946,1.303181
2.1204,1.427695
2.0943,1.508102
2.1911,1.478940
2.1452,1.492709
2.1594,1.711369
2.1773,39.888918
2.1904,1.425624
2.1141,1.504168
2.1280,1.525864
2.2168,1.879990
2.1547,1.409590
2.1161,1.483545
2.1708,1.696870
2.1116,1.947120
2.1934,1.524597
2.0766,2.347186
2.2023,1.668170
2.1606,1.507968
2.1266,1.717061
2.2204,1.650453
2.1125,1.507774
2.1089,1.705274
2.0812,1.736760
2.1578,2.095968
2.1906,1.426414
2.1785,32.554448
2.1360,1.683667
2.1992,1.755849
2.0878,1.729459
2.1191,1.393273
2.1732,1.625553
2.2248,1.980647
2.1714,1.384497
2.1807,1.640901
2.1939,1.444027
2.1331,1.677170
2.2205,1.713574
2.1888,1.679897
2.1247,3.611118
2.1328,45.945615
2.1989,1.427963
2.1260,1.824602
2.0997,10.367543
2.2095,1.685143
2.1551,1.416549
2.1534,1.651540
2.1771,2.011076
2.2142,1.617447
2.0914,1.708046
2.1242,1.472190
2.0806,1.486033
2.1361,1.726151
2.1503,1.660138
2.2063,1.407638
2.1768,1.446038
2.1625,1.607418
2.1346,1.807734
2.1618,1.358926
2.1138,1.623690
2.2052,1.514688
2.1962,1.335621
2.2041,1.606867
2.0942,1.318797
2.1774,1.216888
2.1907,2.150968
2.1501,1.764312
2.2137,1.499116
2.2138,1.651391
2.1889,1.559064
2.2014,1.433089
2.1738,2.277821
2.2106,1.445025
2.0910,1.634210
2.1827,1.401752
2.1826,1.812324
2.1680,1.491949
2.1140,1.726031
2.0808,1.428083
2.1665,27.904078
2.2019,1.597404
2.1137,1.470044
2.1041,1.604080
2.1058,37.039593
2.0850,1.588643
2.1782,32.697171
2.2260,1.985088
2.1983,1.200989
2.1276,1.527235
2.1819,1.434907
2.0815,1.516208
2.2042,1.607299
2.1220,1.683652
2.0705,33.315480
2.1707,1.692474
2.0922,1.598701
2.1140,10.842353
2.0795,1.668051
2.1413,1.324490
2.1588,1.780257
2.1992,1.596525
2.0763,1.414239
2.2024,1.598135
2.0877,1.712054
2.1059,1.579046
2.1707,1.778945
2.1244,1.426399
2.1230,1.293197
2.1610,1.964018
2.1049,1.518354
2.1970,1.526520
2.1034,1.597121
2.2043,1.486793
2.1994,2.068833
2.1559,1.644418
2.0749,1.244515
2.1945,1.746669
2.0745,1.640990
2.1507,1.426935
2.1378,1.242697
2.0801,1.667455
2.1708,1.424029
2.1859,1.384929
2.1636,1.529008
2.1340,1.481846
2.1519,1.456767
2.1642,1.717344
2.1062,1.551613
2.2088,2.018198
2.2293,1.944497
2.1987,1.611471
2.2238,1.452029
2.1227,1.755610
2.2278,1.523629
2.0814,1.703113
2.1465,2.033949
2.0914,56.632102
2.1426,1.536384
2.1792,1.643151
2.1833,1.211524
2.1427,1.258433
2.1247,1.589179
2.1004,1.457304
2.1345,1.666903
2.1152,1.676261
2.1011,1.665026
2.1878,1.283273
2.1526,1.298159
2.1402,1.386017
2.1016,1.480147
2.1826,1.811028
2.1015,1.866028
2.1125,1.980677
2.1596,1.773268
2.1822,1.617745
2.2257,1.660436
2.1896,1.462922
2.2217,2.060488
2.2172,1.645371
2.1856,1.618177
2.1851,1.509398
2.0800,1.792595
2.1029,1.686573
2.0721,1.387909
2.2082,1.600862
2.1855,1.580417
2.1708,1.694947
2.1122,1.501158
2.1269,1.567170
2.0962,1.441225
2.1712,1.757100
2.2286,1.820818
2.1189,1.325011
2.0771,1.498133
2.0980,1.471177
2.1268,1.600876
2.2138,26.585713
2.1987,1.655772
2.1428,1.582071
2.0863,1.741543
2.0871,1.656204
2.0946,1.615196
2.1944,1.596674
2.1454,1.569271
2.2285,1.170933
2.2159,1.584798
2.1972,1.744047
2.1462,1.664758
2.2015,1.583725
2.0905,1.507789
2.0874,1.240149
2.1601,1.522571
2.1513,1.651108
2.1035,1.788840
2.1103,1.330510
2.0734,1.833573
2.2154,1.453340
2.1836,26.164740
2.2213,1.949430
2.2269,1.451612
2.1399,1.539141
2.1872,1.613319
2.1315,1.539662
2.1999,1.369566
2.2046,1.675069
2.0914,1.531571
2.0721,1.598656
2.1042,1.732156
2.1637,1.737744
2.1306,1.694798
2.0715,1.750365
2.2028,1.448140
2.1958,2.112985
2.1442,1.293167
2.0769,1.723886
2.2122,1.409873
2.1555,1.490474
2.0814,1.634315
2.1217,1.838788
2.1699,1.735508
2.2117,1.841620
2.1475,1.413450
2.1723,1.601756
2.1029,1.545444
2.1089,1.515448
2.2149,1.449630
2.1312,1.988649
2.0866,1.382425
2.1646,1.562029
2.0902,1.588672
2.1020,34.323156
2.1430,1.601636
2.1637,1.681075
2.1718,1.843199
2.1831,1.520157
2.1403,1.594737
2.0808,1.713723
2.1859,3.807902
2.0786,1.624495
2.1453,1.584157
2.1340,1.363695
2.1777,2.189472
2.1842,1.585782
2.1084,1.951799
2.1739,1.575902
2.1807,1.663566
2.1455,1.677468
2.0927,1.604199
2.2154,1.518980
2.1659,1.513198
2.0800,1.593962
2.1082,1.457244
2.2279,1.445040
2.1066,1.494348
2.1328,1.178131
2.1961,1.950726
2.2018,1.647785
2.1714,1.624003
2.1887,1.643866
2.0761,1.619384
2.0850,1.731917
2.2262,1.560763
2.1984,1.470610
2.0761,1.753658
2.0778,1.374424
2.1085,1.451731
2.2189,1.560181
2.1051,7.150441
2.1775,1.565099
2.2189,1.525030
2.1722,25.376573
2.2171,1.735732
2.1121,1.714215
2.0945,1.908019
2.0729,1.587957
2.1911,1.384512
2.0866,1.485303
2.2257,1.749188
2.1836,1.393065
2.0999,1.750901
2.1991,1.477644
2.0961,1.562148
2.1519,1.745641
2.0869,1.596570
2.1959,1.655832
2.2123,1.598716
2.2166,2.039954
2.0704,1.635373
2.2062,9.529486
2.1589,1.376331
2.2014,1.665339
2.1504,1.573086
2.1692,1.475111
2.1651,1.541451
2.1979,1.528516
2.0824,1.709968
2.0787,1.251608
2.1573,48.301339
2.1166,1.467526
2.1335,1.824141
2.0712,1.535803
2.1892,2.190843
2.0739,1.238674
2.2027,1.502454
2.1998,1.336902
2.1433,1.621202
2.0895,1.644984
2.1740,1.491085
2.1031,1.778603
2.1386,1.546234
2.0877,1.676396
2.2262,1.875713
2.1574,1.414135
2.1264,1.488850
2.0850,1.517832
2.1868,31.571269
2.2060,1.357242
2.2057,1.439556
2.0862,1.775116
2.1288,1.339063
2.1184,1.392230
2.1920,1.384452
2.0937,1.739860
2.1670,1.588508
2.2266,5.633622
2.1930,1.445994
2.0711,1.163900
2.0820,1.483947
2.0882,1.537666
2.1808,1.701877
2.1658,1.860529
2.1532,1.216292
2.1429,1.853853
2.1352,1.575619
2.1678,1.268595
2.1738,1.498625
2.2166,1.574591
2.1872,1.578555
2.1974,39.480209
2.2161,1.266867
2.2040,1.878172
2.1847,1.666412
2.0749,1.624227
2.1789,1.790985
2.2060,1.978308
2.1389,1.586154
2.2105,1.474604
2.0988,1.358718
2.2208,1.628742
2.1407,1.330823
2.1830,1.401231
2.1104,1.823887
2.1181,1.796439
2.1258,1.584232
2.1219,1.671478
2.0852,1.769736
2.1409,1.621202
2.2269,1.528084
2.1746,1.653343
2.2192,1.210719
2.1920,1.262531
2.2039,1.571268
2.2291,1.727119
2.1904,1.892984
2.1139,1.568720
2.1100,1.355723
2.1360,1.629144
2.0733,1.798302
2.1069,2.396703
2.2118,18.048346
2.2173,1.580343
2.1226,1.461774
2.1933,1.407906
2.1940,1.232117
2.2124,1.461312
2.1971,1.497522
2.1551,1.450703
2.0868,1.695856
2.2021,1.403913
2.1202,1.599252
2.1703,1.601204
2.1287,1.632929
2.1560,1.590267
2.2245,1.703277
2.0958,1.983657
2.1549,1.755863
2.1740,1.718149
2.1561,1.459286
2.2201,1.903549
2.1352,1.776069
2.2162,1.739323
2.1804,1.581684
2.2248,1.509875
2.0843,34.807369
2.1040,1.807481
2.1160,1.528636
2.2150,2.492681
2.0722,1.661390
2.1116,1.873612
2.1845,1.565576
2.2284,1.885593
2.0982,1.712605
2.1401,2.239466
2.1799,1.647785
2.1805,1.722515
2.1894,1.543105
2.1905,1.601055
2.1098,1.691401
2.1111,1.695976
2.0744,1.540139
2.1806,1.441881
2.1035,1.525462
2.1115,1.189038
2.2243,1.721263
2.1729,1.414344
2.1646,1.896754
2.1750,1.601577
2.1657,1.457021
2.1812,1.829296
2.1186,1.508668
2.0802,1.621902
2.0807,45.647413
2.0723,1.403973
2.1278,1.269981
2.0928,1.443952
2.0881,1.434460
2.1490,1.363188
2.2251,1.707226
2.1800,1.676366
2.1138,1.494050
2.1931,1.718506
2.0985,1.479864
2.0860,1.529619
2.1185,1.784369
2.1354,1.603335
2.1803,33.515751
2.1412,1.456097
2.1865,1.476660
2.0852,33.593938
2.2192,1.465619
2.1248,1.695171
2.2032,1.274139
2.0749,1.594946
2.2026,2.370745
2.1062,1.518413
2.2068,1.641825
2.1985,1.674429
2.1773,1.499131
2.1144,1.845151
2.0716,1.590371
2.1004,1.615882
2.2148,1.651630
2.0953,1.498565
2.1755,1.576319
2.1639,1.265049
2.1758,1.421779
2.0989,1.911134
2.0930,31.307742
2.0855,1.217842
2.2272,1.372889
2.1313,1.867786
2.1744,1.622334
2.1611,1.960337
2.1057,1.594886
2.0804,1.362815
2.0724,1.508623
2.2064,1.727149
2.0908,1.608923
2.2241,1.626447
2.1282,1.608685
2.1856,1.902431
2.0921,1.825765
2.1961,1.506075
2.1103,1.279593
2.1286,1.524881
2.1537,1.241490
2.0878,1.531705
2.1097,2.353221
2.1974,1.637995
2.1156,1.517937
2.1309,1.510948
2.1924,1.597077
2.1058,1.492903
2.1010,1.578078
2.1050,49.649894
2.1315,1.634017
2.1285,1.861021
2.1726,1.543298
2.1455,1.557857
2.2091,1.674205
2.0781,1.501352
2.1762,1.732975
2.2038,1.461804
2.1076,1.661301
2.0747,1.535341
2.1401,40.996596
2.0885,1.445889
2.1436,1.559153
2.1838,1.546174
2.0850,1.402557
2.0888,1.582175
2.1467,1.152754
2.0978,1.666009
2.1069,1.523167
2.1404,1.465276
2.0889,1.573399
2.0809,1.995564
2.1278,1.791745
2.1451,1.769438
2.2199,1.647726
2.1588,1.498565
2.0814,1.744136
2.1056,1.346752
2.1891,1.496986
2.1601,32.523587
2.2092,1.600564
2.2240,1.332581
2.2073,1.640677
2.0876,1.480162
2.2210,1.638502
2.1540,1.448527
2.1084,1.557186
2.0973,2.006814
2.2083,1.257271
2.1040,1.425117
2.0833,1.458183
2.1124,1.191065
2.2179,1.443297
2.1437,1.560986
2.1870,1.457229
2.0819,1.676798
2.1425,32.680243
2.1209,1.595467
2.1029,1.411930
2.1761,40.834561
2.1278,1.470581
2.0892,1.653895
2.2275,1.995489
2.1471,1.619980
2.0988,1.404375
2.0717,1.628727
2.1745,1.587391
2.1523,1.859426
2.0739,1.928642
2.1452,3.917590
2.1885,1.619741
2.1559,1.584902
2.1075,1.288414
2.1498,1.751423
2.1668,1.512975
2.1742,1.491815
2.0932,1.826406
2.1986,2.033621
2.2213,1.217693
2.1885,1.307070
2.2072,1.444474
2.1288,1.678199
2.2144,1.765698
2.0991,1.511157
2.1063,1.739204
2.1657,1.636460
2.2143,2.110675
2.0831,1.419321
2.1047,28.130576
2.0757,1.237988
2.1402,1.338288
2.0925,1.570925
2.1006,1.371339
2.1898,1.423985
2.1633,1.433030
2.2203,1.667067
2.1343,1.445264
2.1787,1.692876
2.0720,1.635477
2.2217,1.131907
2.1073,1.477823
2.1463,1.506001
2.1519,2.008289
2.2217,1.704648
2.1487,1.455024
2.2287,1.839027
2.1694,33.836916
2.1046,1.709163
2.2034,1.675561
2.1023,1.425698
2.2299,1.696140
2.1431,1.596615
2.1062,1.672700
2.2238,1.389682
2.1215,1.594111
2.1351,1.500443
2.1249,1.506031
2.1770,30.437589
2.0737,1.382843
2.1298,1.539350
2.0959,2.175823
2.2025,1.476422
2.0700,1.217082
2.1672,1.533598
2.1113,1.536533
2.1427,1.378089
2.1599,1.323462
2.1839,1.488701
2.0920,1.680970
2.1085,1.337215
2.0893,1.625597
2.2236,1.719788
2.0939,1.601607
2.0919,1.535282
2.1536,1.196533
2.1630,1.577809
2.2118,2.024725
2.0791,1.317874
2.1075,1.890004
2.0968,1.648054
2.1637,1.707777
2.1424,1.545906
2.1354,1.712039
2.2121,1.581654
2.1759,1.626670
2.2076,36.944613
2.2231,4.331708
2.1130,1.536295
2.2207,1.621097
2.1352,1.632333
2.0783,1.572207
2.2164,1.704291
2.0867,1.630977
2.0728,1.612559
2.1163,1.457512
2.1162,1.614854
2.2247,53.524971
2.2093,1.613885
2.1372,1.626462
2.1547,1.450971
2.2058,1.842469
2.1991,1.165137
2.1745,1.516104
2.1520,1.787186
2.0887,1.675799
2.1090,1.526549
2.1753,2.066165
2.1638,1.792684
2.1982,29.381081
2.2138,1.609474
2.2240,1.517221
2.1008,1.489952
2.0822,1.922205
2.2136,1.429394
2.1613,1.400709
2.0990,1.811713
2.1807,1.290992
2.1109,3.927320
2.1078,1.341432
2.1286,1.624450
2.1538,2.070904
2.1784,1.721621
2.0817,1.576707
2.1886,2.005249
2.1699,1.870617
2.1455,1.642242
2.1775,1.712173
2.1979,1.938790
2.0715,1.570284
2.1461,1.648933
2.1785,1.742139
2.1835,1.068443
2.1736,1.659244
2.0988,37.558153
2.2234,1.873687
2.1957,1.657575
2.1073,1.681790
2.1389,1.589164
2.2233,1.761392
2.1031,1.709685
2.1355,1.610994
2.2239,1.512811
2.2140,1.830682
2.1072,36.020026
2.1876,1.610547
2.1275,1.597792
2.1761,2.576411
2.1927,1.370803
2.0904,1.618236
2.1056,1.693442
2.1044,1.534820
2.1126,1.796484
2.0757,1.910180
2.0918,1.971468
2.1350,1.574963
2.1373,1.382262
2.0824,1.707017
2.1632,1.925409
2.2208,1.505435
2.1623,1.795843
2.1269,1.533806
2.1827,1.531690
2.1400,1.659125
2.0981,10.230720
2.1471,1.592830
2.0728,1.690462
2.1782,1.757458
2.0958,1.660958
2.1292,1.734391
2.2240,1.504168
2.1927,1.450270
2.2037,1.373634
2.1727,46.357289
2.1715,1.695335
2.1828,1.602367
2.2246,1.691893
2.1014,1.493990
2.1926,1.694247
2.1181,1.470804
2.1109,1.603410
2.2015,1.515761
2.1662,1.958176
2.2059,1.472950
2.2100,1.458526
2.1642,1.916558
2.1017,1.651719
2.0724,1.476869
2.1556,1.855165
2.1861,1.886904
2.1136,1.323774
2.0812,1.574874
2.0708,1.611739
2.0977,1.601249
2.1813,1.635298
2.0706,1.435190
2.1068,1.626477
2.1124,1.459613
2.1838,2.160653
2.2280,1.524538
2.0731,1.608446
2.0883,1.417160
2.2195,1.602858
2.2252,1.598552
2.0938,1.920521
2.1237,1.690790
2.1536,1.689926
2.1212,1.647621
2.1368,1.917794
2.1466,1.402065
2.1114,1.540795
2.0788,1.619086
2.0834,1.551867
2.0960,1.644149
2.0846,2.080455
2.1698,1.425296
2.1815,1.645759
2.1121,1.841694
2.1967,1.661807
2.1866,29.929757
2.1247,48.830092
2.1487,1.686871
2.1001,1.456514
2.2186,1.170784
2.1597,1.983896
2.0782,1.440883
2.0946,1.604050
2.1808,1.667917
2.1316,1.689464
2.1847,1.911879
2.1067,1.515225
2.1975,1.816198
2.1983,1.606062
2.0851,1.691431
2.1638,1.587734
2.1006,1.611665
2.1832,1.525402
2.1986,1.228020
2.1966,1.719415
2.1070,1.491487
2.0849,1.057655
2.1762,1.734197
2.1604,1.529977
2.0921,1.359284
2.1008,1.759201
2.1632,1.477391
2.0873,1.563892
2.1714,4.508629
2.1085,1.708448
2.1114,1.540616
2.1378,1.576453
2.1553,1.534209
2.1859,1.640216
2.0749,1.405627
2.1859,1.692772
2.1054,1.845151
2.1165,1.670882
2.1724,1.402870
2.1806,1.492023
2.1684,1.439005
2.2143,1.632914
2.1027,1.551852
2.1198,1.805708
2.1760,1.606464
2.1117,1.325801
2.0952,4.163027
2.1062,1.642272
2.1934,1.608804
2.2023,1.604155
2.1846,1.319036
2.2234,2.664402
2.1971,42.351127
2.1195,1.555324
2.1205,1.625523
2.1854,1.636639
2.0789,1.876116
2.1675,1.786590
2.0843,1.527965
2.0779,1.595855
2.1522,1.515746
2.0942,1.613870
2.2191,1.743451
2.2104,1.440048
2.1439,1.807168
2.1016,1.486018
2.0891,2.541676
2.1511,1.745164
2.1534,1.369402
2.1281,1.929387
2.1846,1.492858
2.1547,1.580611
2.1941,1.380503
2.0870,1.392931
2.0812,45.059830
2.1319,1.610801
2.1474,1.618132
2.1104,1.693144
2.1770,1.628935
2.1055,1.672879
2.1209,1.861513
2.1463,46.082482
2.1840,1.261845
2.1933,1.762226
2.1295,1.726583
2.1415,1.652986
2.2184,1.652762
2.2194,2.139241
2.1690,1.639143
2.0868,1.629055
2.1429,1.659349
2.1719,1.475781
2.1146,1.372233
2.0760,1.640975
2.2270,1.620218
2.2155,1.669541
2.0906,1.444772
2.1445,1.682639
2.1691,42.170361
2.1180,1.191780
2.0810,1.947671
2.1901,1.511633
2.1933,34.577027
2.1400,1.491010
2.0837,1.622289
2.1330,1.705781
2.0850,1.315176
2.2242,1.982376
2.0782,1.554415
2.1161,1.716956
2.1929,1.581118
2.0916,1.615018
2.0870,1.651511
2.0813,1.431063
2.0962,1.404136
2.1551,1.503870
2.2033,1.389399
2.0971,1.734719
2.0978,1.218155
2.1924,1.416087
2.1381,1.673162
2.1241,1.402348
2.0897,42.535827
2.1089,1.500666
2.2255,1.727313
2.0887,1.648366
2.1115,1.352817
2.1885,1.986980
2.2127,1.490831
2.2147,2.461612
2.1456,1.584858
2.2230,1.664385
2.1666,1.352236
2.1162,1.713425
2.1444,2.046168
2.1846,38.579658
2.1874,1.630321
2.0907,1.749888
2.1010,1.448885
2.2233,1.625046
2.0871,1.342520
2.2001,1.824275
2.1242,1.453102
2.1097,1.573861
2.1108,1.584083
2.1451,1.485333
2.2285,1.687571
2.0938,1.171067
2.2067,1.482502
2.1214,1.703456
2.0976,1.540661
2.1892,1.688913
2.1247,1.531720
2.1000,1.400560
2.1369,1.568377
2.2015,1.612976
2.2081,1.526803
2.1620,1.924485
2.0717,1.558051
2.1921,1.718909
2.1670,1.618758
2.2139,1.682192
2.2223,1.631424
2.1223,1.987591
2.2058,1.344845
2.2010,1.564071
2.1126,1.562342
2.1285,1.522407
2.1299,1.611114
2.1265,1.639143
2.1305,1.703978
2.0876,1.528129
2.1063,1.562625
2.2155,1.492202
2.1357,1.441836
2.1717,1.346707
2.2120,1.495764
2.1909,1.701772
2.1091,1.887470
2.2171,1.607642
2.1987,1.653790
2.2285,1.899898
2.1865,2.385870
2.1908,1.749694
2.2001,1.449734
2.1105,1.603380
2.1749,1.588866
2.1309,1.491040
2.2044,1.649484
2.0914,2.259389
2.1563,1.719356
2.1238,1.924217
2.2013,28.845727
2.1252,1.569197
2.2050,1.186192
2.2057,1.698494
2.2106,1.376197
2.0923,1.625970
2.2201,1.727775
2.1891,1.576126
2.1783,1.297757
2.1744,1.539871
2.0777,1.503378
2.2092,1.640692
2.1576,1.552701
2.1429,1.491219
2.1243,2.424508
2.1953,1.496688
2.1952,1.761109
2.2092,1.792446
2.1043,1.648515
2.1245,1.624510
2.1099,27.389005
2.0861,1.643524
2.1223,1.493409
2.0742,1.359239
2.1974,1.478717
2.1063,1.637936
2.0813,1.852319
2.0808,1.436263
2.1886,1.340240
2.1018,1.446262
2.1439,1.382083
2.1343,1.767367
2.1984,1.673296
2.2227,1.478732
2.1196,1.213372
2.1712,9.688616
2.2132,1.724333
2.1453,33.292323
2.2139,1.467198
2.1874,1.673937
2.1198,1.503900
2.2098,1.958698
2.1617,8.075923
2.0869,1.962930
2.1640,39.026618
2.2027,1.554996
2.1530,1.497909
2.1474,1.699671
2.1366,1.463443
2.2109,1.453325
2.1765,3.754333
2.1033,1.495332
2.1280,1.685947
2.1281,1.415431
2.2234,1.654565
2.1813,1.409858
2.0900,1.491964
2.2163,1.405895
2.0756,1.343131
2.1645,1.628935
2.1392,1.505882
2.1848,1.908034
2.1387,1.528531
2.0848,2.234519
2.1538,1.642227
2.2013,2.010807
2.1962,1.633450
2.1271,1.460403
2.1056,1.357079
2.1892,2.087548
2.1983,1.443297
2.1050,1.464322
2.2113,1.644194
2.2288,1.554161
2.1394,47.860816
2.1309,1.511753
2.1836,1.747549
2.2188,1.572639
2.1023,2.262369
2.1183,1.723871
2.1226,6.214619
2.1872,1.459673
2.0999,1.565799
2.1575,1.528829
2.1500,1.576722
2.1770,1.712009
2.0929,1.500055
2.2231,1.458183
2.2300,1.928717
2.1598,1.510501
2.1972,1.617178
2.0993,1.288459
2.2156,1.579195
2.1582,1.611024
2.1915,1.461104
2.2090,1.855657
2.1279,1.552254
2.2178,1.505479
2.1032,1.895130
2.0737,1.709282
2.1504,1.408145
2.2138,1.489744
2.2141,1.653895
2.2228,1.455799
2.1517,27.967855
2.2192,1.481056
2.1596,1.636118
2.0930,1.583174
2.1710,1.978025
2.1985,1.622140
2.1378,1.427785
2.1663,1.309782
2.1115,1.595512
2.1142,1.434371
2.1372,1.903936
2.1521,1.497477
2.1449,1.899183
2.0848,1.692131
2.0709,1.693502
2.1244,1.383632
2.1847,1.552001
2.1897,1.668647
2.1079,1.592949
2.1109,40.215075
2.1527,1.672864
2.0981,1.407519
2.1665,1.491204
2.2147,1.665577
2.1023,1.544297
2.1637,1.561254
2.1853,1.769632
2.1899,1.749814
2.1839,1.704857
2.1837,45.228511
2.1136,1.491800
2.2041,1.448482
2.2180,1.657471
2.0784,1.538202
2.2211,1.508072
2.1408,1.743570
2.0838,1.559034
2.0811,1.286313
2.1975,1.745075
2.1784,1.771361
2.0927,1.415223
2.1436,1.088917
2.1722,1.590431
2.2296,1.487389
2.1238,1.458347
2.1927,1.900703
2.1092,1.559108
2.1018,1.342475
2.0958,1.472607
2.1356,1.583144
2.1689,1.594588
2.1185,1.645938
2.0959,1.663342
2.1050,1.521528
2.0836,1.580700
2.1009,35.427511
2.1205,1.602352
2.1507,1.477703
2.0994,1.423344
2.1468,1.557693
2.1404,1.378685
2.2257,17.090276
2.1478,1.722291
2.2212,1.648679
2.1454,1.410261
2.1017,38.021997
2.1647,1.714557
2.0931,1.426384
2.0971,1.465127
2.0817,1.766339
2.1822,1.652375
2.2247,1.300320
2.1345,1.291409
2.1267,1.312494
2.1380,1.683801
2.1263,1.411676
2.1805,1.628116
2.1327,1.872376
2.0944,2.094224
2.2083,1.441956
2.1616,1.629233
2.0710,1.742572
2.2059,1.596138
2.1866,1.388192
2.1267,1.608193
2.1708,27.190432
2.2172,1.921102
2.1343,31.827971
2.1392,1.466915
2.1177,1.600176
2.1587,1.471177
2.1760,1.919702
2.1876,1.404122
2.2219,1.582265
2.0933,1.162812
2.1285,1.866236
2.2063,1.662895
2.1966,1.561552
2.1644,1.455903
2.1784,1.530990
2.1244,1.408771
2.2212,1.420751
2.1579,1.515836
2.1344,1.430035
2.0992,1.458988
2.0885,1.672655
2.2136,1.537547
2.1981,1.701146
2.0743,1.705125
2.1217,1.430452
2.1467,1.576647
2.1493,1.655787
2.1282,1.520663
2.2132,1.467004
2.1260,1.731351
2.1551,1.700684
2.2187,1.320258
2.1723,1.679584
2.1463,1.527667
2.1232,1.604035
2.1319,1.489520
2.1675,1.546979
2.1958,1.623347
2.1117,1.718581
2.1293,1.493037
2.1320,1.438096
2.1281,1.516581
2.2161,25.267199
2.1562,1.700029
2.1141,1.676291
2.1232,1.516461
2.2014,1.409620
2.0956,1.216710
2.1804,1.420051
2.0735,1.349777
2.1009,1.667708
2.0795,2.143785
2.1989,1.734048
2.0935,1.497835
2.1065,2.030507
2.0792,36.245987
2.1122,1.509428
2.1873,1.401007
2.1852,39.975211
2.2157,1.472205
2.2215,1.459494
2.1581,1.533195
2.2175,1.280248
2.0843,1.633227
2.2180,1.618132
2.1394,1.820147
2.1009,1.687497
2.8897,1.317993
2.9074,1.559168
2.8317,1.977846
2.7849,41.389808
2.9097,1.562357
2.8906,1.296833
2.8655,1.400024
2.9263,2.350554
2.7761,1.434922
2.7790,1.212791
2.7899,41.114777
2.7735,1.538351
2.8833,2.039000
2.8708,1.676008
2.7880,1.319855
2.7959,1.517162
2.7989,1.486287
2.8675,1.796335
2.8776,1.576602
2.9251,1.431912
2.8277,42.680025
2.9266,1.681894
2.8395,1.595020
2.8325,1.861528
2.8105,1.774669
2.8072,1.281694
2.9259,1.234367
2.9292,1.394093
2.8829,44.082403
2.7980,1.376927
2.7988,1.383528
2.7944,1.347601
2.8262,1.671240
2.8879,1.532137
2.7794,1.629636
2.8548,1.380891
2.8789,1.559258
2.7754,1.649112
2.8403,2.089694
2.8965,27.130544
2.8621,1.208708
2.8423,1.490161
2.9110,1.905099
2.8662,1.491994
2.8239,1.758218
2.8333,2.060235
2.9209,1.460567
2.9075,1.482412
2.9164,1.498893
2.8597,1.256496
2.7928,1.373500
2.7980,1.847595
2.8313,1.970440
2.8805,1.458615
2.7707,1.901984
2.8983,1.684457
2.8958,1.511514
2.8524,1.436278
2.7709,1.060620
2.8977,1.433209
2.8363,1.555964
2.8771,1.702324
2.8612,1.125142
2.8865,1.277596
2.8354,1.545325
2.9236,1.506761
2.9229,1.501858
2.9186,1.704589
2.8684,1.432240
2.8206,1.531690
2.8303,1.305014
2.8130,1.456141
2.9146,1.609653
2.8968,1.361191
2.8961,1.251787
2.9014,1.467153
2.9285,1.491472
2.8801,1.538232
2.8209,1.739532
2.8912,1.174435
2.8120,1.426563
2.8677,1.456290
2.7954,1.257315
2.9072,1.409411
2.8482,1.338080
2.8140,5.007520
2.9177,1.521349
2.7833,1.499727
2.9188,1.890600
2.8911,1.601294
2.7939,1.385003
2.8918,1.285821
2.8617,1.363456
2.9152,2.060562
2.8638,1.759127
2.8384,1.194015
2.9193,1.480296
2.7840,1.335680
2.8943,1.488730
2.7865,1.409784
2.8143,1.454428
2.7882,1.309603
2.9094,1.472294
2.8407,1.321822
2.8862,1.370057
2.8111,1.465976
2.8869,1.715764
2.8738,1.491740
2.7856,1.438901
2.8490,1.565218
2.8855,1.445785
2.8043,1.571342
2.8747,1.708180
2.8145,1.340240
2.8293,1.317993
2.9172,1.489550
2.9209,1.590177
2.9297,1.095608
2.8383,0.947818
2.8615,1.328155
2.8994,1.271859
2.8914,1.388773
2.8430,1.529828
2.9082,1.634419
2.8342,1.870856
2.9220,1.393065
2.8456,37.748218
2.7890,1.466349
2.8899,2.011403
2.7932,1.269281
2.8787,1.618177
2.7786,36.980271
2.9281,45.678630
2.8566,1.577303
2.8885,1.924425
2.7910,1.480922
2.8719,1.296908
2.8302,45.795754
2.8099,1.395285
2.9004,1.925409
2.7753,1.505092
2.8465,1.243830
2.7839,1.577765
2.9062,1.751512
2.9129,1.453489
2.7755,1.522526
2.8443,1.405850
2.8450,1.429543
2.8850,1.471877
2.8867,1.436636
2.8249,1.891643
2.9192,25.028363
2.7996,1.772583
2.7919,2.100408
2.9004,1.480386
2.7892,1.585126
2.7997,2.013415
2.8500,1.223117
2.8238,1.858413
2.7962,1.563728
2.9188,1.559779
2.8458,1.472995
2.8957,2.235010
2.8100,1.130193
2.9160,1.219243
2.8054,2.067387
2.9150,1.284346
2.8681,1.623854
2.9254,1.481399
2.8934,1.525000
2.8709,1.440808
2.8553,44.251606
2.9068,1.576170
2.8410,1.310617
2.7857,35.047784
2.9162,1.709089
2.8989,43.672383
2.8791,1.532882
2.8892,1.180962
2.8071,1.450151
2.8441,1.551285
2.9017,1.298368
2.9239,1.084253
2.9177,1.409784
2.7957,1.304150
2.8794,1.338467
2.8587,1.671106
2.8348,1.652092
2.7968,1.572162
2.7919,1.203045
2.8452,1.490325
2.8489,1.326829
2.8129,42.382404
2.8288,1.674592
2.8586,1.802742
2.8919,1.417354
2.8643,1.759514
2.7959,69.536060
2.9118,1.425803
2.8288,1.608312
2.9236,1.156136
2.9271,1.507968
2.7925,1.613066
2.8632,1.499757
2.9247,1.831591
2.8316,1.253396
2.8576,2.012998
2.8202,1.795307
2.7746,1.483172
2.8027,1.559466
2.7898,25.964022
2.8155,1.470923
2.8707,2.211139
2.8601,1.414821
2.9217,1.449510
2.8797,1.317754
2.8280,1.649275
2.9219,1.561850
2.8714,1.205757
2.8569,1.595870
2.9080,1.463354
2.8772,1.300752
2.8277,1.350015
2.8668,1.579180
2.8180,1.226172
2.9251,1.317963
2.8091,1.438469
2.9257,38.393795
2.7803,1.583666
2.7716,1.324594
2.8585,2.048686
2.8029,1.441330
2.8512,1.213863
2.7889,1.670495
2.9039,1.430765
2.8771,1.484662
2.8795,1.470864
2.9183,2.338722
2.9287,1.337975
2.8785,1.410559
2.8841,1.439631
2.7703,1.544863
2.7779,1.347020
2.8382,1.743719
2.9251,1.447260
2.8201,1.518965
2.8610,1.496941
2.7714,1.275793
2.8365,2.049580
2.9144,1.401067
2.8643,1.471847
2.9019,1.491517
2.7721,1.446515
2.8024,1.486138
2.7987,1.543149
2.9032,1.406223
2.7863,1.278847
2.9191,1.352817
2.8128,1.748070
2.9109,1.526833
2.8525,1.566395
2.8218,1.500174
2.9246,1.787812
2.8348,1.316279
2.8816,1.443192
2.7808,1.198560
2.9029,1.310423
2.9270,1.415879
2.7877,49.073204
2.8894,1.599327
2.8133,1.541317
2.7937,1.892686
2.8283,1.625791
2.8759,1.961321
2.9226,1.502395
2.9290,45.361847
2.9290,1.244500
2.8697,1.413032
2.8745,1.489922
2.7958,1.472458
2.8862,31.501204
2.8582,1.492366
2.8274,1.592591
2.9140,1.423553
2.8108,1.767904
2.7927,1.286030
2.7953,1.400575
2.7939,1.526460
2.8642,1.107901
2.8981,1.193628
2.7956,1.595631
2.8504,3.496632
2.8619,1.636356
2.8597,1.436874
2.8360,1.467139
2.8570,1.699150
2.7724,1.470700
2.7793,1.405194
2.8376,1.386553
2.8079,1.236483
2.8911,1.613438
2.8087,1.265451
2.9018,46.051234
2.8086,1.700178
2.7848,2.024084
2.8464,1.502946
2.8320,28.511897
2.8237,1.277924
2.8924,1.437873
2.8056,1.320750
2.8772,1.815513
2.9036,1.328856
2.8424,33.281535
2.8505,1.778662
2.9178,40.025726
2.8666,2.255931
2.7989,1.283407
2.7811,1.497373
2.7831,1.491845
2.8231,40.048361
2.7842,1.460001
2.8738,1.494914
2.8378,1.490593
2.8194,1.565322
2.8519,1.457006
2.9199,1.464859
2.8091,1.336858
2.7948,28.755903
2.8189,1.303375
2.8219,1.595140
2.9156,37.362233
2.8830,1.584291
2.8386,1.503393
2.7966,1.949519
2.7773,1.424029
2.7896,1.295999
2.9056,1.360640
2.8737,1.458034
2.7951,2.052367
2.8700,1.231864
2.7793,1.503184
2.8511,1.232907
2.8237,1.567185
2.7864,1.046553
2.8888,1.647130
2.8847,1.937345
2.8517,1.379877
2.7969,1.654118
2.8771,1.515314
2.8393,1.497313
2.8758,1.361459
2.7846,1.646921
2.9144,35.028130
2.7706,1.411781
2.8056,2.035201
2.8337,1.295149
2.8017,1.309767
2.7840,1.368329
2.8800,1.966536
2.9290,46.313241
2.8236,1.382470
2.8126,1.565844
2.8773,1.289129
2.8056,1.418814
2.8341,1.176700
2.8801,40.204585
2.8389,1.831949
2.7949,1.483396
2.7813,1.422852
2.8569,1.294047
2.9285,1.826227
2.9172,14.011666
2.7860,12.874424
2.8504,1.485437
2.8482,1.720831
2.8010,1.412779
2.8772,28.647140
2.8493,1.233578
2.8994,1.701221
2.8167,1.704857
2.9194,1.573294
2.9003,1.411095
2.8458,1.710549
2.7926,1.360655
2.8474,1.369759
2.7903,1.439556
2.8797,1.262844
2.8816,1.470670
2.8625,2.010077
2.9262,1.640186
2.7772,1.246989
2.8844,1.470670
2.8981,1.148075
2.7881,3.766388
2.8215,1.580328
2.7786,1.239538
2.8633,1.286477
2.8857,1.450121
2.8257,1.365125
2.8813,1.048714
2.8287,1.531914
2.8840,1.765072
2.8143,1.299784
2.9265,1.524284
2.8401,1.412764
2.7706,1.568347
2.7846,1.222253
2.8862,1.523480
2.9084,1.675606
2.8719,1.620620
2.7949,1.686245
2.9095,1.173660
2.8847,1.189932
2.7884,1.601160
2.8309,1.539439
2.8774,1.277536
2.7706,1.552165
2.7768,1.370236
2.8266,1.428172
2.9099,1.765549
2.9294,1.458928
2.8209,1.453459
2.9154,1.594096
2.8958,1.639158
2.9084,1.375213
2.8641,1.364723
2.9251,1.622811
2.8731,1.357242
2.9217,1.418009
2.8605,1.653567
2.8014,1.600474
2.8530,29.403299
2.8473,1.169369
2.8240,1.369044
2.8298,1.326308
2.8517,1.164153
2.8641,1.569495
2.8056,1.407117
2.8144,1.509815
2.8505,1.479626
2.8506,1.228049
2.8370,1.767352
2.8763,1.411721
2.7997,33.969060
2.8551,1.258954
2.8141,1.666039
2.8932,1.278728
2.8826,1.495034
2.8950,1.489103
2.8528,1.575917
2.8098,1.673222
2.9181,1.500666
2.8517,1.371682
2.8300,1.928940
2.8165,1.216009
2.8343,1.477584
2.8834,1.594931
2.9010,1.452506
2.8472,1.873925
2.8870,1.393870
2.8041,1.238465
2.8423,1.803622
2.8273,1.547486
2.8190,1.649827
2.8275,1.296103
2.8908,1.514494
2.8873,1.529276
2.8032,2.058119
2.8074,22.175401
2.8955,1.734823
2.8747,1.529902
2.8782,1.341224
2.8716,1.459986
2.8810,1.729250
2.8136,1.340553
2.7797,1.278341
2.8277,1.496837
2.7752,1.320437
2.9239,1.418799
2.8540,51.993668
2.8772,1.344174
2.9246,1.244485
2.8987,37.513286
2.8067,1.579329
2.8239,1.125798
2.7874,1.519218
2.8973,1.347348
2.8879,12.738436
2.8480,40.217876
2.8291,1.346529
2.8132,1.405269
2.8480,1.350343
2.8839,1.627803
2.9133,47.517195
2.9058,5.092174
2.9088,1.429781
2.8403,42.517766
2.8374,1.146778
2.8202,38.676038
2.9259,33.155426
2.7993,1.723051
2.7952,32.243043
2.8149,1.123369
2.9175,1.227662
2.9064,1.467273
2.8230,1.354381
2.9063,1.506224
2.9125,1.113057
2.8384,1.802906
2.8008,33.003986
2.8936,1.601055
2.8299,1.403779
2.7891,1.624450
2.9144,1.468226
2.8403,1.760170
2.8336,1.319170
2.8652,1.634657
2.8108,1.773581
2.7732,1.443893
2.8324,1.467720
2.8307,1.437023
2.7718,1.273140
2.8295,1.198962
2.8918,38.690090
2.8233,1.327917
2.8787,2.228245
2.8699,1.468197
2.8001,1.508117
2.7733,1.166731
2.8779,29.433995
2.8678,1.530185
2.8170,1.270488
2.8020,1.460806
2.9069,1.274273
2.9155,1.311824
2.8073,1.473114
2.8638,1.542151
2.8619,1.553759
2.8215,1.251444
2.7758,1.457453
2.8221,1.445800
2.8731,1.546040
2.8663,1.291946
2.8516,1.276270
2.7896,1.591206
2.8040,1.632184
2.8198,1.393482
2.8366,1.572117
2.8281,1.488164
2.9144,1.357496
2.7886,1.467198
2.9278,1.393989
2.8085,1.867071
2.9071,1.141757
2.8090,1.343280
2.8640,26.820645
2.8304,1.415431
2.7761,1.581863
2.8974,1.517981
2.8997,36.222845
2.8131,34.241483
2.8942,1.485363
2.8467,1.317188
2.9279,1.517937
2.7787,1.296148
2.8309,1.299515
2.8065,1.112565
2.8700,1.277849
2.8945,1.361549
2.9047,34.690976
2.8577,1.667008
2.8320,1.594737
2.8979,1.482338
2.7867,1.161799
2.8116,1.095772
2.8904,1.255244
2.8405,1.536608
2.9289,1.197383
2.7846,1.352787
2.8439,1.645625
2.8040,1.597658
2.7703,1.237884
2.7850,1.449004
2.7846,1.457870
2.8290,1.752600
2.8392,1.626968
2.8512,1.535133
2.8163,1.552701
2.8823,1.795352
2.8526,1.354486
2.9271,1.086384
2.7971,1.386613
2.8517,1.353398
2.8490,1.467720
2.8295,1.484469
2.9078,1.272231
2.8035,1.266703
2.9104,1.677498
2.8272,1.290172
2.8237,1.349226
2.8684,1.520053
2.8601,1.531079
2.8154,1.644567
2.7835,1.667306
2.9228,1.785070
2.8291,2.090752
2.7883,18.556401
2.8750,1.519889
2.8551,59.628874
2.8224,1.233876
2.8225,1.642004
2.9052,33.943117
2.8242,32.116458
2.8368,1.214296
2.9231,1.541689
2.8277,1.323223
2.8343,1.495063
2.7959,1.844808
2.8760,1.979172
2.8764,29.838547
2.8414,1.383275
2.8349,31.301439
2.8072,1.834407
2.8964,1.540884
2.8432,2.256930
2.9031,1.542494
2.8300,1.706719
2.8874,1.302212
2.7746,1.283795
2.8052,1.563624
2.9237,1.693055
2.8792,1.483887
2.8781,3.821284
2.8495,1.382411
2.8456,1.373768
2.8016,1.064673
2.7977,1.490384
2.8732,1.635730
2.8810,41.247115
2.8114,1.369998
2.8731,38.427040
2.7918,39.710209
2.8681,1.827613
2.7975,1.187369
2.8515,1.385793
2.8202,1.262829
2.8581,1.349390
2.7914,0.985637
2.8473,1.187056
2.8687,1.538664
2.7916,1.206353
2.8194,1.496226
2.8786,1.383856
2.8574,1.366228
2.8687,1.970097
2.8948,1.198947
2.8614,1.622379
2.8056,1.792893
2.8408,1.654372
2.9028,1.503423
2.8607,1.403093
2.8905,1.311496
2.8282,1.539648
2.8418,1.131311
2.9252,1.548186
2.9015,49.105823
2.8745,1.271918
2.7870,51.884323
2.8679,26.484638
2.7753,1.265571
2.9194,1.337811
2.9255,1.303256
2.8865,1.592129
2.8128,1.318395
2.9053,1.730114
2.7984,1.575947
2.9025,1.448974
2.8533,1.273587
2.7725,1.574025
2.9124,1.483843
2.8404,1.032069
2.9028,1.239479
2.8802,1.167729
2.8552,1.621991
2.9080,1.829162
2.8025,1.254886
2.9138,1.567602
2.8242,1.629680
2.7742,1.741037
2.8239,1.722187
2.7806,1.683906
2.7815,1.600876
2.8699,1.245797
2.7893,17.100960
2.7955,1.215100
2.8168,1.892895
2.8146,1.609728
2.9172,1.727730
2.9149,1.425654
2.9092,1.531467
2.9284,1.493156
2.8404,1.962304
2.8973,1.088232
2.8149,1.627326
2.9182,41.144475
2.8997,1.356795
2.8871,1.150280
2.8064,1.338154
2.7846,1.571521
2.9180,1.532167
2.8583,1.357019
2.8680,1.286775
2.9079,21.487102
2.7930,1.836628
2.8819,37.330672
2.8442,1.355663
2.8958,1.969129
2.8429,1.513124
2.8015,1.277506
2.9230,1.721874
2.8150,1.255482
2.8892,1.610652
2.9030,1.582563
2.8096,1.466468
2.8812,2.021492
2.8334,1.262993
2.8059,1.257122
2.8048,35.469994
2.9226,1.382619
2.8289,1.269788
2.8516,1.259163
2.8502,1.475275
2.7743,1.411960
2.8906,1.434773
2.8892,1.439527
2.9101,68.568632
2.8271,1.429394
2.8036,1.306728
2.8256,1.560539
2.8872,1.707733
2.8753,1.651213
2.8350,1.455903
2.8539,1.342312
2.7947,1.082867
2.9170,1.247168
2.8455,1.242772
2.8511,1.197889
2.8959,1.279935
2.8017,2.060384
2.8856,2.282962
2.8265,1.692548
2.9000,1.361400
2.7851,1.583174
2.8142,1.486048
2.8717,1.530528
2.8472,1.499698
2.8303,1.717284
2.8626,1.648217
2.8048,1.830772
2.8400,1.358837
2.7703,50.683975
2.8978,36.332235
2.8106,44.844463
2.9029,1.248062
2.8583,1.142770
2.8662,1.221880
2.8702,31.240284
2.7901,35.165355
2.8944,1.169682
2.8167,1.957268
2.9080,2.044737
2.8958,1.514137
2.8785,1.216054
2.9004,1.331896
2.8399,1.738340
2.8777,1.427546
2.9224,1.521185
2.8003,1.397029
2.7861,17.955512
2.8359,1.296327
2.8515,1.394615
2.7939,1.433268
2.8054,1.464158
2.9086,1.164123
2.8321,1.449659
2.7938,1.484245
2.7993,1.263767
2.8624,1.317948
2.8004,1.521796
2.8460,1.318514
2.8560,1.855910
2.8403,1.864776
2.8506,1.543701
2.9039,66.782653
2.7727,1.749009
2.9188,45.792088
2.8019,44.009924
2.7761,45.397639
2.8928,1.450539
2.8612,1.412049
2.8561,1.392052
2.8048,1.113594
2.8950,1.502797
2.8190,1.601145
2.8863,1.141027
2.8065,1.459241
2.8617,1.375630
2.8737,1.607865
2.8295,1.469046
2.8468,1.452088
2.7804,1.016229
2.8729,1.382515
2.8806,1.460552
2.7945,1.247659
2.8581,1.595467
2.8873,1.317397
2.7862,1.272768
2.9042,1.181364
2.9093,1.442507
2.7781,1.510590
2.8097,1.758650
2.7835,1.457065
2.8104,1.474947
2.7838,1.229718
2.8483,1.600683
2.8101,1.286492
2.8180,1.532227
2.8438,1.317307
2.8294,1.359329
2.8962,1.594290
2.8856,1.213700
2.7883,1.836330
2.8058,1.903608
2.7713,1.601547
2.8227,1.387984
2.7873,1.499727
2.8815,1.581728
2.8949,2.180323
2.9293,1.771197
2.8034,1.259044
2.7759,1.827642
2.8911,1.359999
2.8359,1.364872
2.9190,1.422808
2.8328,47.054261
2.8200,1.115605
2.7816,30.231893
2.9217,1.401052
2.8519,1.514524
2.8405,30.894771
2.8399,1.283735
2.8930,1.328766
2.9029,1.716524
2.8462,1.518756
2.7985,1.725584
2.8350,2.108112
2.9126,1.321092
2.8352,2.202377
2.8757,41.605160
2.8596,1.420289
2.8438,1.489550
2.8620,1.390919
2.8092,1.398474
2.8592,1.161918
2.9084,1.261026
2.7828,2.221316
2.8290,1.357451
2.9109,1.801401
2.9265,1.400307
2.7721,1.736775
2.8703,1.865134
2.8711,1.809418
2.9049,39.151728
2.8452,1.677305
2.7910,1.302391
2.8180,1.865655
2.8840,1.236096
2.8865,1.690716
2.8027,1.234233
2.8728,2.518550
2.8751,1.489654
2.8752,1.435682
2.7735,1.246125
2.8407,1.229212
2.8220,35.258636
2.8656,1.233086
2.8239,1.118556
2.7905,1.240954
2.8773,1.471639
2.8159,1.242086
2.8965,1.302540
2.8189,1.623765
2.8573,1.279190
2.8993,33.118576
2.7885,1.560107
2.8870,1.830116
2.7809,1.574412
2.9198,2.120957
2.7740,1.411498
2.8858,1.526728
2.8290,1.329944
2.7987,1.268506
2.8332,1.396671
2.8502,1.435071
2.8364,1.491964
2.7896,1.500607
2.8536,3.167436
2.8180,2.171561
2.9248,1.326546
2.8313,1.522973
2.8397,34.821346
2.8065,1.263931
2.9250,1.534253
2.8215,1.460299
2.8734,1.448646
2.9032,1.354769
2.8329,1.169831
2.8909,1.487598
2.8146,1.371682
2.7875,1.274213
2.7768,1.357138
2.8418,1.465499
2.9098,1.962513
2.8025,1.456216
2.8405,1.414984
2.8921,1.753390
2.8142,1.098812
2.7944,1.340553
2.8531,1.240015
2.8381,1.258925
2.9202,1.314938
2.9136,1.881391
2.8081,1.893684
2.8597,1.669854
2.8366,1.891762
2.7754,1.403153
2.8411,1.332596
2.9165,1.201227
2.8184,1.303583
2.8638,1.550317
2.8837,1.265943
2.7801,1.219615
2.9179,1.484677
2.7875,1.395822
2.8182,1.846045
2.8845,1.258463
2.7731,1.641229
2.8301,1.664340
2.7903,1.369238
2.8457,1.226768
2.7725,1.230508
2.7942,1.429588
2.8056,1.119465
2.7830,1.407340
2.7845,1.293361
2.8011,1.468226
2.8528,1.472965
2.7919,1.605541
2.9014,33.207357
2.8367,1.328811
2.8103,1.299530
2.8086,1.476318
2.9043,38.015366
2.7775,1.393780
2.8888,1.477093
2.7856,1.474485
2.9211,1.320928
2.8353,1.586050
2.8656,1.901269
2.9081,1.278087
2.7861,1.390770
2.7802,1.320675
2.8810,1.421183
2.8640,55.344075
2.8854,1.483291
2.8145,1.168445
2.8495,1.369834
2.7999,1.830965
2.8399,1.343906
2.8151,1.365751
2.8637,77.770591
2.8179,1.485363
2.8140,1.473874
2.8728,1.384288
2.7837,1.802579
2.8982,1.542538
2.8493,1.403019
2.8066,1.087651
2.7884,1.209289
2.8514,1.267999
2.8506,1.905233
2.8851,1.481563
2.8298,1.476303
2.8360,1.379177
2.9128,1.418129
2.8138,1.166746
2.9270,1.543164
2.9128,1.518995
2.9284,1.554683
2.9209,1.277104
2.8111,1.533732
2.9003,1.621291
2.8679,28.342336
2.8026,1.558885
2.9296,1.262784
2.8736,1.497909
2.8996,1.283363
2.8593,1.552939
2.7827,1.548752
2.9081,1.326993
2.7981,1.375616
2.8115,1.511022
2.8686,1.520231
2.8010,1.224697
2.8440,1.283705
2.8842,1.341283
2.7854,1.234204
2.8757,1.405641
2.7867,1.471445
2.8461,1.522437
2.8739,1.540661
2.8800,1.382768
2.7769,1.457945
2.8006,1.620531
2.9236,1.219735
2.8326,1.238734
2.8380,1.573533
2.8299,1.368552
2.8814,1.552299
2.8885,40.771246
2.8740,1.363099
2.8344,1.631469
2.8611,1.717597
2.8525,1.480639
2.8001,1.277253
2.9219,1.223519
2.9244,1.514852
2.8944,1.588002
2.9288,1.217782
2.8445,1.383230
2.9043,1.584634
2.8085,1.324579
2.8888,1.574546
2.8844,1.444355
2.9202,1.269862
2.9033,1.251742
2.9107,1.547113
2.8128,1.405016
2.8960,1.540095
2.8460,1.534492
2.8200,35.821363
2.8290,1.294509
2.8978,1.242027
2.9048,1.528621
2.9051,1.769900
2.8771,1.445368
2.7972,1.266629
2.7949,1.354054
2.8609,1.417190
2.8039,1.900092
2.8239,1.471475
2.7864,1.234502
2.7948,1.284927
2.8847,11.844680
2.8058,1.544982
2.9057,1.550481
2.8227,1.398563
2.9058,1.332074
2.8184,1.573801
2.8128,1.104429
2.8332,1.760125
2.7719,1.850456
2.8397,1.578063
2.8308,1.151621
2.7720,1.809895
2.9078,1.541376
2.8300,2.108291
2.7701,39.132819
2.9237,1.173571
2.8065,1.600534
2.8105,1.830176
2.7739,1.378566
2.7859,1.564577
2.8836,1.910299
2.8631,1.704991
2.8506,1.300246
2.8094,1.841620
2.8159,1.473427
2.9252,1.304463
2.8296,1.487270
2.9283,1.447961
2.9119,39.109543
2.7899,1.194477
2.9057,1.475349
2.7734,1.867637
2.8838,1.840293
2.8995,1.333669
2.8813,3.844678
2.8580,1.372129
2.9001,1.122922
2.7947,1.690894
2.8564,1.532584
2.8125,33.650964
2.8339,1.250431
2.8006,1.526207
2.8833,1.364067
2.8617,1.182556
2.8947,1.421034
2.8705,1.519471
2.8659,1.301154
2.9175,1.341924
2.9000,1.436025
2.8607,43.151572
2.8222,1.442716
2.9185,1.663506
2.8294,1.348630
2.7863,1.232207
2.8233,1.153693
2.8830,2.032042
2.9190,1.320198
2.8733,1.111701
2.8760,1.470745
2.9200,1.552418
2.8945,1.377672
2.8413,1.231670
2.8439,1.546845
2.8915,1.479164
2.8208,1.575544
2.7876,40.037185
2.8691,1.558840
2.8994,1.976028
2.8097,1.359880
2.8794,1.744702
2.9128,1.363531
2.7904,1.342759
2.7917,1.541510
2.8489,1.351044
2.8235,1.440004
2.9219,1.531199
2.9295,1.409397
2.8413,47.905490
2.8969,1.447856
2.8711,1.172706
2.7978,1.499429
2.9255,1.329660
2.7979,1.460910
2.7822,1.503125
2.8424,1.943991
2.7729,23.932740
2.8469,1.146853
2.8359,1.639470
2.9227,1.479298
2.8362,1.317918
2.9060,1.382232
2.8948,0.917986
2.8638,1.312479
2.8080,1.710072
2.8188,1.398996
2.8486,1.708329
2.8332,1.529425
2.8733,1.545072
2.8509,1.630202
2.8217,1.612619
2.8671,28.474733
2.9294,1.486808
2.8024,1.299039
2.8237,1.401663
2.7719,1.383841
2.7850,1.630425
2.7789,1.285687
2.8377,1.411915
2.9038,1.307949
2.8816,1.298428
2.9246,1.585141
2.9039,1.297012
2.8637,1.660213
2.8629,1.447499
2.7720,45.766726
2.8314,1.219168
2.8119,1.322165
2.8693,1.378760
2.7805,1.509219
2.8568,1.321942
2.8301,1.248598
2.8487,1.667410
2.8347,1.528248
2.7863,1.500592
2.8870,1.395181
2.8981,1.893878
2.8657,1.369044
2.7885,1.309514
2.8659,40.901348
2.9094,1.407832
2.9279,28.665110
2.8914,1.499861
2.7773,1.211017
2.9106,1.517370
2.8764,1.272246
2.8142,1.128793
2.9172,1.424775
3.2022,1.632541
3.2132,1.462772
3.1096,1.541078
3.1623,1.932994
3.1306,1.534447
3.1174,1.577452
3.1918,1.450449
3.1686,1.339272
3.1231,1.724139
3.1569,1.470253
3.2185,1.653120
3.1607,1.866564
3.2162,1.661122
3.1606,1.955092
3.2288,1.416236
3.0747,1.692057
3.1436,1.803413
3.1584,1.681522
3.1863,1.616299
3.2250,1.795739
3.1697,1.754656
3.1465,1.627967
3.1715,1.622647
3.1553,3.969684
3.1828,49.885869
3.2215,1.670927
3.0722,1.607507
3.1213,1.501277
3.2102,1.701310
3.0795,2.542630
3.1964,1.264140
3.0749,2.119720
3.1737,2.115652
3.1981,1.490295
3.1081,1.646936
3.1310,1.634941
3.1062,1.453996
3.1828,1.902685
3.1546,1.595274
3.1669,1.762614
3.1221,1.940995
3.1639,1.524746
3.2227,1.917034
3.1947,1.564041
3.2223,4.062474
3.1096,1.818329
3.1526,1.517996
3.1317,1.634762
3.1254,1.600146
3.1985,1.963750
3.0980,1.569718
3.1594,1.491949
3.1938,1.398757
3.2197,1.835495
3.0730,1.682118
3.1133,2.039686
3.1489,1.812473
3.2198,1.363173
3.0961,1.519859
3.2045,1.250580
3.1335,1.824766
3.1577,1.746878
3.2185,1.656473
3.0803,28.569236
3.1227,1.774251
3.0949,1.582235
3.0914,1.318917
3.1186,1.406088
3.1821,1.190335
3.1629,1.499549
3.0895,1.424864
3.1982,2.937168
3.1512,1.564294
3.0929,1.184314
3.2013,1.499906
3.2013,1.547724
3.1047,1.500636
3.2203,1.576737
3.1997,12.124076
3.1067,1.553372
3.0702,1.274318
3.2088,1.297027
3.2022,1.451552
3.0856,1.421243
3.1926,1.427591
3.1937,1.519889
3.1714,1.480043
3.2032,1.692265
3.2276,1.617789
3.1224,1.410738
3.2034,1.735151
3.2174,1.624599
3.1202,1.610667
3.1794,1.595035
3.1795,1.659498
3.2058,40.567935
3.1607,1.698956
3.1141,1.571700
3.1103,1.616776
3.1568,1.382038
3.0917,1.422867
3.2075,1.575813
3.2123,1.491278
3.1088,1.577035
3.1816,1.430452
3.1777,1.396596
3.0895,1.887664
3.1945,1.377136
3.1926,3.099337
3.1190,1.575172
3.0857,1.466468
3.1151,30.828178
3.1935,1.614720
3.1447,1.620919
3.2005,1.717910
3.0955,1.709342
3.0870,1.474336
3.1258,1.511663
3.2108,1.843125
3.0959,1.773894
3.0817,1.374945
3.1905,43.298393
3.0846,1.484528
3.1768,2.519101
3.0834,1.662254
3.1095,1.642510
3.1762,1.596883
3.2098,18.814713
3.1355,1.259029
3.1419,1.547202
3.0750,1.606092
3.1245,1.409024
3.1087,1.694143
3.1962,1.433253
3.1843,1.400158
3.1955,1.808539
3.1551,1.483157
3.1819,1.514137
3.0904,6.577745
3.1316,1.680300
3.1169,1.691267
3.1152,1.548976
3.1883,1.883686
3.1043,1.432434
3.1221,2.026141
3.1152,1.693815
3.2082,1.779959
3.1722,1.669943
3.1469,1.472011
3.1308,1.241237
3.2175,1.515105
3.2203,1.803517
3.1419,1.535147
3.1607,1.445830
3.2080,1.915261
3.1110,1.683697
3.1114,1.557425
3.0865,42.986736
3.1503,1.571700
3.1930,1.717612
3.0950,1.662746
3.1392,1.734644
3.2285,1.745388
3.1470,1.616195
3.1312,27.651027
3.2043,1.385629
3.2127,1.325428
3.1302,1.546711
3.0898,27.582243
3.1718,1.295179
3.1885,1.539797
3.2177,1.726389
3.1756,1.594439
3.1192,1.531556
3.1524,19.498765
3.1160,2.443418
3.1414,1.681566
3.1449,1.863122
3.2160,1.514807
3.2149,1.508176
3.2182,1.525238
3.1465,1.605958
3.2243,2.021268
3.0922,1.573399
3.2174,1.465917
3.1724,1.487300
3.2096,1.394480
3.1361,1.544476
3.2285,1.687452
3.0740,1.619548
3.2057,3.936335
3.2011,18.302009
3.1299,2.171099
3.2026,3.720149
3.1042,1.605257
3.1904,1.648232
3.1450,1.608118
3.1358,1.735732
3.1015,24.817944
3.1980,1.603305
3.1870,1.383409
3.0842,1.850754
3.2265,1.608148
3.1054,1.428202
3.1300,1.595959
3.1363,1.370281
3.1622,1.613095
3.2124,1.727179
3.2212,1.553357
3.1713,1.482263
3.1285,1.501128
3.0872,1.902789
3.0810,1.561299
3.1530,1.686707
3.1633,1.323640
3.1416,1.519263
3.2272,1.610905
3.1362,1.456186
3.1262,1.721740
3.1369,20.179704
3.0975,1.734272
3.2203,1.631498
3.1646,2.251923
3.1568,18.340454
3.1381,1.697138
3.1100,1.741603
3.1205,1.605809
3.1490,1.412943
3.1414,1.444429
3.2267,2.003685
3.1601,1.406088
3.1031,1.886874
3.0786,1.643598
3.0955,1.670942
3.1253,1.702681
3.1952,1.401573
3.2123,1.567170
3.1078,2.057150
3.1948,1.727000
3.1407,1.540378
3.1560,1.678780
3.1553,1.609549
3.0768,1.697421
3.0806,14.407814
3.1768,1.660079
3.1803,4.122004
3.1309,1.635849
3.2170,1.746953
3.2012,1.676843
3.1183,27.832106
3.0807,1.607642
3.1585,1.874566
3.1747,1.374587
3.1059,1.443252
3.0770,1.682580
3.1479,1.427010
3.0755,1.923829
3.1879,1.586631
3.1701,1.467586
3.1147,1.343846
3.1413,1.770526
3.1073,1.463935
3.0997,1.396224
3.0990,1.689494
3.2005,2.220586
3.1425,1.876205
3.1845,1.337558
3.1256,1.599535
3.1991,1.998216
3.1653,1.404151
3.1746,42.861894
3.1328,2.010703
3.1599,1.620516
3.1005,1.670972
3.2258,1.732960
3.1775,1.424819
3.1552,1.477361
3.1722,1.646847
3.0860,3.245413
3.1235,1.433089
3.1069,18.079147
3.2049,34.463093
3.0721,1.374945
3.1411,1.328334
3.2090,1.592740
3.1952,2.069548
3.1850,1.469180
3.1182,1.742378
3.1072,1.444697
3.1827,3.558591
3.1178,1.407042
3.1857,1.608431
3.1260,1.492307
3.1917,1.744241
3.1617,1.840308
3.2005,1.653284
3.2277,1.496240
3.1306,1.556396
3.2278,1.499936
3.0716,1.643464
3.2104,1.664177
3.0748,6.931007
3.1572,1.619071
3.1321,1.631334
3.1932,1.459271
3.1204,1.558915
3.1033,1.684293
3.1955,1.764491
3.1581,1.453876
3.1909,1.430809
3.1483,1.572400
3.0759,36.650926
3.1934,23.333728
3.1049,1.643389
3.1455,1.694337
3.0701,1.544610
3.1114,1.509011
3.1765,1.841187
3.1923,1.593098
3.1718,50.522134
3.1409,1.689091
3.1872,1.646578
3.1770,18.197328
3.1030,1.522899
3.1556,33.655807
3.1657,1.464486
3.1866,41.640744
3.1016,1.516059
3.1197,1.708597
3.1249,1.445040
3.0853,1.726612
3.1258,1.619503
3.1867,1.563475
3.1624,1.313418
3.0977,1.569256
3.1871,1.726389
3.0887,1.691833
3.1902,2.780288
3.0936,1.479924
3.0854,1.864985
3.1103,1.611218
3.1524,1.607060
3.1132,1.499191
3.2115,31.321421
3.2201,38.845658
3.1153,1.620889
3.1900,2.193242
3.1813,1.511008
3.1598,2.007127
3.1108,1.660094
3.2219,1.384690
3.2230,1.115620
3.0721,1.549259
3.1228,1.792818
3.1214,1.622036
3.1018,1.225308
3.1388,1.568705
3.2137,1.846001
3.0738,1.349285
3.2037,1.344502
3.1194,1.613900
3.0722,1.546085
3.2140,1.609325
3.1136,1.577377
3.1039,1.633018
3.0887,1.600489
3.1288,1.637340
3.0891,1.871943
3.0988,1.626506
3.1100,1.647145
3.1625,1.639143
3.1414,1.590163
3.1188,1.447976
3.1541,1.545087
3.1939,1.237437
3.1858,2.113953
3.1250,1.655385
3.2169,47.570899
3.1966,1.920700
3.1599,1.782179
3.1461,46.687648
3.1227,1.560524
3.0915,1.947939
3.2117,1.376957
3.1673,30.340865
3.0858,1.497969
3.2181,45.977011
3.2119,1.481548
3.0754,1.603603
3.1821,1.567647
3.1081,1.719832
3.1557,1.991317
3.2035,1.613453
3.1261,1.640424
3.1497,1.670823
3.1764,1.603767
3.1008,1.468003
3.1702,1.556605
3.1380,1.750901
3.2272,15.581772
3.1000,1.618281
3.1838,2.072841
3.0766,1.381785
3.1139,1.622722
3.0888,1.499087
3.0938,1.610443
3.1545,1.472786
3.0979,38.607091
3.1972,2.124727
3.0854,1.754344
3.1697,1.978561
3.2078,1.368180
3.0903,1.759961
3.1048,1.682550
3.1924,1.619786
3.1452,1.692489
3.2191,1.686737
3.1241,41.601032
3.1337,1.533851
3.2232,31.377882
3.1250,1.620352
3.2246,1.630560
3.2126,1.564518
3.1020,1.397669
3.1573,1.439303
3.2206,1.455054
3.0888,1.613975
3.2058,1.306474
3.1939,1.304075
3.1899,1.545057
3.1661,1.635030
3.0860,1.407087
3.2233,1.864001
3.0864,1.402810
3.1954,1.714781
3.1857,36.830798
3.1208,1.377508
3.1795,1.519933
3.1357,1.686975
3.1901,1.933679
3.0769,1.650676
3.2193,1.697272
3.1315,1.639098
3.1985,1.605347
3.1455,1.929387
3.2000,1.910329
3.1182,1.795396
3.1572,1.692668
3.0740,1.609817
3.1483,1.622602
3.0827,33.522591
3.2075,1.606137
3.1784,35.868958
3.1380,1.626268
3.2259,1.790747
3.2215,1.444146
3.2231,1.833379
3.0832,1.810312
3.1827,1.731917
3.1864,1.404047
3.1669,1.703084
3.0725,1.676351
3.2178,1.658931
3.1402,1.232535
3.1652,2.037629
3.2004,1.528412
3.1140,1.528949
3.0747,1.631320
3.2177,1.754478
3.1133,1.631781
3.0766,2.002582
3.0919,2.939537
3.2292,1.460493
3.1884,1.987338
3.1036,1.784086
3.0934,1.336947
3.2136,1.686588
3.1764,1.816154
3.1633,1.785219
3.0910,1.668125
3.1361,1.295403
3.2214,19.121379
3.0705,1.465738
3.1371,1.666307
3.0791,1.431361
3.2296,1.508117
3.0867,1.736358
3.2226,1.594499
3.2046,1.728818
3.1871,39.012074
3.0768,1.628369
3.1813,1.440197
3.1489,1.540869
3.1486,38.869157
3.0932,1.840547
3.1520,1.386538
3.1983,1.538232
3.0910,1.633510
3.2102,35.114601
3.1372,1.668721
3.1126,1.487613
3.1083,1.640394
3.1436,1.924261
3.1736,10.516301
3.1612,1.415372
3.2124,1.659125
3.1518,1.522705
3.1520,1.614004
3.2282,1.600593
3.1044,1.614884
3.0727,1.729101
3.1226,32.866701
3.1201,1.510590
3.0898,1.708806
3.1369,1.758844
3.0755,43.952227
3.2173,1.716852
3.1475,1.228064
3.2106,2.056509
3.1816,1.476184
3.1868,1.842603
3.1914,1.639083
3.1183,1.774773
3.1867,1.492321
3.1030,1.507729
3.1588,1.263887
3.1653,1.966432
3.1941,1.763925
3.0968,51.469594
3.1251,1.450285
3.2019,1.785070
3.1987,1.630947
3.2265,1.379222
3.0889,1.383051
3.1036,1.527816
3.0871,1.720130
3.1858,1.295030
3.1893,1.718223
3.1737,16.648009
3.1947,14.682382
3.1526,1.534566
3.1600,1.724884
3.2174,1.687095
3.1737,1.485050
3.1750,1.773447
3.1642,1.533285
3.1490,1.476496
3.1911,1.483902
3.1616,1.907453
3.0906,1.671493
3.1381,1.324058
3.1374,1.663014
3.1392,1.470491
3.1598,1.837462
3.1279,2.293766
3.1326,1.572177
3.1383,1.841366
3.1294,1.584977
3.2255,1.551181
3.0845,1.660898
3.0727,1.535803
3.1854,1.726761
3.1332,1.900345
3.1418,1.691118
3.1647,1.380667
3.1287,1.431361
3.1083,1.196206
3.0725,1.620203
3.2098,18.724218
3.2202,1.493320
3.1157,41.207641
3.1444,1.554117
3.1218,1.750439
3.0793,1.569569
3.2128,1.549631
3.2038,1.730174
3.1086,1.501292
3.1108,1.549706
3.1817,1.838997
3.1975,1.500845
3.1451,1.523018
3.1320,1.807511
3.1074,25.250405
3.1977,24.359345
3.2082,1.447648
3.2073,41.846588
3.0883,1.687050
3.1650,14.029622
3.2276,1.822188
3.1844,11.531904
3.1435,1.535177
3.0932,1.582325
3.0797,1.663312
3.1871,1.724914
3.0810,1.377508
3.1994,1.706392
3.1765,1.163438
3.1458,1.674250
3.2127,1.425460
3.2192,1.405612
3.1687,1.772895
3.0859,2.133235
3.1642,1.658171
3.1374,1.475215
3.1099,1.610532
3.2186,1.685426
3.1868,1.498073
3.0895,1.929715
3.1066,1.535818
3.1248,1.754731
3.1617,1.618132
3.1220,1.654148
3.1403,25.338069
3.2001,1.561284
3.0991,1.520261
3.1852,1.545727
3.1229,1.490459
3.2211,1.655132
3.2223,1.628324
3.1224,1.872674
3.1670,1.670167
3.0877,1.601353
3.1357,1.605466
3.1697,1.490936
3.1721,1.918450
3.1248,1.537785
3.0754,1.676038
3.0899,1.424044
3.1597,1.475528
3.0974,1.515508
3.1190,1.813918
3.1689,1.608297
3.2141,1.460165
3.1524,1.597464
3.1107,1.507878
3.1637,1.659691
3.1141,1.699597
3.1952,1.672566
3.0950,1.817986
3.1119,1.704752
3.1402,1.694590
3.2153,1.585752
3.0965,1.693547
3.1008,1.731873
3.0911,1.519561
3.1042,1.693770
3.1232,1.817882
3.1332,1.723304
3.1915,1.477182
3.1346,1.716763
3.1460,1.496270
3.1334,1.550451
3.1939,1.410723
3.2145,1.626074
3.1381,3.673136
3.2174,1.641661
3.1101,1.405612
3.2265,1.651481
3.1541,1.439333
3.1791,1.627162
3.1310,33.698782
3.1134,1.663789
3.0916,1.617908
3.2117,1.626164
3.1275,4.076108
3.1818,2.419382
3.1437,1.645982
3.1543,1.952261
3.1031,1.483247
3.0983,1.689136
3.1238,1.789808
3.1790,1.760080
3.1569,1.200229
3.0704,1.354784
3.1837,30.605525
3.1393,1.697361
3.0810,1.627371
3.1116,1.723200
3.1039,1.904130
3.2017,14.290288
3.1580,2.140820
3.1223,1.650602
3.1098,1.668274
3.1166,1.877114
3.1148,1.598731
3.1254,1.486719
3.1965,1.767009
3.1962,1.978353
3.1817,2.022326
3.2116,40.048048
3.1746,34.160912
3.0882,1.184151
3.0771,2.268016
3.0963,1.477599
3.1113,1.894608
3.1545,1.633033
3.2015,2.135813
3.1637,1.649350
3.1388,1.613691
3.1087,1.814380
3.2271,1.788199
3.1905,2.128184
3.1246,1.538813
3.0774,1.620144
3.2271,1.486689
3.1110,1.761720
3.2056,1.764491
3.0888,1.650989
3.1745,1.972184
3.1270,1.507133
3.2122,1.591235
3.1175,1.452640
3.0861,1.470223
3.1018,1.310423
3.1989,1.867816
3.2266,1.612186
3.1729,1.699522
3.1791,1.673192
3.1151,1.712859
3.1136,1.584113
3.0839,1.631901
3.2276,1.734436
3.0769,1.276508
3.1680,1.625061
3.1260,1.761168
3.0999,1.744360
3.1398,1.613140
3.2189,1.930967
3.1096,1.697436
3.0963,1.453176
3.1707,1.616612
3.1751,1.568824
3.1517,1.643643
3.0987,1.852155
3.2099,1.850665
3.0877,1.780182
3.0979,1.573309
3.1087,1.259938
3.1522,1.635343
3.1462,1.643881
3.1586,1.402169
3.1863,1.631498
3.2130,1.899779
3.1449,1.750827
3.0767,1.233771
3.2029,1.584798
3.0730,1.616463
3.1209,1.592651
3.0929,1.712307
3.1664,1.489729
3.1951,2.380937
3.0906,1.638860
3.1171,1.287431
3.2062,1.413763
3.1803,1.515523
3.0874,1.530230
3.1798,1.390100
3.1970,34.746185
3.1354,1.473993
3.0948,1.478836
3.1754,1.605958
3.1211,1.546144
3.0914,1.538485
3.0964,1.386255
3.1344,1.670554
3.0903,1.575679
3.1316,1.458272
3.1582,33.400506
3.1583,23.280859
3.1346,1.445100
3.1980,1.476616
3.0841,1.763269
3.1228,1.763225
3.2193,1.428738
3.2083,1.479983
3.2173,1.669064
3.1924,1.515299
3.1557,1.350403
3.1960,41.058764
3.1616,1.713768
3.0888,31.993538
3.1109,1.642838
3.0856,1.661882
3.2100,1.432285
3.1215,1.903042
3.1352,9.057060
3.1561,45.028463
3.0861,1.504809
3.1829,1.827970
3.1973,1.461685
3.1974,1.600549
3.2110,1.345724
3.1208,1.423001
3.0933,1.383871
3.1919,1.489908
3.1809,1.459971
3.1294,1.348272
3.1249,1.287684
3.0946,1.614302
3.2031,8.006215
3.1437,2.611533
3.1999,1.904458
3.1244,1.495734
3.1214,1.449794
3.1521,1.687855
3.1893,1.490980
3.2112,1.506031
3.1265,1.519054
3.1809,1.850858
3.1346,1.628980
3.2078,2.084330
3.1916,1.519665
3.1588,1.630366
3.1280,1.457319
3.1138,1.669317
3.2116,1.613230
3.1981,1.645505
3.1188,1.654491
3.0836,1.567841
3.1012,1.676410
3.2243,1.550198
3.0763,1.702324
3.1996,1.298964
3.1546,2.089575
3.1586,4.245341
3.1563,1.501039
3.1356,1.493409
3.1592,1.505122
3.0844,1.625702
3.2172,1.892328
3.0865,34.945026
3.0922,1.988649
3.1776,1.389027
3.1725,1.742572
3.1991,1.883119
3.1808,2.165720
3.2189,1.333490
3.0783,1.672432
3.0717,1.759395
3.1079,1.793951
3.1946,1.244947
3.0944,1.679927
3.1550,1.671970
3.1933,1.293182
3.0950,1.835167
3.1544,1.913384
3.2141,1.618579
3.1896,2.009064
3.1337,1.647875
3.1466,1.725212
3.1145,1.479179
3.2237,1.368552
3.1952,1.774475
3.1789,1.730055
3.1187,1.475468
3.1871,1.713693
3.1479,1.500979
3.1977,2.320051
3.1282,1.641616
3.2111,1.486793
3.1795,2.418667
3.1421,1.954094
3.1600,1.188919
3.1988,3.701299
3.1547,1.728341
3.2236,1.195967
3.0712,1.631126
3.2136,1.657501
3.1843,4.196599
3.1483,2.063707
3.2060,1.512185
3.0938,1.786143
3.1240,1.640379
3.1842,30.556038
3.2017,2.022237
3.1297,1.654401
3.2291,1.617074
3.1738,1.699477
3.0772,1.800463
3.0897,1.864314
3.0822,1.490474
3.1612,1.608685
3.1215,1.638517
3.1118,1.513869
3.1416,1.579627
3.0825,1.531243
3.2154,2.029523
3.2041,1.862913
3.1594,1.186445
3.1411,1.800150
3.1193,2.308175
3.1664,1.613557
3.1255,1.609623
3.2261,1.942158
3.2230,49.029216
3.1863,1.773402
3.2022,1.574591
3.0820,1.854688
3.0898,1.618490
3.1253,1.488253
3.0902,1.791194
3.1376,1.758009
3.2278,1.706660
3.2035,1.584396
3.2234,1.422003
3.1055,1.709551
3.1055,48.198253
3.0737,1.365095
3.1138,1.480371
3.0790,1.665547
3.1545,55.112273
3.1181,1.421511
3.1778,1.790851
3.1598,1.657635
3.1656,1.596361
3.1180,1.808867
3.1876,1.722246
3.1803,1.665011
3.1843,4.089579
3.1454,1.187027
3.1442,1.426488
3.1158,1.812607
3.0764,1.441151
3.1446,1.638442
3.1686,1.585424
3.0998,1.451090
3.2076,1.845330
3.2106,1.669839
3.2066,1.673788
3.2006,28.940350
3.1481,1.570359
3.0981,1.420051
3.1134,31.988516
3.1880,1.678288
3.2275,1.963750
3.0878,1.634315
3.0710,1.436755
3.1265,1.339287
3.1259,1.711234
3.1656,25.425300
3.0880,1.599252
3.2050,1.534075
3.1241,1.399159
3.2154,1.985177
3.1227,1.571372
3.1189,1.586199
3.0981,1.635343
3.2245,1.526341
3.1643,1.722425
3.2021,1.717180
3.0801,1.739696
3.1569,1.664758
3.1873,1.788810
3.2274,2.520114
3.2199,1.958981
3.0866,49.988568
3.1297,1.586005
3.2298,1.682967
3.1556,1.944318
3.2231,1.609311
3.1106,1.650453
3.0741,2.207175
3.2214,3.238082
3.1122,1.455247
3.1597,1.364902
3.1277,41.768327
3.1624,1.477391
3.2194,2.152562
3.2215,1.596943
3.2103,1.379415
3.1111,1.837298
3.2014,1.752883
3.0729,34.871697
3.1366,36.565632
3.2211,1.465842
3.1107,1.625985
3.1288,1.924112
3.1631,1.638487
3.1079,1.564354
3.1833,1.572534
3.1744,1.721337
3.0852,1.332447
3.2172,1.675576
3.0814,1.698136
3.1814,1.425982
3.1257,1.420423
3.0930,1.335919
3.0825,1.534790
3.2296,1.688674
3.1979,1.834795
3.1434,1.691714
3.1971,20.750627
3.2252,1.419038
3.2182,31.041488
3.1552,1.621783
3.1140,1.850083
3.1530,1.509324
3.2270,1.470879
3.1868,1.951218
3.1772,49.282223
3.2049,1.456633
3.1354,1.950741
3.1594,1.509950
3.2058,1.716718
3.1019,1.573056
3.2074,1.618251
3.0739,1.492485
3.1559,1.492143
3.1620,1.541451
3.0934,1.695246
3.2175,1.542047
3.1403,1.565337
3.0996,1.572400
3.1359,1.392558
3.1646,1.539901
3.1386,1.490384
3.0705,1.859754
3.0848,1.600713
3.1841,1.396090
3.0911,1.906574
3.1109,1.641542
3.1992,1.745209
3.2079,1.889125
3.2111,1.674950
3.0979,1.532331
3.0708,1.437411
3.1907,1.658902
3.1658,1.692072
3.1283,1.606733
3.0730,2.182990
3.1390,1.391709
3.1079,38.838938
3.1641,1.641706
3.2269,1.549616
3.1035,1.979068
3.0820,1.687855
3.1811,1.700595
3.0872,1.517758
3.1057,1.571923
3.1403,1.489922
3.2278,1.733705
3.1219,2.215102
3.1205,1.456350
3.1460,1.766875
3.0960,1.609579
3.1344,1.652509
3.1820,1.495242
3.1218,1.471192
3.1974,1.692519
3.0995,1.710609
3.0862,1.578912
3.1703,1.777470
3.1425,1.633957
3.2169,1.437932
3.0868,1.766771
3.1894,1.714334
3.1772,59.444591
3.1293,1.813233
3.0905,1.614645
3.1679,1.491010
3.1913,1.621574
3.1456,1.434222
3.1456,1.633972
3.1797,1.639932
3.1675,1.449674
3.1377,1.473799
3.0998,1.715496
3.1442,1.803368
3.1580,1.589313
3.2134,1.615450
3.2292,1.642406
3.1591,1.796916
3.1226,1.759589
3.1056,1.503631
3.1709,1.607224
3.1882,1.317739
3.1096,1.609340
3.1805,1.525193
3.2299,1.684442
3.1326,1.459837
3.2202,1.590401
3.1399,1.682311
3.1744,1.902848
3.2087,1.634851
3.1025,1.777247
3.1253,2.247199
3.2275,2.817765
3.0804,1.631320
3.1190,1.700461
3.1462,1.915336
3.1892,1.519427
3.1709,1.754925
3.2188,2.034247
3.1771,2.066955
3.0702,1.630217
3.0814,1.511648
3.0759,1.842543
3.1391,1.513436
3.0743,1.599744
3.1542,1.595736
3.1712,10.441095
3.1024,1.560360
3.2070,9.697184
3.1362,1.808956
3.2236,1.398325
3.1272,1.660988
3.1692,1.221642
3.1567,1.530170
3.1121,1.765922
3.1948,1.407474
3.0706,1.526415
3.1099,1.728490
3.1213,1.722202
3.2111,2.021506
3.1501,1.454875
3.0758,44.761494
3.1178,1.554340
3.1675,2.061605
3.1994,1.448080
3.0875,2.223566
3.1947,1.591831
3.1325,1.439542
3.1539,1.515523
3.1374,2.139449
3.1401,1.801103
3.2285,15.485421
3.2170,2.050146
3.2169,1.163796
3.1877,1.577869
3.1820,1.370832
3.0926,1.664698
3.0756,1.426712
3.2029,1.588017
3.1777,1.606837
3.1709,1.784191
3.1200,2.543464
3.1127,1.214981
3.2173,1.728803
3.1551,1.658648
3.0732,1.625195
3.1245,10.965303
3.1258,1.813382
3.0808,1.745045
3.2265,1.505762
3.2145,1.240492
3.2004,1.790509
3.0707,1.523599
3.1368,1.504645
3.0879,1.542285
3.1861,1.440302
3.1995,1.531020
3.1963,1.457974
3.1967,1.578614
3.0893,1.807451
3.0721,36.160707
3.0849,1.729116
3.2048,1.612335
3.2027,2.101362
3.1526,1.642019
3.1075,1.652434
3.2071,3.244162
3.0893,1.310781
3.1220,1.402274
3.0703,1.826823
3.2273,3.272250
3.1364,1.663327
3.1934,1.448199
3.1982,39.907828
3.1630,1.580700
3.2279,1.727834
3.1939,1.479581
3.2183,1.665369
3.2241,1.632214
3.0831,2.017453
3.1901,1.288861
3.1062,1.312256
3.1219,1.380965
3.1246,1.665205
3.2282,1.885757
3.0796,1.743779
3.1396,1.981944
3.0905,1.642495
3.2296,1.490399
3.1494,1.635954
3.1823,28.809980
3.1532,1.632839
3.1928,1.763791
3.1239,1.467824
3.1361,1.629487
3.1891,1.635045
3.1824,1.569211
3.2120,1.755208
3.1195,1.474872
3.2057,1.491353
3.1880,1.487941
3.1617,1.482591
3.1353,1.480564
3.1607,1.448095
3.0823,1.812026
3.0855,1.460433
3.8198,1.716271
3.7897,1.180127
3.7778,1.602963
3.8847,1.286894
3.8870,36.130100
3.8685,1.891926
3.8029,39.116263
3.8855,1.319364
3.9021,1.805618
3.8691,1.207888
3.8064,1.439944
3.8603,1.612768
3.8332,1.164928
3.8130,1.473442
3.7938,1.186028
3.9084,1.265839
3.8712,1.627997
3.9192,39.264247
3.7975,42.543143
3.8123,29.851645
3.8515,1.353532
3.7795,1.616478
3.8184,1.519367
3.8564,1.330718
3.8471,1.391575
3.9155,2.027288
3.8624,1.372173
3.8720,1.542345
3.8636,1.419872
3.8957,1.965642
3.8286,1.559824
3.7701,1.253575
3.9269,1.402482
3.8968,1.572981
3.7903,1.007527
3.7879,3.830105
3.8056,1.385435
3.8753,1.971900
3.7910,1.514465
3.7732,1.264408
3.8491,1.360729
3.7710,1.521885
3.8114,1.248986
3.8311,1.645103
3.8028,2.244785
3.7704,1.442149
3.8116,1.491860
3.8090,1.473144
3.8219,1.410261
3.8363,1.426309
3.8276,1.967624
3.8219,2.031922
3.7731,1.470089
3.9040,1.385331
3.8881,1.159489
3.8489,1.516283
3.7705,1.528725
3.8073,2.281278
3.9141,1.540303
3.8432,1.224384
3.8029,1.318365
3.9012,1.245633
3.9126,1.226500
3.7896,1.205400
3.8502,1.653135
3.8598,1.354143
3.7888,1.423538
3.8211,1.815557
3.8689,1.263201
3.8778,1.503542
3.8706,1.607388
3.8692,2.105907
3.8305,1.594186
3.7810,1.414761
3.7726,1.356572
3.9040,1.262441
3.9084,2.028406
3.9148,1.600921
3.7822,1.678869
3.8931,1.554757
3.7975,1.444817
3.8254,1.215875
3.8020,1.720548
3.9076,1.579449
3.9010,1.291260
3.9032,1.305059
3.8310,1.221433
3.9198,1.589447
3.8116,1.545429
3.8619,1.291379
3.8777,1.955032
3.8074,2.202213
3.8311,1.117811
3.7860,3.167033
3.8975,1.346886
3.7995,1.701280
3.7918,31.209052
3.8145,1.179859
3.8724,28.866187
3.8719,1.232684
3.8539,1.277685
3.9066,1.464799
3.8904,1.402408
3.8036,1.199275
3.8556,1.383603
3.7971,1.709014
3.8087,32.567725
3.7935,1.427844
3.7823,1.481608
3.8260,1.332745
3.9118,2.646178
3.8750,1.493424
3.7840,1.520962
3.8050,26.346743
3.8647,1.434296
3.8548,1.324296
3.7743,1.545832
3.7850,1.545981
3.8606,1.341537
3.8662,1.008287
3.7829,1.296148
3.8936,1.253575
3.8085,1.654044
3.8643,33.588111
3.8547,1.540273
3.8244,1.397237
3.9214,1.845598
3.8333,1.317888
3.8377,1.948729
3.8564,1.421437
3.9043,29.937506
3.9280,1.281738
3.8931,1.280189
3.8562,1.502469
3.8847,1.254126
3.8721,2.036512
3.9235,1.009807
3.9253,1.315802
3.8916,1.173094
3.8046,1.485154
3.8610,1.244932
3.8403,1.454622
3.8070,1.722321
3.8950,1.462534
3.8054,42.991042
3.8836,1.673728
3.8483,1.718491
3.8383,1.549631
3.8831,1.874030
3.8860,1.683176
3.9283,1.641780
3.9298,1.359060
3.8980,1.458108
3.8122,1.625195
3.8771,1.366928
3.8493,1.588866
3.9205,34.029365
3.8415,1.474783
3.8272,1.290694
3.7741,1.498014
3.8452,1.485735
3.8552,1.616389
3.8193,1.673773
3.7868,1.718104
3.8474,1.385286
3.7813,1.789272
3.7975,1.434520
3.8410,1.951873
3.8257,1.608044
3.8500,1.292929
3.8548,1.609057
3.8322,1.108378
3.7914,1.530424
3.7729,1.539528
3.8595,1.989782
3.9252,1.737282
3.8150,1.347423
3.8263,1.176208
3.8211,1.640216
3.8888,1.445740
3.8489,1.433358
3.8974,1.283646
3.7708,1.815200
3.7912,6.983876
3.8030,1.552984
3.8290,1.498967
3.8339,1.623437
3.8317,1.581922
3.9245,1.411036
3.8403,9.143665
3.8621,1.616657
3.9242,1.652479
3.8727,1.499057
3.8651,1.654297
3.9025,1.443997
3.8235,1.445696
3.7758,1.517430
3.9232,18.302888
3.8555,1.140445
3.8631,1.418054
3.7807,1.588434
3.8892,1.463935
3.8298,34.740254
3.8729,2.119616
3.8154,1.375392
3.9169,34.372374
3.8290,1.558408
3.8141,1.487717
3.9130,19.223690
3.8056,1.454949
3.8133,1.560792
3.8479,1.488626
3.9269,1.247078
3.7885,46.980590
3.8037,1.489356
3.8973,35.519749
3.7820,1.921132
3.8363,1.370206
3.8953,1.395926
3.8840,1.541570
3.8969,1.923695
3.7888,36.187842
3.9124,2.067432
3.8271,1.417294
3.9003,1.840696
3.8455,1.493290
3.9126,2.460569
3.8465,1.088917
3.8112,1.431391
3.7941,1.660153
3.8494,1.211599
3.7780,1.477540
3.7962,1.489520
3.9099,1.523063
3.8618,1.142263
3.9081,1.545563
3.7941,1.760229
3.8468,1.632228
3.8450,2.029940
3.7873,1.454294
3.8122,1.391903
3.9175,1.476690
3.8858,1.474530
3.8514,1.578107
3.8675,1.272649
3.9077,31.262904
3.9226,36.971867
3.8651,36.984548
3.7781,1.348168
3.9095,1.593396
3.7964,1.265526
3.8084,1.495034
3.7919,1.359418
3.8519,1.429141
3.8632,1.593068
3.8436,1.175538
3.8452,26.115537
3.7925,1.295179
3.8849,1.475692
3.8560,1.531646
3.8194,1.547113
3.9034,1.442745
3.9202,1.532510
3.9176,1.317888
3.9276,1.460001
3.7810,1.316637
3.8322,1.862630
3.8420,1.345143
3.8111,26.866212
3.8890,1.320630
3.9148,1.484334
3.7922,1.437083
3.8510,1.211330
3.9248,2.057254
3.9122,1.407549
3.8421,1.471013
3.7868,1.156449
3.8430,1.335219
3.8528,1.199499
3.8957,1.537159
3.7998,1.534715
3.8147,1.354545
3.9276,1.315221
3.7719,1.498699
3.8678,1.615003
3.7852,1.283973
3.8901,1.276001
3.8378,1.430392
3.9181,1.547366
3.8057,1.616389
3.9104,1.513883
3.8064,1.732111
3.7776,1.416773
3.7838,1.101464
3.7822,1.510173
3.8322,1.508892
3.9255,1.348034
3.8268,1.501739
3.8847,1.061618
3.7755,36.494926
3.8525,1.496613
3.8563,1.278833
3.7857,56.589976
3.8628,1.464158
3.8414,1.472011
3.8224,1.291141
3.9029,2.098814
3.8806,1.151264
3.7893,1.803443
3.7870,29.684618
3.7784,1.350746
3.8121,1.369581
3.8719,1.101926
3.9250,1.703292
3.9250,2.053887
3.9083,1.693249
3.7899,1.766533
3.8967,1.394108
3.8919,1.446158
3.8456,1.261488
3.9293,1.362652
3.8658,17.429188
3.7889,1.403078
3.8045,1.395464
3.7907,1.577288
3.8677,1.714289
3.8699,1.696095
3.9072,1.464769
3.7716,1.285613
3.7716,1.155391
3.9256,1.691565
3.8119,1.467109
3.8123,1.621887
3.9087,1.875654
3.7878,1.746103
3.8969,1.251876
3.9135,1.615852
3.8600,1.565874
3.8674,1.286849
3.7709,1.399606
3.8671,1.375303
3.8682,1.548320
3.8934,1.458272
3.8528,1.528651
3.7882,1.491204
3.8056,1.083747
3.8745,1.391098
3.7827,1.280963
3.7871,1.471385
3.8101,1.515269
3.8974,1.402691
3.8574,1.919553
3.8271,1.533419
3.9242,1.405880
3.8630,1.472324
3.8082,1.716509
3.8605,1.402944
3.9069,1.500353
3.8290,1.834542
3.8395,1.159728
3.8624,1.626417
3.9280,1.662210
3.8722,1.453161
3.7990,1.428604
3.8631,1.575291
3.8214,28.214231
3.8457,1.584694
3.8841,1.573756
3.7732,1.074031
3.8512,1.200646
3.8203,1.983494
3.8658,1.502290
3.9013,1.567438
3.8448,1.390770
3.8708,1.739785
3.8162,1.804620
3.8110,1.337320
3.8516,1.740336
3.8552,1.575366
3.8057,1.660094
3.8924,1.506776
3.8499,1.322329
3.8269,1.268312
3.8106,1.420915
3.9039,51.176369
3.9143,45.414135
3.9201,42.466000
3.8097,1.548216
3.7814,1.253024
3.8711,1.457781
3.7740,1.567334
3.9070,1.375020
3.8786,2.446681
3.8239,0.982448
3.8406,1.222149
3.8793,1.255885
3.7956,1.253068
3.8284,1.345620
3.8959,1.494840
3.8789,1.021445
3.8637,1.541853
3.7865,1.523539
3.8047,1.613602
3.8110,1.561418
3.7750,1.443192
3.8724,3.960967
3.8616,1.481533
3.9179,1.621932
3.8587,1.494467
3.9169,27.169287
3.8450,1.331776
3.8528,1.263618
3.8150,1.616463
3.8443,1.635343
3.9199,1.598984
3.8480,1.278728
3.7703,1.496643
3.8266,1.443893
3.8016,1.650944
3.8698,1.372203
3.8515,1.382887
3.8461,1.506999
3.9183,1.487643
3.8920,1.473501
3.7840,1.746118
3.7749,1.776278
3.8821,1.674026
3.8655,1.679644
3.8744,1.432255
3.8501,1.439273
3.7757,57.259202
3.8423,1.245201
3.9037,1.785219
3.8663,29.714897
3.7771,1.495093
3.7899,1.279309
3.9148,1.492977
3.8572,1.933262
3.7963,1.640439
3.8831,1.863748
3.9180,1.468554
3.9084,1.301214
3.8733,1.469001
3.8992,2.052113
3.7840,1.278654
3.8442,1.475513
3.8996,1.323864
3.8246,1.529321
3.7930,1.109421
3.9085,1.489684
3.8827,1.385003
3.7712,1.009911
3.7802,1.324564
3.8592,1.977757
3.9226,1.359925
3.8688,1.994461
3.9102,1.639664
3.7868,1.553372
3.8622,1.489580
3.7991,1.520514
3.8231,1.419470
3.7939,1.394928
3.8442,1.334593
3.7774,9.450182
3.8751,1.563072
3.8734,1.327321
3.9148,1.498938
3.8929,35.572976
3.7821,1.207635
3.9090,1.130372
3.8569,1.500085
3.9198,1.382023
3.8487,1.463979
3.7830,2.129361
3.8827,1.516923
3.7977,2.063796
3.9274,1.172394
3.8563,1.602322
3.9144,1.656622
3.8488,1.578227
3.8222,1.359865
3.8760,1.651436
3.8836,1.335174
3.8436,1.222134
3.8141,1.879841
3.8373,1.336649
3.8844,2.471238
3.8065,1.348406
3.7953,1.419723
3.8474,1.876161
3.8753,1.606926
3.7807,1.299828
3.8134,4.060879
3.9255,1.771465
3.8127,1.333863
3.8935,1.946524
3.8189,1.615256
3.7837,1.459971
3.8478,1.443997
3.9091,1.662746
3.8943,1.643017
3.7777,1.297966
3.8825,29.677376
3.8693,1.589194
3.8472,35.255194
3.8764,1.781181
3.8535,1.275942
3.7993,1.298651
3.8813,1.432091
3.7906,1.456544
3.8196,1.451448
3.9063,2.087355
3.8609,1.363516
3.8518,1.657367
3.8836,1.781538
3.8488,1.691386
3.8314,1.384944
3.8584,2.038479
3.7736,1.550034
3.8262,39.586544
3.7763,1.463413
3.9293,1.684681
3.9153,1.290664
3.8746,45.763090
3.7953,1.491696
3.9068,1.598895
3.8153,1.555130
3.8988,1.661807
3.8742,1.326784
3.8668,1.209617
3.8886,1.913264
3.8128,1.270205
3.9035,1.240626
3.8568,1.768798
3.8911,1.803741
3.9044,1.144812
3.8107,1.725346
3.8357,2.295420
3.8279,1.618087
3.7823,34.175172
3.9101,1.310691
3.8797,1.427278
3.8484,1.226261
3.8572,1.339108
3.9108,1.627758
3.7812,1.111805
3.8273,1.084462
3.8798,1.786500
3.8555,1.392469
3.8496,1.547828
3.8114,1.248032
3.8057,2.282992
3.8772,1.559868
3.8246,1.641303
3.9200,1.401082
3.9143,1.344308
3.9252,1.365840
3.8143,1.460001
3.8523,1.837268
3.7867,1.475662
3.8275,1.748905
3.7819,1.120314
3.8503,1.295790
3.9231,1.474321
3.8920,1.497298
3.8282,1.219958
3.8142,1.229167
3.9190,1.108676
3.7784,1.802474
3.9052,31.218380
3.9070,1.285210
3.7810,1.192540
3.9222,1.322180
3.8734,3.742963
3.8322,1.445338
3.8380,2.036825
3.8674,1.435503
3.8543,1.451254
3.9089,35.938770
3.9132,1.248449
3.8223,1.367584
3.7714,1.547977
3.8946,1.748219
3.8736,1.665920
3.8748,1.026675
3.7819,1.208723
3.7821,35.054624
3.9138,1.441270
3.8282,1.390591
3.8456,1.456112
3.9257,1.253590
3.8012,1.965731
3.8716,1.664698
3.7798,1.589864
3.8598,1.769960
3.8882,1.743272
3.7952,1.306966
3.8916,1.503214
3.9250,3.402933
3.9022,1.652837
3.8965,1.569450
3.9216,1.500085
3.8847,1.561791
3.8576,1.359150
3.9019,1.382872
3.8990,1.437366
3.8707,1.429796
3.8770,40.608421
3.7985,1.409873
3.8241,1.297206
3.8221,2.579987
3.9074,1.454383
3.8950,1.512781
3.8165,1.180515
3.9290,1.386866
3.7795,1.257807
3.7799,1.379535
3.8224,1.547590
3.7824,1.494348
3.9220,1.567051
3.8274,1.615539
3.8321,1.481593
3.9068,1.606420
3.8553,1.590446
3.8709,1.122549
3.8404,1.802549
3.8436,45.984775
3.9231,40.746257
3.8144,17.213345
3.8541,1.486987
3.8466,1.516670
3.7926,1.372442
3.7934,1.322463
3.8511,1.481205
3.8978,1.601532
3.8391,35.065755
3.7795,1.942277
3.9196,1.520678
3.7920,1.319081
3.9115,1.632079
3.7772,1.316801
3.8740,1.535296
3.7934,1.346543
3.8117,1.577705
3.8374,1.612723
3.8909,1.372293
3.8396,1.360074
3.8369,1.918450
3.8344,32.399878
3.8533,1.410872
3.8149,1.485005
3.9225,1.690969
3.8005,1.256883
3.7912,1.424074
3.8578,1.433432
3.8262,1.481980
3.8854,1.841828
3.7763,1.285493
3.8783,1.588225
3.8283,1.437917
3.9184,1.500204
3.8180,1.727939
3.8393,1.702055
3.8208,1.380101
3.8553,1.460984
3.8149,1.545489
3.8771,0.974044
3.8359,1.452461
3.8833,1.415581
3.8166,1.301423
3.8431,1.664698
3.8591,1.665145
3.8850,1.745105
3.8744,1.679599
3.8387,1.808509
3.7837,1.289859
3.7880,3.620848
3.7935,1.332328
3.7994,1.444891
3.7993,2.040848
3.8759,1.258612
3.8245,2.081871
3.9153,1.543790
3.8074,1.572981
3.8093,1.544967
3.7993,2.048030
3.7931,27.591318
3.8791,1.545012
3.8625,1.351506
3.8102,1.264110
3.8997,1.318842
3.8781,1.524925
3.8386,1.615271
3.8672,1.311928
3.8751,1.462236
3.8405,1.383796
3.7847,1.875624
3.8283,1.542941
3.9214,1.507416
3.8298,1.434639
3.8722,1.311705
3.7841,1.262963
3.8938,1.344636
3.9083,32.151580
3.8297,1.700252
3.8295,1.352236
3.8521,1.323566
3.8104,1.580760
3.8036,1.715124
3.7906,1.646698
3.8799,1.355559
3.8515,1.547471
3.9230,1.882598
3.9240,1.608834
3.9099,1.591936
3.9211,1.262367
3.9041,1.088679
3.7739,1.361623
3.7907,1.551598
3.9261,1.160890
3.9098,1.883179
3.8685,1.689449
3.8691,1.265407
3.8398,1.646921
3.8380,1.543775
3.7933,1.379937
3.8577,1.454949
3.8140,1.822218
3.7895,33.877760
3.9093,1.730531
3.8620,1.391098
3.9102,1.693428
3.8170,1.334146
3.8623,1.892433
3.8143,1.480788
3.9029,1.496583
3.8034,1.268014
3.8736,1.585424
3.8588,1.218826
3.8221,1.870319
3.7828,1.320526
3.8479,2.376333
3.8537,1.455486
3.9009,1.316234
3.8025,1.414269
3.7997,1.662776
3.8189,35.401836
3.8984,1.264572
3.8071,1.210302
3.8714,1.693010
3.7751,1.192376
3.7831,1.359776
3.8833,1.410410
3.8495,1.368538
3.7880,1.244754
3.8457,1.417100
3.9205,1.414448
3.8326,1.247272
3.8591,1.423359
3.8373,1.594901
3.8509,1.344234
3.7769,1.412526
3.9113,0.869244
3.8627,1.450792
3.8255,1.567066
3.8155,1.385942
3.7999,1.496524
3.9194,1.405090
3.9046,32.477185
3.8305,1.526237
3.8665,1.278877
3.8584,46.652928
3.8020,1.386166
3.7753,1.043871
3.8877,1.279354
3.7960,1.469493
3.8604,43.426841
3.7727,1.272142
3.7735,1.558453
3.7963,3.096566
3.8746,1.595840
3.8680,1.110420
3.9286,1.388520
3.8756,1.371682
3.8535,1.483411
3.7721,1.156285
3.9233,1.459584
3.8482,48.916832
3.9073,1.507610
3.7767,1.524776
3.9036,1.906991
3.8461,1.642168
3.8047,1.510441
3.8350,1.386493
3.7820,1.458928
3.8629,1.529679
3.8050,1.229838
3.8823,1.786783
3.7978,1.618043
3.8804,42.533234
3.8688,1.548499
3.8839,2.071798
3.9221,1.545265
3.8173,1.712188
3.8793,1.638919
3.8336,49.748614
3.9130,1.581535
3.9020,1.432598
3.8922,1.340240
3.8660,1.520827
3.8118,1.521751
3.9153,1.373753
3.9250,1.963273
3.9220,1.189232
3.8241,1.674697
3.9015,1.378030
3.8786,1.566947
3.9044,1.696274
3.8983,1.407310
3.8427,1.671687
3.8332,1.614377
3.8973,1.283184
3.8747,1.239449
3.8563,2.185285
3.9098,1.494840
3.7751,1.540497
3.7721,1.047969
3.8444,1.072332
3.7856,1.419842
3.9048,1.811728
3.7841,1.593962
3.9111,1.828104
3.8060,1.320645
3.7914,1.355037
3.8906,1.575917
3.8784,1.295015
3.8357,1.450881
3.8654,1.542956
3.8585,26.797056
3.9218,1.841739
3.8512,34.226462
3.8563,1.367316
3.8439,1.306340
3.8359,1.867935
3.8804,1.510754
3.7878,1.935139
3.8808,0.990435
3.9186,1.941472
3.8918,1.448050
3.8569,1.106605
3.8266,1.503259
3.7856,1.549304
3.7848,31.501651
3.8563,1.466930
3.9108,1.626655
3.9086,1.736253
3.7993,1.393959
3.8899,1.474410
3.8991,1.222625
3.8468,1.292482
3.9073,1.187995
3.7999,2.030596
3.8237,1.238272
3.8523,1.441702
3.8863,1.175091
3.8418,1.447365
3.8183,1.454428
3.9087,1.656741
3.8327,2.281487
3.8371,1.325011
3.8058,1.280546
3.8473,1.253799
3.8830,34.740821
3.8279,1.866817
3.8759,1.223102
3.8489,1.450121
3.7719,32.911897
3.9240,1.494706
3.8161,10.463178
3.8573,1.341552
3.9234,1.780227
3.8031,1.512080
3.7802,1.845360
3.8029,1.606449
3.7945,38.215131
3.9062,1.527503
3.8528,1.286864
3.7767,1.282588
3.8135,1.629964
3.8518,1.569450
3.7979,1.450792
3.8190,1.592994
3.9147,1.551315
3.8411,1.504034
3.8073,1.270458
3.8656,1.543760
3.7880,1.390964
3.8532,1.502156
3.8737,1.362383
3.7842,1.464620
3.8578,1.585737
3.8195,1.884207
3.8892,26.042819
3.8685,1.501411
3.9155,1.510829
3.8672,1.625493
3.7993,47.482461
3.7997,1.669943
3.8826,1.435533
3.8997,1.273751
3.7800,1.714885
3.8367,1.172587
3.8153,1.908556
3.8448,1.555756
3.9096,1.423001
3.8596,1.365840
3.8891,1.316264
3.8924,1.548305
3.8144,1.508743
3.8690,137.980506
3.8300,1.762971
3.8459,1.433626
3.8549,1.490071
3.8767,1.315534
3.7969,1.748919
3.9041,1.625821
3.7958,1.333505
3.8201,1.535520
3.9059,1.311541
3.9276,1.431406
3.8287,1.400322
3.9223,1.287147
3.7760,1.676336
3.9228,1.088575
3.8022,1.528472
3.7756,1.241937
3.8919,1.147687
3.7958,1.773193
3.8903,1.551688
3.7711,1.983926
3.7898,1.452550
3.8272,1.714438
3.7835,1.547635
3.8454,21.938473
3.8254,152.603507
3.8882,1.215100
3.8489,1.265779
3.9244,1.273215
3.9050,1.519993
3.7974,1.451746
3.9168,1.611695
3.9132,29.270798
3.8604,1.097932
3.8543,1.499236
3.7972,1.491740
3.8214,1.291022
3.8052,1.579359
3.8014,1.250163
3.8683,1.084760
3.8219,1.124099
3.8928,1.313969
3.8617,1.608998
3.9024,1.385212
3.7840,1.851529
3.9055,1.241535
3.8512,1.252428
3.8711,1.665398
3.8081,1.356885
3.8814,1.751348
3.8350,1.623705
3.8854,1.226500
3.8635,1.300678
3.7924,1.443431
3.8181,1.528978
3.8903,1.548886
3.7726,1.413837
3.8711,1.714259
3.8573,1.403257
3.8844,1.459152
3.8226,1.184151
3.8463,1.679510
3.8463,39.108858
3.8899,1.260698
3.7817,1.653239
3.8516,1.932397
3.8115,1.522079
3.8643,1.454085
3.8115,1.736969
3.8030,1.207888
3.8071,1.276478
3.9132,1.263842
3.8282,1.537636
3.9108,1.216635
3.8877,1.692265
3.8130,2.462357
3.8586,1.377061
3.7714,1.717329
3.9193,31.763017
3.8709,1.434758
3.7880,2.077669
3.8530,1.602203
3.8492,1.443252
3.8773,1.348943
3.8163,1.695573
3.9156,1.545280
3.8696,1.104981
3.7816,1.437739
3.9010,1.562268
3.9115,1.713723
3.8187,1.450166
3.8838,1.662597
3.9076,1.432791
3.9111,1.851842
3.7813,1.867324
3.9039,1.614854
3.8097,1.246378
3.8983,1.256615
3.8799,1.622319
3.8445,1.601055
3.9143,1.476735
3.8985,1.391575
3.9291,1.494735
3.9234,1.279950
3.8617,1.461476
3.8876,1.614496
3.8773,1.444459
3.8340,1.456186
3.8498,1.498148
3.8513,1.409575
3.8045,1.525089
3.8118,1.618952
3.9051,1.432166
3.9054,1.731783
3.8816,1.738265
3.8802,1.403376
3.8516,1.543075
3.8617,1.570538
3.8766,1.418352
3.7712,1.768917
3.8410,1.366779
3.9252,1.298726
3.8029,1.659289
3.8448,1.890436
3.7824,1.292333
3.8108,1.672521
3.9019,1.082689
3.7752,1.238853
3.8978,1.418576
3.8977,6.535381
3.9089,1.337543
3.8111,1.489356
3.9190,1.420006
3.8295,2.319142
3.8421,1.780257
3.9221,1.356542
3.8571,1.515001
3.8789,1.568004
3.7877,1.336113
3.7708,27.712673
3.8123,1.903579
3.7869,1.258969
3.9018,1.450941
3.8100,1.961127
3.9232,1.268178
3.8785,1.346484
3.8007,1.581252
3.8837,1.865640
3.8209,1.898408
3.8543,1.636282
3.7821,2.242222
3.9032,1.531124
3.8960,1.175240
3.8629,1.353294
3.8805,1.510203
3.8244,1.509592
3.7904,2.187595
3.8220,1.535207
3.8884,1.358032
3.8601,1.498684
3.7915,2.009407
3.8085,2.842635
3.8460,1.677603
3.7723,38.427293
3.7772,1.901105
3.8420,1.440823
3.7914,1.517728
3.9122,1.944810
3.7906,1.688898
3.8899,1.515508
3.8971,1.621455
3.8205,1.512587
3.8567,1.350284
3.9287,1.509130
3.8687,1.304567
3.8319,1.618236
3.9261,1.474902
3.8115,1.669973
3.9229,1.571149
3.8196,1.156151
3.8374,1.241729
3.8205,1.403064
3.8743,2.140522
3.9112,39.420307
3.8803,1.234010
3.7991,28.744847
3.9284,1.673043
3.8856,1.334682
3.8510,1.488596
3.9059,1.427352
3.7872,1.564905
3.8657,1.581043
3.8957,1.471654
3.8943,1.744911
3.8777,1.494482
3.7800,1.345783
3.8465,1.656860
3.8130,2.026960
3.8673,1.338750
3.8335,1.332507
3.8429,1.250058
3.8561,1.318291
3.8641,1.686752
3.9125,1.638249
3.8151,1.374602
3.8140,1.583949
3.7995,1.265883
3.7880,1.632020
3.9059,1.317367
3.9171,1.306966
3.7901,30.073464
3.8276,1.663014
3.9147,1.386359
3.9082,1.469404
3.9265,1.442760
3.9288,1.452461
3.8186,1.242369
3.7806,1.427233
3.8099,1.368657
3.8504,1.511961
3.7724,1.065940
3.8106,1.543880
3.8457,1.382306
3.8791,1.502097
3.7947,1.572147
3.7897,1.069412
3.8228,1.548365
3.7845,1.825303
3.7896,1.499042
3.7865,0.890821
3.8980,1.256332
3.9107,1.391202
3.7768,1.518324
3.8987,1.414761
3.9050,1.402885
3.8741,1.114905
3.8180,1.728445
3.9012,1.262724
3.7830,1.567528
3.7774,20.665392
3.9227,1.530960
3.8054,1.707748
3.9164,2.010912
3.8907,1.609266
3.7775,1.252115
3.7851,1.408428
3.8734,1.555115
3.7934,1.441553
3.8766,1.375407
3.8776,1.207978
3.8070,1.497015
3.8463,1.694858
3.8039,1.140550
3.9094,1.289144
3.8709,1.723930
3.8806,1.103997
3.8694,1.816511
3.7797,23.931041
3.9118,1.715407
3.8947,2.647832
3.8524,1.590967
3.8645,1.661792
3.8488,1.309589
3.8909,1.514629
3.8553,1.317024
3.8144,1.649365
3.8526,1.568332
3.8042,1.426011
3.7708,1.480177
3.8533,1.514986
3.9093,1.323149
3.8851,1.353547
3.8035,1.251876
3.8513,17.856181
3.8633,1.693800
3.8627,1.984730
3.8436,1.814872
3.8515,1.473784
3.8801,1.542643
3.9110,1.356304
3.8525,1.443461
4.1955,1.372427
4.1788,1.951098
4.0891,1.723528
4.1115,1.200646
4.1202,1.595929
4.1267,1.326084
4.1486,1.852363
4.1171,1.662701
4.2297,1.508951
4.1875,1.522511
4.1294,1.603663
4.1820,1.213014
4.2179,1.282081
4.0955,1.427010
4.1707,1.368955
4.2234,1.657099
4.1301,1.710936
4.2104,3.313974
4.1986,1.713485
4.1212,1.626343
4.0931,1.432315
4.1990,1.812115
4.1365,1.629099
4.1260,1.804367
4.1442,1.591399
4.1865,1.214996
4.2131,1.632050
4.2166,1.900971
4.1926,1.552179
4.0981,1.647979
4.1291,1.882523
4.0711,1.387969
4.1021,1.718849
4.1244,1.758263
4.0984,1.743302
4.1462,1.627311
4.0911,1.437441
4.1745,1.712605
4.1358,1.431614
4.1095,1.644924
4.1797,2.003074
4.1225,1.435772
4.0738,1.717582
4.2041,34.235194
4.1907,1.663432
4.2105,1.722977
4.1170,1.834929
4.1122,1.272708
4.1814,1.448601
4.0934,34.313992
4.2247,1.837030
4.1745,1.692668
4.1577,50.720036
4.0783,1.583174
4.1153,1.347452
4.1377,1.850173
4.2269,1.656055
4.0932,2.037361
4.1647,1.831129
4.0824,1.562878
4.2254,2.059430
4.1895,1.166016
4.2000,1.696810
4.1899,1.541302
4.0988,1.613125
4.1086,1.800209
4.0763,1.691803
4.1582,1.629278
4.0830,1.437306
4.1001,1.577482
4.0979,1.902610
4.2172,57.077363
4.1963,1.845568
4.1157,1.873106
4.2253,1.362830
4.0955,1.601383
4.0925,1.584828
4.1310,1.758963
4.1989,1.531869
4.0858,1.786351
4.1962,1.641825
4.1571,1.785457
4.1978,2.009019
4.1238,1.293644
4.0767,1.662254
4.0858,1.684502
4.1857,1.768678
4.1511,1.918182
4.1922,32.249331
4.1018,1.804218
4.1147,1.471177
4.1038,1.888469
4.2061,34.779415
4.1825,1.699790
4.0948,1.583010
4.1861,1.917511
4.0762,1.749426
4.1446,1.346126
4.1111,4.797161
4.1923,1.572669
4.1850,2.045721
4.1794,1.220658
4.1016,1.472294
4.0769,1.594439
4.1724,14.884233
4.1811,3.712341
4.0715,1.377463
4.2041,1.539066
4.2136,1.302645
4.1278,1.960650
4.1530,1.483515
4.1742,1.552880
4.2181,1.534164
4.1739,34.522891
4.1525,1.630783
4.1930,1.525953
4.1484,40.348664
4.0753,4.576027
4.1576,26.056543
4.1362,1.744926
4.1236,1.850128
4.1331,1.597404
4.1054,1.869157
4.1199,1.813307
4.1895,1.468092
4.2117,1.434579
4.1430,1.541078
4.2053,1.668453
4.0901,1.733243
4.1525,1.633316
4.1891,1.610234
4.1950,1.476273
4.1320,1.675308
4.0969,1.490116
4.2237,1.775518
4.1675,1.572281
4.1745,1.624525
4.1254,1.241237
4.0881,1.744211
4.1613,1.558930
4.1347,1.713544
4.2124,1.362681
4.1761,1.454011
4.1909,1.482293
4.1612,1.143500
4.1905,1.640514
4.0914,1.763552
4.2294,2.179131
4.1629,41.189641
4.1656,1.386106
4.1003,1.598045
4.0846,1.600087
4.1828,1.397803
4.1862,1.477525
4.1767,1.629815
4.1108,1.462594
4.1479,1.582772
4.1929,1.757771
4.1725,3.648356
4.2155,1.333937
4.0843,1.453698
4.1940,1.684308
4.0721,1.725286
4.1700,43.919742
4.1555,1.468971
4.0819,1.708642
4.1370,1.452625
4.1769,1.519144
4.2088,1.476467
4.0823,1.585096
4.1515,1.527756
4.1972,1.144543
4.0887,1.366436
4.2128,1.549572
4.2202,1.431212
4.1248,1.494810
4.1034,1.667544
4.0933,1.916334
4.1051,1.738399
4.1370,1.599014
4.1831,1.459464
4.2199,1.496747
4.1594,1.589850
4.2225,7.634327
4.1383,2.202019
4.1752,1.637682
4.0700,2.214983
4.1370,1.470521
4.0736,2.130285
4.0911,1.786485
4.1994,1.675010
4.0883,1.562268
4.1180,1.544490
4.1542,1.848400
4.1540,1.758784
4.0749,1.495734
4.0877,1.463607
4.1783,1.869440
4.1348,1.625270
4.0848,1.475006
4.1466,1.537383
4.1296,2.668694
4.2299,3.240794
4.0777,1.249731
4.0988,2.097741
4.0820,1.453727
4.1582,1.508370
4.2237,1.584485
4.1944,1.186475
4.0879,1.584545
4.1563,1.595944
4.1273,1.431882
4.2264,37.873626
4.1831,1.566708
4.1667,2.147585
4.1111,1.689985
4.1399,1.756176
4.1543,1.480103
4.1306,1.670778
4.1603,1.439974
4.0844,1.425922
4.1373,1.611814
4.2279,1.643300
4.1339,1.493350
4.1510,1.481667
4.1906,1.512364
4.2000,1.400575
4.1878,45.773655
4.1310,1.188472
4.1839,1.424119
4.1019,2.055272
4.1687,1.642719
4.0726,1.414597
4.1008,1.456708
4.0980,1.540780
4.1263,1.679495
4.1881,2.028242
4.0733,1.363203
4.2102,1.647905
4.0847,1.894534
4.2221,1.676068
4.2218,1.449242
4.1683,1.303762
4.2045,1.640290
4.2205,1.606807
4.1417,1.507893
4.2069,1.537174
4.0756,1.814902
4.1949,1.665771
4.1737,20.227253
4.1942,1.610652
4.0939,1.679659
4.0833,1.747876
4.1537,1.619518
4.1670,3.524750
4.1800,1.457900
4.0987,1.632944
4.1609,1.390696
4.2250,1.575217
4.1105,1.654357
4.2012,1.566872
4.2237,1.574546
4.1776,37.047878
4.1404,1.449630
4.1369,1.517221
4.1448,1.666635
4.0900,1.597330
4.0819,1.672134
4.1148,1.567021
4.0978,1.498684
4.2139,1.929522
4.1279,1.702145
4.2101,1.582831
4.1601,1.629859
4.2137,1.886755
4.2135,1.422197
4.1838,1.450688
4.1418,1.676112
4.1090,1.383141
4.1603,1.786396
4.1199,1.671851
4.2026,1.660153
4.0768,1.548201
4.1719,1.714811
4.1242,1.549870
4.1372,1.639083
4.1568,1.437023
4.2272,1.529634
4.2290,1.720980
4.1272,3.673092
4.2232,1.937225
4.2229,1.478031
4.1542,1.728818
4.1602,1.663521
4.1016,1.500815
4.1963,1.185447
4.1477,1.702696
4.1919,1.631439
4.2175,1.608223
4.1698,1.627579
4.1812,1.937926
4.1578,1.455173
4.0910,1.773715
4.1435,1.923487
4.0800,30.371532
4.0989,37.773237
4.2269,1.415730
4.1308,1.637578
4.0916,2.010107
4.1396,1.477599
4.0796,1.585692
4.1671,1.648545
4.1065,1.732454
4.1048,1.458615
4.1719,1.571447
4.2181,1.596853
4.0722,1.673460
4.1844,1.691341
4.1631,1.571432
4.1479,1.817882
4.1374,1.699865
4.0718,1.864195
4.1263,1.883522
4.1537,1.466066
4.1237,1.488939
4.2290,1.546130
4.1244,1.935169
4.2053,1.719430
4.1997,1.229450
4.1971,1.650706
4.1487,14.161482
4.1499,1.273498
4.2050,1.561552
4.0888,1.752242
4.1060,1.716718
4.0721,1.626641
4.1486,1.516908
4.1425,1.659855
4.2229,45.433670
4.2189,1.249075
4.1349,1.691625
4.1494,1.649261
4.0868,32.980576
4.1905,1.504868
4.1531,3.339499
4.0968,2.187148
4.2103,34.030885
4.0768,1.425743
4.1008,1.421586
4.1464,1.924649
4.2295,1.522347
4.0922,1.587480
4.1126,1.627147
4.1966,1.509145
4.1238,1.651451
4.2187,1.625076
4.0730,1.799598
4.1081,2.020061
4.1196,2.247587
4.2057,1.680031
4.0864,1.915172
4.1778,1.664102
4.2119,1.621395
4.2259,1.635522
4.1990,1.440704
4.0781,1.525491
4.1473,1.394317
4.1049,1.586333
4.0895,1.735896
4.1089,1.447797
4.1876,1.807585
4.1620,42.970955
4.0909,1.674414
4.1157,53.290293
4.0806,1.650825
4.2182,2.016291
4.1907,1.612902
4.1456,1.791328
4.2238,1.653969
4.2265,1.913756
4.1031,1.488015
4.1107,1.535505
4.1006,1.897275
4.1705,1.820818
4.1652,1.725227
4.1529,1.758710
4.1938,1.659051
4.1547,1.543388
4.1204,1.633167
4.1770,1.591310
4.2219,1.713917
4.0780,34.170508
4.1478,1.673609
4.0923,1.325607
4.1895,1.718730
4.1390,1.781255
4.2042,1.728684
4.1771,1.511961
4.2235,2.018094
4.1627,1.365572
4.1653,1.479790
4.2259,1.370445
4.1985,1.610100
4.1241,1.578793
4.0866,1.408353
4.2174,1.518205
4.0802,1.532987
4.2177,1.717806
4.2193,1.579180
4.1758,1.669884
4.2218,1.753375
4.1672,1.647964
4.1893,1.749068
4.1654,1.405776
4.1056,1.340434
4.0826,34.358189
4.1889,1.389235
4.1422,1.488611
4.0900,2.054065
4.1594,1.512140
4.1124,2.318680
4.1120,1.425356
4.2102,1.630232
4.1689,1.475617
4.1897,1.743913
4.2007,41.304171
4.1399,1.581714
4.1422,1.619086
4.1391,1.390576
4.1272,1.467943
4.1946,1.769781
4.2115,1.597032
4.1177,1.983628
4.1838,1.660571
4.1045,1.524463
4.0713,1.455769
4.1796,1.343414
4.1942,1.408488
4.1228,1.708552
4.2292,1.597121
4.1850,1.315430
4.1214,36.098197
4.1916,1.644045
4.2050,1.894102
4.0924,32.301992
4.2159,1.564741
4.1395,1.624957
4.1139,1.673162
4.1304,1.530498
4.1546,1.556128
4.1544,1.497313
4.1171,1.690969
4.0796,1.494408
4.1709,1.479909
4.1848,73.473692
4.1812,1.679108
4.1334,22.566184
4.2072,1.611128
4.0728,51.536560
4.0907,1.462832
4.0729,1.829952
4.1587,20.939931
4.1537,1.982674
4.1064,1.637787
4.1541,72.309926
4.0706,1.779482
4.0758,1.387432
4.2240,1.500726
4.2117,1.582831
4.0811,1.619741
4.1749,2.088651
4.1513,1.560777
4.1561,1.748636
4.2045,1.532853
4.1726,1.930267
4.2205,1.433864
4.1791,1.771241
4.2164,1.602888
4.0886,1.632214
4.2016,1.528904
4.1211,1.879558
4.2173,1.593530
4.1966,1.216680
4.2246,1.201421
4.1908,1.672372
4.1325,2.366200
4.1538,1.662567
4.1952,1.912951
4.0793,26.634663
4.1563,1.625180
4.1609,1.581326
4.1849,1.718387
4.1247,1.530021
4.1670,1.794517
4.1878,4.276097
4.1311,1.521751
4.1791,1.579151
4.2146,1.513094
4.1291,30.145541
4.1542,1.916096
4.1474,1.612350
4.2042,1.778707
4.1132,54.280147
4.1158,1.699388
4.1328,1.794979
4.1744,1.616195
4.0947,3.144205
4.2266,1.629129
4.1505,1.414135
4.1869,1.203790
4.1360,1.797959
4.0744,45.247972
4.1317,1.297340
4.1614,1.817212
4.0845,1.761243
4.2268,2.428800
4.1639,1.634926
4.1434,1.907140
4.0746,1.957074
4.1094,1.590952
4.1240,1.717478
4.1739,1.512989
4.0979,1.665503
4.1476,1.962170
4.1133,1.766428
4.1604,1.834840
4.1801,48.097059
4.1529,1.513675
4.1900,1.710385
4.1696,1.324013
4.0834,1.692608
4.1751,1.519993
4.1474,1.597926
4.1915,1.694500
4.2199,1.131415
4.1263,2.764717
4.2060,1.550183
4.1068,1.574636
4.1740,2.040654
4.0709,2.294347
4.2020,1.464784
4.1414,1.923263
4.1427,50.174475
4.1496,1.671165
4.1296,1.890987
4.1068,2.063125
4.1808,1.511216
4.1703,1.569167
4.0787,1.751184
4.1133,1.712412
4.2191,1.834497
4.1153,1.495942
4.1170,33.175886
4.1625,1.505584
4.1296,1.587883
4.2216,1.640961
4.2272,1.259491
4.0907,1.429707
4.1060,1.577988
4.0974,1.611575
4.1412,33.466309
4.1154,1.502380
4.1779,1.801103
4.2117,1.471579
4.0814,1.488701
4.0742,1.650989
4.0879,34.281030
4.1196,1.569584
4.0914,1.449272
4.1391,1.626253
4.1282,44.164315
4.1864,1.816884
4.2247,1.472250
4.2264,1.430139
4.1373,1.582608
4.1729,1.544580
4.0912,1.732469
4.1677,1.650766
4.2114,1.558378
4.2116,1.940578
4.0924,1.680419
4.0966,1.567855
4.2143,43.374047
4.1816,2.150983
4.1920,2.854139
4.0808,1.778811
4.1690,1.608595
4.0737,1.546904
4.1879,2.001792
4.1971,33.150360
4.1215,1.217529
4.0705,1.523033
4.1873,1.600444
4.2297,1.527891
4.1693,1.594871
4.1286,1.506090
4.1226,1.662180
4.1999,1.553237
4.2250,1.607776
4.1284,1.266792
4.1054,1.955599
4.2294,1.586646
4.1384,1.566738
4.1408,1.219109
4.1197,1.730427
4.1860,1.560003
4.2272,1.465052
4.1451,1.515910
4.2068,1.621246
4.1341,1.449227
4.1375,1.927674
4.1983,1.622379
4.2253,1.607835
4.1908,1.451612
4.1828,1.726046
4.2024,1.493186
4.2171,1.659974
4.2225,1.543403
4.1551,1.418680
4.1320,1.801774
4.0711,1.673564
4.1543,1.718193
4.1268,1.583740
4.0701,1.621664
4.2289,1.742348
4.1192,1.734585
4.2191,30.775368
4.0725,1.340300
4.1276,1.608536
4.1954,1.655683
4.1777,1.887858
4.1777,1.552626
4.1481,1.779392
4.0846,1.494557
4.2030,1.697600
4.1918,1.718193
4.1464,1.600116
4.1599,1.462802
4.1986,1.538962
4.1491,1.549408
4.1461,1.855820
4.1475,2.333507
4.1878,1.432270
4.1877,1.532301
4.1236,1.541480
4.1942,1.540795
4.1301,1.313493
4.1778,1.505181
4.1304,3.636926
4.2139,1.740038
4.2204,1.534224
4.1944,1.460403
4.1310,1.751661
4.1262,2.171233
4.1393,1.714557
4.1667,1.612619
4.0754,1.717791
4.1573,2.038553
4.2185,1.373783
4.0803,1.501754
4.2126,2.037957
4.1616,1.895875
4.2296,1.528859
4.1857,1.658559
4.1850,1.734883
4.1905,1.698107
4.1374,1.498729
4.0889,16.728744
4.2068,1.608625
4.2104,1.336649
4.1854,1.417249
4.1048,1.561210
4.1499,1.611948
4.1523,1.449898
4.1282,1.706958
4.1483,1.473039
4.1432,1.730651
4.2269,1.744539
4.1703,1.489684
4.2262,1.909658
4.2153,1.430050
4.0984,1.734227
4.1934,1.887828
4.1310,1.472890
4.1656,1.627535
4.1601,1.457319
4.1884,1.582608
4.1181,1.519546
4.1785,1.807019
4.1291,1.602843
4.1952,1.693159
4.1490,1.408741
4.1729,1.700401
4.2294,1.605004
4.1148,1.640871
4.0708,1.512215
4.2133,1.608774
4.1540,1.247808
4.1734,1.712009
4.2029,1.709595
4.2125,1.507327
4.1318,1.506388
4.2280,1.761809
4.1325,1.721367
4.1863,1.449659
4.2031,2.320170
4.1280,1.684934
4.1372,43.012530
4.1286,1.524374
4.1247,1.840129
4.1359,1.433626
4.2057,1.604438
4.0797,1.473531
4.2283,1.435950
4.1965,1.500592
4.1595,1.775742
4.1728,30.189261
4.1179,1.940295
4.1923,1.592606
4.2099,1.619250
4.1311,2.221137
4.1499,1.407787
4.1050,1.648843
4.1101,1.438007
4.2063,43.822482
4.1728,1.756653
4.1415,1.342416
4.1724,1.578137
4.0996,1.893654
4.0706,1.632512
4.1272,1.686737
4.1620,1.694247
4.0995,1.558438
4.1567,1.608089
4.1220,1.581088
4.1120,1.761138
4.1884,1.274541
4.1277,1.498625
4.1888,1.710325
4.1899,1.491800
4.1301,1.409024
4.0751,1.510099
4.2049,1.609132
4.1582,2.136320
4.1628,1.805648
4.1797,1.658484
4.1578,1.499102
4.2151,32.392323
4.0714,1.384690
4.2250,2.066493
4.1686,1.413539
4.1352,1.744747
4.2152,4.170507
4.2133,32.536507
4.1654,1.343399
4.0715,1.850724
4.1698,1.457259
4.1359,1.229107
4.1618,1.742944
4.2029,1.709431
4.0911,1.667917
4.2051,1.828492
4.1197,2.013460
4.1102,1.545563
4.0760,1.561970
4.0871,1.293987
4.1128,1.648784
4.1546,1.784816
4.2204,1.558781
4.0975,1.744494
4.1162,1.336545
4.1297,1.559019
4.1724,1.464665
4.1266,1.685515
4.1772,1.512244
4.0941,37.356928
4.0770,1.514092
4.1628,1.538023
4.1858,1.471326
4.0914,1.287073
4.0777,1.921952
4.1770,2.036005
4.0805,2.112836
4.2181,1.807436
4.1805,1.558170
4.0957,1.460686
4.1355,1.708210
4.0789,1.650691
4.0840,1.619384
4.1263,1.169741
4.2104,1.665115
4.2155,1.654848
4.1905,3.271714
4.1720,1.371950
4.1635,1.724198
4.1517,1.438096
4.1750,1.717821
4.1495,1.809865
4.1336,34.295246
4.2039,1.339689
4.1182,1.645416
4.1349,2.820909
4.1787,1.464158
4.2242,1.713425
4.1251,1.711905
4.1393,1.490101
4.1343,1.470432
4.1036,1.729831
4.1268,1.644626
4.1963,1.460895
4.1001,1.721933
4.1464,1.655310
4.1154,1.563892
4.1625,1.555651
4.1937,1.416504
4.0885,1.535073
4.1478,1.448289
4.1000,1.684353
4.1734,1.957104
4.1784,1.620606
4.1054,1.790553
4.1069,1.729071
4.1185,1.750991
4.1225,1.730159
4.2128,1.495555
4.2098,1.734927
4.1966,1.517966
4.1330,1.465142
4.1432,1.232728
4.1022,1.425236
4.1436,1.599431
4.2221,1.529425
4.0846,1.589656
4.1331,1.527295
4.1013,1.455456
4.2052,1.350269
4.1182,1.654014
4.1480,1.494303
4.0783,1.316890
4.1805,1.425579
4.1522,1.699299
4.1981,1.706064
4.1854,1.992196
4.1891,3.281936
4.1120,33.596903
4.1101,1.515031
4.1656,50.860941
4.0779,1.647040
4.2199,1.581445
4.1853,43.732077
4.1490,33.290491
4.1278,1.914382
4.0824,1.511276
4.1587,1.469091
4.1937,1.771212
4.0888,2.176702
4.0859,1.828879
4.1797,1.687512
4.1452,1.485363
4.1967,1.340255
4.1358,1.608953
4.2272,1.771986
4.2096,1.513422
4.1214,1.602739
4.1558,1.450405
4.1639,34.316227
4.1421,1.514301
4.2009,1.669362
4.1828,1.440033
4.2010,1.449645
4.1105,30.561164
4.1508,41.720748
4.1570,40.223077
4.1634,1.602799
4.0726,1.960412
4.2000,1.736999
4.1417,1.733199
4.0954,1.802415
4.2068,1.780346
4.1590,1.472667
4.1885,2.209112
4.1884,1.960799
4.1696,1.351744
4.2163,1.990810
4.0789,1.557708
4.1233,1.816690
4.0962,1.190484
4.1718,1.714215
4.1051,1.800984
4.0745,49.108207
4.0918,1.655951
4.0979,1.794294
4.1564,1.365408
4.1429,1.459166
4.1443,1.600146
4.0720,1.659080
4.1545,1.901552
4.1106,1.656055
4.0846,1.390606
4.0791,1.663446
4.0941,1.535773
4.1341,1.778558
4.0967,1.736358
4.1442,1.636803
4.0962,1.472026
4.1876,1.659706
4.2101,1.551881
4.1218,1.625001
4.0815,1.578376
4.2244,1.857474
4.0835,1.423106
4.1740,1.669213
4.1911,1.234323
4.1473,1.596197
4.2126,28.848484
4.0936,1.446947
4.1853,1.639217
4.2151,1.715630
4.2135,1.675680
4.2059,1.490131
4.1398,1.822531
4.1519,1.451984
4.2058,1.622230
4.1308,1.325190
4.1108,1.535043
4.0750,1.784131
4.1027,1.226664
4.0925,1.474544
4.2187,1.359850
4.1195,14.952287
4.1264,1.569927
4.2259,1.688629
4.1806,2.101496
4.1394,1.596436
4.0869,1.374707
4.1284,1.532108
4.1165,2.065763
4.2218,1.536354
4.1373,1.546800
4.2257,3.376782
4.1132,1.692683
4.0776,1.672134
4.2139,1.634479
4.0820,1.530915
4.1961,1.497462
4.1653,1.621351
4.1154,1.447216
4.2035,1.612127
4.1387,1.826286
4.2274,5.554512
4.1593,21.831051
4.2210,1.684129
4.2189,1.470387
4.1302,1.378864
4.1806,1.658186
4.1865,34.324050
4.1748,1.518354
4.0737,1.393825
4.1801,31.087190
4.1919,1.672745
4.1010,2.040774
4.0852,1.803949
4.0808,1.695991
4.1571,1.873270
4.0870,1.460150
4.2057,1.433209
4.1364,2.936319
4.2293,1.816303
4.1874,1.193166
4.1385,1.655862
4.0992,1.647711
4.1382,1.542985
4.1671,1.721829
4.2078,26.130557
4.2127,33.780739
4.1219,1.453653
4.0737,1.814529
4.1764,1.527637
4.1800,1.668528
4.1736,1.608044
4.1985,1.519501
4.1999,1.794785
4.1701,1.597032
4.2014,1.423061
4.0900,1.668558
4.2214,1.863867
4.1766,1.494706
4.0851,32.748833
4.0970,27.835354
4.1726,1.735091
4.1190,1.600727
4.2199,32.182619
4.1146,1.387596
4.1477,1.598746
4.1506,1.850963
4.2204,1.242414
4.1186,1.443729
4.2127,1.543745
4.1857,1.648754
4.1611,1.888469
4.2214,1.490206
4.2114,1.928702
4.1899,1.719385
4.1573,1.608044
4.0770,1.314685
4.1053,1.674950
4.1741,1.455650
4.0887,1.595348
4.1729,1.777902
4.1255,1.510769
4.1320,1.487643
4.2016,1.584396
4.2045,1.751825
4.1896,1.877278
4.1415,1.472965
4.1558,1.732737
4.2277,1.556471
4.2181,1.546577
4.1672,1.812130
4.0826,2.206087
4.2143,1.673922
4.0773,31.786188
4.0887,1.477629
4.1754,1.575440
4.1014,1.552477
4.1906,1.667947
4.1798,1.516268
4.0964,1.855344
4.2153,1.484007
4.2297,1.814425
4.1751,1.501769
4.2271,1.671910
4.1982,1.461044
4.1457,1.516953
4.2019,31.439334
4.2201,1.601666
4.1814,1.489088
4.0834,1.639098
4.1296,52.345753
4.1826,1.583695
4.1285,1.644507
4.0967,1.697272
4.1430,1.640022
4.0926,1.476988
4.1459,1.621142
4.0858,1.353398
4.1863,1.658723
4.1041,1.947865
4.2197,1.543894
4.0871,1.491025
4.1710,1.741946
4.1730,1.602426
4.1018,2.182901
4.1703,1.511902
4.1579,1.630872
4.1685,1.559451
4.0996,1.463443
4.1463,1.458764
4.2038,1.618117
4.1689,3.423229
4.1090,1.685113
4.1235,1.730368
4.2107,1.742885
4.0785,1.833111
4.1465,1.465067
4.1521,1.491442
4.1388,1.945406
4.0704,1.603991
4.0870,2.178326
4.2047,1.759365
4.1428,1.554936
4.1167,1.163244
4.1422,2.103433
4.0784,16.458794
4.0830,41.603148
4.2026,1.663968
4.1915,1.497731
4.1015,1.394600
4.1208,1.550868
4.0823,1.424208
4.1209,1.515582
4.1534,1.442090
4.1904,1.578018
4.1509,1.766011
4.2056,1.718581
4.2297,1.598284
4.1608,1.835138
4.0769,1.542166
4.0915,1.573890
4.1776,1.565352
4.0909,1.610368
4.2139,2.135158
4.0787,3.181756
4.0789,1.366809
4.2293,3.362641
4.1351,40.079400
4.1588,1.785263
4.1654,1.982480
4.0890,2.001315
4.1237,1.446351
4.1290,1.794398
4.1880,1.344651
4.1952,1.260981
4.1811,1.483247
4.0989,1.785845
4.1438,1.549423
4.2165,1.744598
4.0979,1.407683
4.1258,1.904249
4.1685,1.811877
4.2292,1.661807
4.0741,1.502112
4.1806,1.537234
4.1438,1.709938
4.1546,1.760378
4.2045,46.068594
4.0853,1.607165
4.1657,1.347750
4.1207,1.583904
4.1909,1.547918
4.1843,1.449630
4.1365,1.640707
4.0943,1.979128
4.1923,1.616374
4.1821,1.769334
4.1602,1.578137
4.1893,13.924196
4.2218,1.434341
4.1091,40.791914
4.1803,1.506299
4.1991,1.849487
4.1125,1.942098
4.2145,16.377658
4.1202,2.180934
4.2230,1.596510
4.1632,1.566827
4.2256,1.561195
4.2115,1.560047
4.1951,1.859635
4.1293,1.418725
4.1433,1.531333
4.1640,1.342446
4.1988,1.416430
4.1366,1.864821
4.2138,1.631171
4.1047,1.612306
4.1533,1.796857
4.0932,1.497924
4.0973,1.983449
4.1165,1.666039
4.0776,1.606226
4.1612,1.557812
4.1692,1.541570
4.1333,1.483440
4.1976,1.905054
4.1573,1.995236
4.1793,1.733392
4.0837,1.728326
4.1228,1.576960
4.0734,1.493141
4.0956,1.800761
4.2060,1.443893
4.0917,1.769170
4.1654,1.489490
4.1304,1.302034
4.1776,1.536906
4.2094,1.622722
4.2027,1.731336
4.2244,1.731619
4.2245,1.698196
4.1338,1.464009
4.2281,1.770064
4.1920,32.334566
4.1145,1.654997
4.1225,1.804188
4.1538,1.691505
4.2053,1.484007
4.0859,1.338661
4.2126,1.625523
4.1773,1.418099
4.1649,1.240730
4.1351,1.968443
4.1311,1.592904
4.1349,1.468956
4.1845,1.276389
4.1408,1.843244
4.1842,1.377925
4.2102,1.495823
4.0839,1.459047
4.0730,1.583308
4.2206,1.576200
4.1009,1.441509
4.2003,1.724586
4.1348,2.253756
4.1060,1.478955
4.0720,1.647472
4.1386,1.962677
4.1660,1.477197
4.0787,1.758441
4.0718,2.005368


==> figures/data/policy_scaling_boxplot_stats.csv <==
policy_count,system,q1_ms,median_ms,q3_ms,whisker_low_ms,whisker_high_ms
1,baseline,0.44733332470059395,0.48204208724200726,0.6054999539628625,0.398166012018919,0.8425419218838215
1,cedar,0.45116618275642395,0.4862088244408369,0.6113545969128609,0.3853747621178627,0.8511249907314777
10,baseline,1.2903697788715363,1.428939402103424,1.6027763485908508,0.9458959102630615,2.0712316036224365
10,cedar,1.4932751655578613,1.6238093376159668,1.802191138267517,1.0692328214645386,2.264648675918579
100,baseline,1.2971386313438416,1.4264881610870361,1.6121380031108856,0.9600669145584106,2.0843595266342163
100,cedar,1.4610551297664642,1.575767993927002,1.722533255815506,1.122787594795227,2.1144449710845947
1000,baseline,1.2932270765304565,1.4341026544570923,1.6433000564575195,0.9572803974151611,2.1658986806869507
1000,cedar,1.4724694192409515,1.6023218631744385,1.7841942608356476,1.1094510555267334,2.2515803575515747
10000,baseline,1.2802593410015106,1.4206171035766602,1.631859689950943,0.9548962116241455,2.1582841873168945
10000,cedar,1.473553478717804,1.6025304794311523,1.7921701073646545,1.0932236909866333,2.2698789834976196


==> figures/data/tpcc_summary.csv <==
tool,warehouses,load,baseline_tpm,baseline_tpm_std,cedar_tpm,cedar_tpm_std,tpm_overhead_pct,baseline_latency_ms,cedar_latency_ms,lat_overhead_pct
sysbench-tpcc-pg,10,16,76694.4,2876.06,75709.2,4113.59,1.28,12.51,12.68,1.32
sysbench-tpcc-mysql,10,16,10010.7,1420.5,9633.6,1501.19,3.91,0.0,0.0,0.0

